Understanding the Geometry of Faulted Power Systems under High Penetration of Inverter-Based Resources via Ellipse Fitting and Geometric Algebra

Power systems with high penetration of inverter-based resources (IBR) present significant challenges for conventional protection schemes, with traditional distance protection methods failing to detect line-to-line faults during asymmetric conditions. This paper presents a methodology for electrical fault detection and classification using ellipse fitting and geometric algebra applied to voltage and current space curves. The approach characterizes electrical faults by fitting ellipses to voltage vector data, enabling fault detection with only a quarter-cycle. The method employs bivector components for line-to-ground fault classification, while ellipse parameters identify line-to-line and three-phase faults. The geometric representation preserves voltage or current curve shapes in three-dimensional space, overcoming Clarke transform limitations when zero-sequence components are present. Validation using simulations and laboratory experiments demonstrates accurate fault identification and magnitude estimation, providing enhanced power system protection capabilities.

==> data/FallaRL_A-B_Pex_ellip.csv <==
t,R_v,r_v,a_v,R_i,r_i,a_i
0.000231026224249417,1.21211258816322,1.2070964434297,0,1.11999071896274,1.08963432023255,0
0.00101482976712198,1.21235154524243,1.20712100285985,0,1.12330793531574,1.08699257977747,0
0.00177994488449074,1.21258421840314,1.20714176924401,0,1.12640261104832,1.08447738789402,0
0.00254199412448491,1.21281060764537,1.20715874258218,0,1.12927474616047,1.08208874458221,0
0.00330404336447909,1.2130307129691,1.20717192287436,0,1.13192434065221,1.07982664984202,0
0.00406609260447313,1.21324453437434,1.20718131012054,0,1.13435139452352,1.07769110367346,0
0.00482814184446726,1.2134520718611,1.20718690432074,0,1.1365559077744,1.07568210607653,0
0.00559019108446144,1.21365332542936,1.20718870547494,0,1.13853788040487,1.07379965705123,0
0.00635224032445561,1.21384829507912,1.20718671358316,0,1.1402973124149,1.07204375659755,0
0.0071142895644497,1.2140369808104,1.20718092864538,0,1.14183420380452,1.07041440471551,0
0.00787633880444378,1.21421938262318,1.20717135066161,0,1.14314855457371,1.0689116014051,0
0.00863838804443797,1.21439550051748,1.20715797963185,0,1.14424036472248,1.06753534666631,0
0.00940043728443213,1.21456533449328,1.2071408155561,0,1.14510963425083,1.06628564049916,0
0.0101624865244263,1.21472888455059,1.20711985843436,0,1.14575636315875,1.06516248290364,0
0.0109245357644204,1.21488615068941,1.20709510826662,0,1.14618055144625,1.06416587387974,0
0.0116865850044145,1.21503713290973,1.2070665650529,0,1.14638219911332,1.06329581342747,0
0.0124486342444087,1.21518183121157,1.20703422879318,0,1.14636130615998,1.06255230154684,0
0.0132106834844028,1.21532024559491,1.20699809948748,0,1.14611787258621,1.06193533823783,0
0.013972732724397,1.21545237605976,1.20695817713578,0,1.14565189839201,1.06144492350045,0
0.0147347500112342,1.21557822260612,1.20691446173809,0,1.14496338357739,1.0610810573347,0
0.0154966852214824,1.21569778523399,1.20686695329441,0,1.14405232814235,1.06084373974058,0
0.0162586179654865,1.2159309139322,1.20710202778543,0,1.14199458613237,1.06102006855878,0
0.0170205780304744,1.21594515834028,1.20674988621534,0,1.13984191284561,1.06194891633424,0
0.0177826224933783,1.21613448774563,1.20646373051318,0,1.13821435976977,1.0627915525072,0
0.0185446717333725,1.2161649212057,1.2069834793422,0,1.13557602633876,1.06244177135917,0
0.0193067209733666,1.21624149787222,1.20677174811062,0,1.13249983286358,1.06177696188232,0
0.0200687702133607,1.21602408954931,1.20647587196047,0,1.12941778657206,1.06181837074147,0
0.0208308194533549,1.21623962492916,1.20642003958261,0,1.12638526094529,1.06179763367758,0
0.021592868693349,1.21634353454283,1.20627006947709,0,1.12423122600499,1.06230750023379,0
0.0223549179333432,1.21634707328974,1.20620134126945,0,1.12237342267532,1.06363507206442,0
0.0231169671733373,1.21628003116883,1.20600320031557,0,1.11963605421452,1.06597399564527,0
0.0238790164133314,1.21622260974515,1.20563990240877,0,1.11683600841252,1.06843091357418,0
0.0246410656533256,1.21620979090987,1.20555491452714,0,1.11418926215194,1.07014013555297,0
0.0254031148933197,1.21625103778114,1.20572095160818,0,1.11163747654923,1.07172829389388,0
0.0261651641333139,1.21610385655455,1.20572015374737,0,1.11089206408857,1.07515633718684,0
0.026927213373308,1.21589403464338,1.20546332463748,0,1.10964647253334,1.07920961914666,0
0.0276892626133021,1.21573986958449,1.20522573481285,0,1.10855356528025,1.08146980027044,0
0.0284513118532962,1.21561258377069,1.20545103635453,0,1.10823844846198,1.08197555211518,0
0.0292133610932904,1.21564054709056,1.20546911829567,0,1.10806478005469,1.08148962510242,0
0.0299754103332846,1.21586995604546,1.20554845080685,0,1.10805077564641,1.08217942638039,0
0.030737405220837,1.21615597313149,1.20567914271697,0,1.11009101456911,1.08289941318829,0
0.0314993370384649,1.21610761585681,1.20578204428731,0,1.11208398072759,1.0833770067245,0
0.032261269143666,1.21601024103812,1.20573186295878,0,1.11462471375166,1.08374822027186,0
0.0330232510543659,1.21597261388003,1.20583450226588,0,1.11623811165746,1.08429913740522,0
0.0337853001022659,1.21589711176284,1.20608302649484,0,1.11762592051564,1.08475602761874,0
0.0345473493422601,1.21574729616996,1.20644943057687,0,1.11896277857918,1.08474430227197,0
0.0353093985822541,1.21547822431376,1.2064007973836,0,1.12042506225442,1.08450466222121,0
0.0360714478222483,1.21545765813191,1.20661801036994,0,1.12196805688033,1.08410752263874,0
0.0368334970622425,1.21543652097739,1.20680801998008,0,1.12350993863778,1.0840605938006,0
0.0375955463022367,1.21503302028754,1.20712622669876,0,1.12523540028366,1.08401283188691,0
0.0383575955422307,1.21476246835261,1.2070207413053,0,1.12745126398269,1.08398746288516,0
0.0391196447822248,1.21457759717828,1.20732587020536,0,1.1296965155276,1.08376586698091,0
0.039881694022219,1.21454375665342,1.20804764579176,0,1.13194026032637,1.08338710974945,0
0.0406437432622132,1.21459090166627,1.20887183226394,0,1.1337111372938,1.08298206023247,0
0.0414057925022073,1.21435584069848,1.20860504880508,0,1.13467776920325,1.0825479612527,0
0.0421678417422015,1.21359591950972,1.20844133531467,0,1.13481862012592,1.08191958588393,0
0.0429298909821955,1.21324658772726,1.20824699334305,0,1.1344928663518,1.08090553020162,0
0.0436919402221897,1.21362224780748,1.20820089485955,0,1.13367660707156,1.07954914404451,0
0.0444539894621839,1.21430069223257,1.20852003484743,0,1.13213182217056,1.07816392573656,0
0.045216038702178,1.21442257864767,1.20875548836904,0,1.13011948975444,1.07687774876658,0
0.0459780862178759,1.21460313561212,1.2082452547516,0,1.12808457768663,1.07570207943286,0
0.0467400564007026,1.21497806082258,1.2080317266604,0,1.12633080009102,1.07464537917463,0
0.0475019888787839,1.21521135933248,1.2073916538164,0,1.12472911542396,1.07386146739417,0
0.0482639216596288,1.21541834607431,1.20722970555246,0,1.12295678893991,1.07346735467076,0
0.0490259284711594,1.21572274089709,1.20712865143851,0,1.12101903588753,1.07326372082351,0
0.0497879777111535,1.21574770421915,1.20632369356713,0,1.11903926168793,1.0731292594109,0
0.0505500269511476,1.21600313438299,1.2057974574405,0,1.11703211220568,1.07323916192342,0
0.0513120761911417,1.21658981687281,1.20558819069799,0,1.11496777897811,1.07385148847955,0
0.0520741254311359,1.21672068729829,1.20546482539744,0,1.11294302327571,1.07496602717879,0
0.05283617467113,1.21693383739371,1.20549436694431,0,1.11105232136803,1.07639684889612,0
0.0535982239111242,1.21706643338913,1.20523309103068,0,1.10972260980485,1.07753863267485,0
0.0543602731511183,1.21704981430244,1.20486389923172,0,1.10896857724981,1.07825410938724,0
0.0551223223911124,1.21710936395948,1.20464695796777,0,1.10838000734699,1.07894636753714,0
0.0558843716311066,1.21719844421488,1.20463949408574,0,1.10787189325019,1.07975902430789,0
0.0566464208711007,1.21718166613724,1.20462296292435,0,1.10766948109523,1.08045640837676,0
0.0574084701110949,1.21717960077644,1.20455200514295,0,1.10791996874672,1.0806830011971,0
0.0581705193510891,1.2170559529923,1.20450977139592,0,1.10821717752004,1.08050433039352,0
0.0589325685910831,1.21690191906364,1.20453598718618,0,1.10811492614965,1.08020749289344,0
0.0596946178310773,1.21670272121446,1.20434044802505,0,1.10783389847956,1.07983977722902,0
0.0604566670710714,1.21675510155805,1.20471562452581,0,1.108077499039,1.07923708576403,0
0.0612187163110656,1.21657537705453,1.20485568497805,0,1.10910617433204,1.07852094196604,0
0.061980756212663,1.21647748177437,1.20514766221135,0,1.11009069470579,1.07844246359776,0
0.0627427077455689,1.21633996166392,1.20553940697106,0,1.11087844211465,1.07864028617617,0
0.0635046406489586,1.21617444475035,1.20577220430697,0,1.11149675778738,1.07843004930599,0
0.0642665797784694,1.21577570055775,1.20590573715868,0,1.11168873589282,1.07765567336096,0
0.065028606080047,1.21542364958743,1.2060900993981,0,1.11117658198477,1.07667534947257,0
0.0657906553200411,1.21506742760542,1.20599140372683,0,1.11044091834261,1.07552232321894,0
0.0665527045600352,1.21501615081685,1.20676890597803,0,1.11002534341987,1.07427227765769,0
0.0673147538000293,1.21484752218869,1.20715682324143,0,1.11010990399731,1.07310901853933,0
0.0680768030400235,1.21463153426491,1.20756830549216,0,1.11041111281451,1.07225491848715,0
0.0688388522800177,1.21475731737097,1.20793542262688,0,1.11071722740425,1.07150407215221,0
0.0696009015200117,1.21474037494352,1.20823203140355,0,1.1109156654681,1.07040384934359,0
0.0703629507600058,1.21460716820688,1.20842291440995,0,1.11079814313236,1.06869866159241,0
0.071125,1.21436420098736,1.20825709599075,0,1.10993818714626,1.06668706392015,0
0.0718870492399942,1.2140714147485,1.20780523737915,0,1.10842622897165,1.06461232103568,0
0.0726490984799884,1.21392736329189,1.20795920760909,0,1.10694282128671,1.06245636714795,0
0.0734111477199825,1.21440252650457,1.20804078727815,0,1.10593765196387,1.06037925277915,0
0.0741731969599765,1.21462779355076,1.20818765894555,0,1.10521805240798,1.0587944503894,0
0.0749352461999707,1.21485210169253,1.20826291835094,0,1.10438446979763,1.05789819609758,0
0.0756972954399649,1.21484334925106,1.20790612922039,0,1.10366171735627,1.05704524736941,0
0.076459344679959,1.2149024492559,1.20758241567379,0,1.10316054339378,1.05574033426506,0
0.0772213939199532,1.2147102557012,1.20738185036663,0,1.10228032374984,1.05441259574082,0
0.0779834202215306,1.21474614830927,1.20734891362712,0,1.10058734947527,1.05359806044429,0
0.0787453593510414,1.21472501639892,1.20751449277864,0,1.09863393115748,1.05305248812529,0
0.0795072922544311,1.21489036973052,1.20766139593579,0,1.0970417481336,1.0525027046548,0
0.0802692437873371,1.21473242816508,1.20782954618987,0,1.09588087457629,1.05212125590718,0
0.0810312836889345,1.21493225768308,1.20801392261225,0,1.09493447454904,1.05224089834775,0
0.0817933329289286,1.21447649212777,1.20799345156304,0,1.09426722454822,1.05285113486229,0
0.0825553821689227,1.21420592297878,1.20794967757625,0,1.09434598965886,1.05351114969634,0
0.0833174314089169,1.21417499362896,1.20762704097046,0,1.09523510372794,1.05412356983867,0
0.0840794806489111,1.21417808552231,1.20737497016861,0,1.09642354950051,1.05507550486742,0
0.0848415298889053,1.21409682348845,1.20763208361183,0,1.09751206389554,1.05657000697435,0
0.0856035791288994,1.21422753408097,1.20756962026203,0,1.09861523335498,1.05828260511329,0
0.0863656283688934,1.2138549099486,1.20754186866234,0,1.09999832510062,1.05980088590952,0
0.0871276776088876,1.21355471571193,1.20744536599514,0,1.10160072670628,1.06118097103183,0
0.0878897268488818,1.21369430586505,1.20721350365071,0,1.1033243913429,1.06270897725196,0
0.0886517760888759,1.21374878965686,1.20719512566283,0,1.1052731725106,1.06462719892423,0
0.0894138253288701,1.21389643023972,1.20726918510333,0,1.10778317324171,1.06694665635161,0
0.0901758745688642,1.21400181382745,1.20744681886482,0,1.11094906856168,1.06967746497001,0
0.0909379238088583,1.21406457039535,1.20770124375179,0,1.11426533382139,1.07300861754734,0
0.0916999730488525,1.21408577124544,1.20764562806934,0,1.11704665320354,1.07695419638028,0
0.0924620222888466,1.21412788900187,1.20783704518172,0,1.1189900380812,1.081095797258,0
0.0932240715288408,1.21378894890913,1.20762268348564,0,1.12077968284015,1.08429663670203,0
0.0939860783403712,1.21368009883491,1.20726649537862,0,1.1222959903492,1.0866687743623,0
0.0947480111212161,1.21387914678362,1.20719896020768,0,1.12318878227833,1.08903336603128,0
0.0955099435992974,1.21427115324419,1.20725473074604,0,1.1240761365409,1.0915841326284,0
0.0962719137821242,1.21460141425201,1.20759882288522,0,1.12623904222099,1.09381191553393,0
0.0970339612978222,1.21498893000429,1.20745769210287,0,1.12987609758885,1.09575920338286,0
0.0977960105378162,1.2152003644564,1.20692177108365,0,1.13369001270482,1.09820277509515,0
0.0985580597778103,1.21542770447967,1.20677103979921,0,1.13669020432813,1.10105144773127,0
0.0993201090178045,1.21546079064678,1.20646040240129,0,1.13920810216736,1.10273121071143,0
0.100082158257799,1.21533697062391,1.20616769811131,0,1.14139085841634,1.10202829675882,0
0.100844207497793,1.21545306305482,1.20600048187398,0,1.14105677648579,1.10054783514686,0
0.101606256737787,1.21533843288266,1.20589157100362,0,1.13730452035019,1.09963762756276,0
0.102368305977781,1.21556902185905,1.20603271765816,0,1.13271941104637,1.09885824250955,0
0.103130355217775,1.2157826256929,1.20600288225266,0,1.13121231458539,1.09767197672493,0
0.103892404457769,1.21591243951639,1.20607116707299,0,1.13341648622052,1.09713920285253,0
0.104654453697764,1.21604074194595,1.20594676690647,0,1.13589733609712,1.0989985823194,0
0.105416502937758,1.21610460162962,1.20612480511989,0,1.13814139271145,1.10057975622155,0
0.106178552177752,1.21612795240395,1.20624547310767,0,1.14115383153031,1.09746183442825,0
0.106940601417746,1.21617365150851,1.20639234673277,0,1.13706806342533,1.09303457396986,0
0.10770265065774,1.2165862380639,1.21185690979324,-0.0206709463493203,1.11863897204884,1.09070793399876,-0.0662425397913631
0.108464699897734,1.21746015895475,1.22591751385423,-0.0421474474516486,1.08780766408931,1.08887872512782,-0.117862302815368
0.109226748945634,1.2190720310818,1.24407519433402,-0.0613291882757595,1.05210310683853,1.08592365325749,-0.154488823607031
0.109988730856334,1.22160405406468,1.26203176880334,-0.0769516830060521,1.02311013450372,1.08155830245444,-0.175461301579767
0.110750662961535,1.22263148826052,1.27547392984581,-0.0874514033796577,1.01241418132578,1.07661711201895,-0.179969224016872
0.111512594779163,1.22786857430453,1.28024709862821,-0.0899624493012305,1.02243850704065,1.07351136711763,-0.167360268967838
0.112274589666716,1.2311147488145,1.27834051650342,-0.0842030597503564,1.04543358494559,1.07505421713158,-0.138962064115644
0.11303663890671,1.22323377776561,1.27367869776984,-0.057052035039477,1.07429240111304,1.0810151873944,-0.0978380430721328
0.113798688146704,1.21661530482972,1.2624297394061,-0.0262234080368177,1.10896944370848,1.0885636910267,-0.0461019820250347
0.114560737386698,1.20945947467946,1.24507058288943,0.00776063957902594,1.15490930748863,1.09467796348087,0.0152786374361567
0.115322786626692,1.20281486970861,1.22182929136749,0.0445857548169805,1.21923496268514,1.09685311376032,0.0858163782341825
0.116084835866686,1.19670512266738,1.19295480995917,0.0839110278333685,1.30043722012176,1.09365691979307,0.165292160326859
0.11684688510668,1.19132350300426,1.15950758724004,0.125418413975694,1.38127150354026,1.08517884295598,0.253312328420685
0.117608934346674,1.18740051194591,1.12172445141936,0.168864543680013,1.44099050020278,1.07202296443261,0.348813630416879
0.118370983586669,1.18474543456967,1.07995281535175,0.213956846826943,1.45915868064856,1.05452215524856,0.450629684453904
0.119133032826663,1.18262719122192,1.03470182300142,0.260352357367183,1.50408766684064,1.03296927778762,0.557884429341212
0.119895082066657,1.18152221704786,0.986677113856236,0.307644973683671,1.63079873674852,1.00791467363906,0.669892061673023
0.120657131306651,1.18102644767742,0.936152168214498,0.35554579445784,1.8003209727677,0.980310045532402,0.786118790760774
0.121419180546645,1.18108417414603,0.883534105938187,0.403718643623335,1.97623980806962,0.950632952708268,0.905318734859631
0.122181229786639,1.182523414317,0.829274196630092,0.451714598065162,2.1452047676774,0.918441826718023,1.02592584962746
0.122943279026633,1.18527430056191,0.773803263509397,0.499229775211088,2.30431785943319,0.883361676042032,1.14669056410405
0.123705328266628,1.18905884129269,0.717589185629057,0.545955721278481,2.4866453096192,0.847217037482128,1.26633301774155
0.124467377506622,1.1948734698746,0.661468205794496,0.59166838480473,2.67402546454518,0.80788159382027,1.38504112520903
0.125229421969526,1.20072030198869,0.605667385958039,0.635912646572422,2.84107879962851,0.766022337917,1.50058433376936
0.125991382034514,1.20609506357061,0.550557908423138,0.678203737910106,2.98817736536747,0.721971440472283,1.61229276975607
0.126753314778518,1.21134493257848,0.496517398127734,0.718267690296497,3.11518132679369,0.67611461323151,1.71942250457502
0.127515249988766,1.21641628731823,0.443761209312726,0.755722082653592,3.22126780998472,0.629015150877808,1.8211865503068
0.128277267275603,1.22124896683729,0.393600524171434,0.790189839928112,3.30555634537884,0.581120009106056,1.91677224896129
0.129039316515597,1.22586996217744,0.345918353147309,0.821237340050952,3.36837038505246,0.531988108383787,2.00535494011982
0.129801365755591,1.23026241707631,0.300846780261262,0.848652584191513,3.41027395130478,0.481576665533791,2.08611666164076
0.130563414995586,1.23473810214228,0.259303481818798,0.872014345835471,3.43111938670425,0.431288925920649,2.15827304283387
0.13132546423558,1.23911013731672,0.221536948877679,0.891045256396816,3.43081949423157,0.38316619727905,2.22103707067588
0.132087513475574,1.24248072491115,0.188076281347035,0.905411959163686,3.36770614225295,0.333360539418518,2.25619112619369
0.132849562715568,1.24572967266451,0.15932639507282,0.914706954304626,3.30506983441352,0.283723222802169,2.28315769214719
0.133611611955562,1.24836272883906,0.13549389374105,0.918527652251503,3.23770213731572,0.23513899462294,2.30146204348861
0.134373661195556,1.25139317470581,0.117446500157831,0.916560424401789,3.15647134043981,0.189893237166639,2.31022585779895
0.13513571043555,1.25406074061599,0.105343083841344,0.908419171420475,3.05948701903371,0.148904144811315,2.30758361692402
0.135897759675545,1.25631044507251,0.0999366306031468,0.893648536602175,2.95337521374106,0.110414693823224,2.29175564683705
0.136659808915539,1.25889558874741,0.101127102602705,0.872009549501413,2.84081836818334,0.0760078327381858,2.26151605580433
0.137421858155533,1.26191421933916,0.109860102717639,0.843239152255717,2.71927965447959,0.0504854735666847,2.21603056350705
0.138183907395527,1.26530243697185,0.126506529445576,0.807001820965225,2.59343249782382,0.0321672907579394,2.15453625796882
0.138945956635521,1.26851127549511,0.144475810917106,0.789340436910778,2.4715373722278,0.0184343681626861,2.16042177900405
0.139708005875515,1.27126645973744,0.157071654542877,0.77755565586095,2.36021060648966,0.0102696244427812,2.17053007856411
0.140470055115509,1.27252914187727,0.164226481570825,0.771013720144669,2.26459533869252,0.00887794146867697,2.18482005353995
0.14123208895933,1.27183645682056,0.16668352591786,0.770518746267461,2.18325415573708,0.0154264865654855,2.2029284034402
0.141994033521755,1.27089530421875,0.166930254083479,0.776258515881548,2.10608774950476,0.030359310178995,2.22361192537803
0.142755966478245,1.26268825478992,0.169178084028621,0.786037789882967,2.02553463324914,0.0510952288643301,2.2442755811897
0.14351791104067,1.25256029547006,0.172228002383813,0.799351294865482,1.94685562274149,0.0721037763233069,2.26366869601443
0.144279944884491,1.25293064124222,0.172021901319781,0.799065705668748,1.87906427945659,0.0897983692280158,2.28310003998504
0.145041994124485,1.25256887202469,0.171788624441819,0.798740510975266,1.82407568783101,0.10405405061792,2.30388953561985
0.145804043364479,1.25331634736504,0.171535768187706,0.798524295735888,1.77714102872917,0.116332326329307,2.32631117416219
0.146566092604473,1.25441088580583,0.171276523411182,0.7983952559965,1.73177653540004,0.12823818748356,2.34995965844516
0.147328141844467,1.25590292406054,0.171111474617746,0.798392244384934,1.68771845678893,0.140900527172012,2.37417034104734
0.148090191084461,1.25758680693955,0.171078043386368,0.798505996009692,1.66048018053864,0.154473145393677,2.39841866620505
0.148852240324456,1.25942942364442,0.171008576031046,0.79868179568452,1.67613487053425,0.168773445890537,2.4227034972603
0.14961428956445,1.26114395574769,0.171057202208615,0.798896334776467,1.77421875116092,0.183813628825775,2.44690893773694
0.150376338804444,1.2630916629963,0.171180153462696,0.799050095443764,1.90060000185802,0.199500677719935,2.47058424647457
0.151138388044438,1.26517140515444,0.171296297709976,0.799236376629063,1.98562257100771,0.215418110849096,2.49318004157807
0.151900437284432,1.26751405878542,0.171408315900696,0.799455048220972,2.0441857608981,0.230561596256883,2.51394472828073
0.152662486524426,1.27013874409403,0.171533122219888,0.799701058131943,2.1012254646148,0.243977626129303,2.53280232399409
0.15342453576442,1.27231730090093,0.171683766413903,0.800025759530382,2.16776630387543,0.255480723655475,2.55019635228212
0.154186585004415,1.27300740488866,0.17188320026908,0.800359755074335,2.24675160168557,0.2654078935152,2.56643729621729
0.154948634244409,1.27338391616377,0.172106447263769,0.800688910122081,2.2962303211525,0.272262288144978,2.58178226493442
0.155710683484403,1.27231201138879,0.172348860494445,0.8008615478419,2.32035430667628,0.278882637286988,2.59448130895598
0.156472732724397,1.27040051964997,0.172503664637894,0.800799034032655,2.3404917293869,0.28528558673897,2.60524222475459
0.157234750011234,1.2685156267561,0.172633050914553,0.800705803353195,2.35737625245073,0.291096637001118,2.61381709393989
0.157996685221482,1.26659706324215,0.172782049259077,0.800607103255646,2.3693799853711,0.295949446215607,2.62024998415436
0.158758617965487,1.26468825425232,0.172871506216504,0.800479358381489,2.37286027268886,0.299715931965522,2.62448316764517
0.159520578030474,1.26290521588432,0.172841458667966,0.800324418561621,2.36474533584616,0.302292326723761,2.62604777528992
0.160282622493378,1.2610040149737,0.172666089288634,0.800285262127671,2.34476772509233,0.30337824898,2.62437611268858
0.161044671733372,1.2588408496148,0.172549396994389,0.800216959276214,2.31492904320218,0.302695110744825,2.61912540641333
0.161806720973367,1.25684216907914,0.172414130343625,0.800123076279608,2.2770694251263,0.300305917086426,2.61006997405804
0.162568770213361,1.25554664121123,0.172271745023707,0.799934194411761,2.23080883176523,0.296613120042789,2.59672778735289
0.163330819453355,1.25443842726442,0.172123510320075,0.799686451208924,2.2309412893645,0.296427656277523,2.60023267146112
0.164092868693349,1.25359317437337,0.171952076959211,0.79937818057061,2.22672614667725,0.298675734838063,2.60417072521524
0.164854917933343,1.25369135907317,0.171751616204968,0.799107904460751,2.22134406306764,0.303638297350162,2.60765042258139
0.165616967173337,1.25398497551161,0.171549490566942,0.798879021094499,2.22079001169729,0.310165480975003,2.61018482758263
0.166379016413331,1.25480913617041,0.171305990751008,0.798667709478039,2.22503778448847,0.316708124950683,2.61236528023502
0.167141065653326,1.25645698690676,0.171178997034772,0.798682198997991,2.22840668604244,0.322693327680123,2.61482618963244
0.16790311489332,1.25820439194568,0.171105904580323,0.798749149573877,2.22687085756523,0.328210728112935,2.617727756465
0.168665164133314,1.25992965241927,0.1711183258495,0.798837604082755,2.22040294863754,0.333483774019698,2.62089101666232
0.169427213373308,1.26172419039485,0.171127818595266,0.798932035060092,2.2124823718887,0.33855086287287,2.6240272328245
0.170189262613302,1.26353505325521,0.171209958952334,0.799033601812034,2.20767363610002,0.343326749070686,2.62721313793724
0.170951311853296,1.26565814166695,0.171420481027729,0.799003589680762,2.20770582937871,0.347957673279634,2.6307485385617
0.17171336109329,1.26769238120603,0.171508495650641,0.799153983191204,2.21046658949536,0.352596227743186,2.63457893607905
0.172475410333284,1.26910986175769,0.17158837886188,0.799416396236747,2.21247688437759,0.35678096969426,2.63816442221718
0.173237405220837,1.27053111988925,0.171694150736145,0.799697608813942,2.21357331743824,0.359243553075039,2.6409966064032
0.173999337038465,1.27202577244506,0.171819388294899,0.799981215640921,2.21633820713542,0.359097209349997,2.64338823878515
0.174761269143666,1.27235538422437,0.171989105996808,0.800324410314119,2.22055671869358,0.356997475466114,2.64593903771317
0.175523251054366,1.27189620072964,0.17218705762549,0.800614111331671,2.22445479643993,0.3545147432823,2.64852897704558
0.176285300102266,1.27066300517927,0.172297947725597,0.80067619127151,2.22967436693356,0.352595160092432,2.65047118060103
0.17704734934226,1.26922597878881,0.172411086465781,0.800682878563579,2.23911034708314,0.350995767202149,2.65152304522657
0.177809398582254,1.26772812964729,0.17246235246518,0.800623856377,2.25055183481969,0.349166312468988,2.65212157706162
0.178571447822248,1.26620868304033,0.172526496090744,0.800563295076015,2.2577559580528,0.346983700262224,2.65272966357111
0.179333497062242,1.26482994756092,0.172438477261192,0.800506432788475,2.25625386692905,0.344588692691794,2.65324767886323
0.180095546302237,1.26350004031337,0.172385109761826,0.80038756860802,2.24745363740849,0.341863372271887,2.65328454308227
0.180857595542231,1.26212609811293,0.172341708162294,0.800247255689286,2.23732213008672,0.338574087991623,2.65293976858813
0.181619644782225,1.26074551396413,0.172285604150201,0.800102399931457,2.23103774378938,0.334931924013491,2.65280247729303
0.182381694022219,1.25926022342573,0.172194940109308,0.799992265431099,2.22922197085906,0.331652182017979,2.65336901890818
0.183143743262213,1.25809148942479,0.172097007098225,0.799850090026931,2.22930230687538,0.329406371477059,2.65459320413151
0.183905792502207,1.25699817950732,0.172001129910351,0.799651781024425,2.22926703543245,0.328377436026051,2.65608562136048
0.184667841742201,1.25624531709766,0.171891828871576,0.799445235619536,2.22875860411447,0.32847237311476,2.65751034738958
0.185429890982196,1.2562694004911,0.17176140049381,0.799251956129324,2.22823918488937,0.329568937857643,2.65861401084362
0.18619194022219,1.25624680595288,0.171619238675582,0.799057285070527,2.22854609489608,0.331392048101765,2.65924476805982
0.186953989462184,1.25653284432486,0.171467175809319,0.798903186196115,2.23009075007895,0.333492554637601,2.65953653514325
0.187716038702178,1.25748661205914,0.171466192940835,0.798980287258782,2.23145793118292,0.335574201708639,2.65984978462225
0.188478086217876,1.25850081350987,0.171595622882209,0.799134610060784,2.2296177156044,0.33770188250824,2.6604432739964
0.189240056400703,1.25962312712914,0.17163952250226,0.799225518198419,2.2223962814082,0.34010747529319,2.66118230004147
0.190001988878784,1.26083948765719,0.17166993514155,0.79932971825963,2.21127277061345,0.342798129535403,2.66176120323008
0.190763921659629,1.26207050782302,0.17172426822064,0.799465690025575,2.20083295932364,0.345657730280728,2.66229912137921
0.191525928471159,1.26356270670007,0.171829029419483,0.799549569290028,2.19461768370711,0.348886707396447,2.66325831610838
0.192287977711153,1.26533554342688,0.171905294737345,0.799650082494853,2.19156070640421,0.352888745840744,2.66480402559917
0.193050026951148,1.26654637155451,0.1719815247071,0.799829687153004,2.18834195120155,0.357436251916206,2.66641322254571
0.193812076191142,1.2669269309637,0.172073248625353,0.800061230973113,2.18465652360935,0.361239957360645,2.66749266210851
0.194574125431136,1.26773427647745,0.172170284949096,0.80031363726791,2.18245558491852,0.3629461196674,2.66821972554785
0.19533617467113,1.26873046739567,0.172284565713381,0.800628494326296,2.1816001423577,0.362504249481355,2.66923541741717
0.196098223911124,1.26874664787291,0.17242285005655,0.800885710636203,2.18042534897683,0.361157872460621,2.67058320980351
0.196860273151118,1.26776647942514,0.172491544190327,0.80093061475643,2.17976943831037,0.359979724949105,2.67165960019216
0.197622322391112,1.26662111795377,0.172557062958413,0.80093955751237,2.18251775151193,0.35909881531541,2.67207358382356
0.198384371631107,1.26532097563232,0.172569973542567,0.800863942424817,2.18984394390872,0.35815856625892,2.67202341382916
0.199146420871101,1.26410742100068,0.172527833647641,0.800780256475507,2.19870500986874,0.357003036274549,2.67195600921347
0.199908470111095,1.26292640065855,0.172428523273545,0.800686412243935,2.20405735085476,0.355725280074671,2.67187685210039
0.200670519351089,1.26161324245202,0.172346705390292,0.800619909070681,2.20369553878384,0.354230851726175,2.67146396327818
0.201432568591083,1.26020625379198,0.172260538344148,0.800557336186258,2.19985593945003,0.352291280202907,2.67066420064805
0.202194617831077,1.25870390976208,0.172137227473268,0.800523838373542,2.19680473245424,0.34997234793732,2.66987338335459
0.202956667071071,1.25732569443243,0.172056022929165,0.800401231399009,2.19642871548463,0.347894667443344,2.66960999090842
0.203718716311066,1.25614456735395,0.171967094364816,0.800235474639325,2.19722839843879,0.346747790579224,2.66988594728422
0.204480756212663,1.25569745945358,0.171868120323629,0.800024316291011,2.19769403435457,0.346681301828235,2.67033645387264
0.205242707745569,1.25542908533159,0.171768194360604,0.799838365458707,2.19777885302842,0.347477837288123,2.67067480299616
0.206004640648959,1.2557266798238,0.171640835177655,0.799616091506004,2.19776684834947,0.348785988156869,2.67076831277422
0.206766579778469,1.25633044829729,0.171526955045802,0.799445009801363,2.1975658297155,0.350213770586938,2.67065283634066
0.207528606080047,1.25759306248648,0.171478875134301,0.799418973275911,2.1971158637633,0.351485698844341,2.6704911951267
0.208290655320041,1.25895371334058,0.171465551982752,0.799421969165688,2.19588072983341,0.352554058877201,2.67048189501536
0.209052704560035,1.26029305116954,0.171548818249564,0.799454866135979,2.19255264767166,0.35359385261183,2.67066185885179
0.209814753800029,1.26176169989893,0.171549043919892,0.799455439786514,2.18702159284641,0.3547498167757,2.67081546121096
0.210576803040024,1.26335773571335,0.171560609538794,0.799436991194574,2.18179407432273,0.355954162571689,2.67085278617122
0.211338852280017,1.26499028278935,0.171559635607796,0.799450648041366,2.17996404619812,0.357198497150388,2.67103503369201
0.212100901520012,1.2667010855929,0.17157651774135,0.799459466876859,2.181664558655,0.358698920326335,2.67159326762638
0.212862950760006,1.26793690325195,0.171577180697361,0.799577121817971,2.18378352693451,0.360491042751872,2.67227796376636
0.213625,1.26892879126612,0.171613274979612,0.799677808751037,2.18464625039839,0.36186958325863,2.67252540471643
0.214387049239994,1.26955013044485,0.171670273956964,0.79977512733065,2.18587986660023,0.36176978703964,2.67224934713014
0.215149098479988,1.27018536591629,0.171738168442061,0.799887259131778,2.18852424251835,0.359856861408132,2.67198364477565
0.215911147719982,1.27022367753188,0.171844481142829,0.800019281333607,2.19108175798347,0.356994043050605,2.67213306702642
0.216673196959977,1.26981268304975,0.171951475700141,0.80008845204232,2.19280575641194,0.35443733804058,2.67234973611021
0.217435246199971,1.26909041835354,0.172050573736647,0.800103376549339,2.19564302533395,0.352634688530782,2.67210633018366
0.218197295439965,1.268108409195,0.172153269691414,0.800065075845251,2.20080514474999,0.351332600107088,2.67140998835557
0.218959344679959,1.26707763029821,0.1721255431578,0.79992186261492,2.20657603402541,0.350306670302058,2.67061655674777
0.219721393919953,1.26612618672951,0.172032508880296,0.799792948284935,2.21018282722334,0.349599515763786,2.66990773086019
0.220483420221531,1.26508295710043,0.171991535416956,0.799703259549107,2.21088879898299,0.349214350483293,2.66910534181007
0.221245359351041,1.26404067976993,0.171963739995395,0.79960765811728,2.21057718157701,0.348971156710776,2.66812206636329
0.222007292254431,1.26298955686995,0.171957959194494,0.799495948624753,2.21119135074661,0.348808492505142,2.66717715608628
0.222769243787337,1.2619343298858,0.171922439204995,0.79941409580701,2.21265259659093,0.348934988301753,2.66652095242347
0.223531283688934,1.26062882448735,0.171885784716164,0.79935968184525,2.21399943066323,0.349600890554899,2.66614509902311
0.224293332928929,1.25997594875403,0.171842874415722,0.799259784478202,2.21504006583091,0.350894086861916,2.66588159226695
0.225055382168923,1.25988069346913,0.171787699736332,0.799174610396983,2.21567977049092,0.352941769907941,2.66560641596739
0.225817431408917,1.25978417382414,0.171731973180605,0.799080060078923,2.21575587394749,0.356025614841325,2.66511370174662
0.226579480648911,1.25967321311372,0.171687586965031,0.798997832092827,2.21619058177129,0.360114666262148,2.66406110679234
0.227341529888905,1.25989247262883,0.171615492879515,0.798907642569018,2.21816728594295,0.364489519657039,2.66248994584137
0.228103579128899,1.26040397532558,0.171521600971873,0.798844718805085,2.22034830209444,0.3684535437803,2.66095380860441
0.228865628368893,1.26099997465722,0.171504907997961,0.798855862996178,2.21933514993364,0.371913741798352,2.6599006679355
0.229627677608888,1.26160534435103,0.171507953781208,0.79887259254322,2.21268336279337,0.375140153660079,2.65929093357455
0.230389726848882,1.2621664340901,0.171620471634397,0.798902532547476,2.20181513385532,0.378241967545943,2.65875806823827
0.231151776088876,1.26287333836042,0.171734187970704,0.798928610134838,2.19161785161811,0.381082818852285,2.65830095960765
0.23191382532887,1.26377347080161,0.171839792736827,0.798945078304339,2.18588418609865,0.383738216295488,2.65833800322895
0.232675874568864,1.26443724061469,0.171925019700501,0.7990420934373,2.18384591152634,0.386486625694843,2.65904870458246
0.233437923808858,1.26534079848079,0.171989987755502,0.799162060169265,2.1818880910066,0.389187135676863,2.66000311957078
0.234199973048852,1.26595241574048,0.172051442576999,0.799337247063056,2.17886311316979,0.390834892712774,2.6605761044777
0.234962022288846,1.26664558209,0.172112104982146,0.799552826616348,2.17686385674822,0.390328850068912,2.66083475261503
0.235724071528841,1.26688086161655,0.172186584734183,0.799790132493735,2.17647838828998,0.38768942946245,2.66140178000878
0.236486078340371,1.26706803257673,0.172275470177807,0.800029599800486,2.17583575094561,0.384071952002292,2.66252056364515
0.237248011121216,1.26668058010943,0.172348939002605,0.800181131786707,2.17477776061182,0.380659555424139,2.66370184950869
0.238009943599297,1.26573558213573,0.172343083667205,0.800168804834226,2.17608569493754,0.37770963472637,2.66444558035812
0.238771913782124,1.26484410518051,0.172268543456652,0.800129219229922,2.18095848570028,0.374910671788521,2.66483332871551
0.239533961297822,1.26393693522864,0.172234078295086,0.800124880628014,2.18710251229486,0.372099425372699,2.66518141145573
0.240296010537816,1.26302747164756,0.172201234754746,0.800095759011202,2.19160809682468,0.369335171427245,2.66557006207948
0.24105805977781,1.26220397808451,0.172106567013399,0.800074812554598,2.19378339045763,0.366594653508069,2.66582169386031
0.241820109017804,1.261093233177,0.172013229698858,0.800117093199411,2.19513715658149,0.363722781044472,2.66587838835952
0.242582158257799,1.26011722934022,0.171970599600049,0.800076942445686,2.1972948647603,0.360706431864076,2.66593402212035
0.243344207497793,1.25925882485152,0.171919791968193,0.80003010968165,2.20068369802986,0.357838945036089,2.66625101390943
0.244106256737787,1.25908698875565,0.171875140287501,0.79989520026427,2.20470772932782,0.355558510978032,2.66688980745506
0.244868305977781,1.25885743272624,0.171822299572176,0.799732202449989,2.20867834653873,0.35407138065498,2.66766204075214
0.245630355217775,1.25845695703528,0.17176323491487,0.799560563117947,2.21233443477116,0.35339921168891,2.668383723949
0.246392404457769,1.25836104370418,0.171714620217305,0.799439094628933,2.21568138363501,0.353607359865125,2.66886658980976
0.247154453697763,1.25817474653375,0.171663605842301,0.799288841492032,2.21907267497468,0.354604683667605,2.66887175830439
0.247916502937758,1.25859164225168,0.17159017924972,0.799187000702658,2.22334842880778,0.356000325230095,2.66837763367353
0.248678552177752,1.25932094455307,0.171597651765846,0.79918812290348,2.22900625420277,0.357447052654952,2.6676396530144
0.249440601417746,1.26010957178403,0.171599466373781,0.799185973338539,2.23486398206084,0.358896881056787,2.66694370896899
0.25020265065774,1.26089042014886,0.171634080694275,0.799216172651579,2.23858125334165,0.360529596253778,2.66635411463717
0.250964699897734,1.26171190344591,0.171663927786514,0.799248088756411,2.23905891526812,0.36245130798308,2.6656812029731
0.251726748945634,1.26263778900725,0.171654373977245,0.799306739426152,2.23756459148774,0.364578551916957,2.66486379301259
0.252488730856334,1.26393986104791,0.171694715559433,0.799286550263994,2.2359984127824,0.366906156845862,2.66410451439435
0.253250662961535,1.26488551626005,0.171703998867618,0.799374281876188,2.23472356851994,0.369587077225424,2.66355426825877
0.254012594779163,1.26532870491116,0.171720282047308,0.79951873133483,2.23269082583058,0.372598160408478,2.66303805026725
0.254774589666715,1.26649790974869,0.171749784902612,0.799606032793289,2.22976298383837,0.375394282868123,2.66225112440947
0.25553663890671,1.26718521201795,0.171791392508172,0.799708614027026,2.22712810201054,0.377277090736762,2.66125188971611
0.256298688146704,1.26741376166147,0.171845146804189,0.799804732450193,2.22523851729762,0.378016446963598,2.66037400954607
0.257060737386698,1.26759713842265,0.171921886948582,0.79992123484118,2.22324870177051,0.377894301556231,2.65981877689553
0.257822786626692,1.26691300562077,0.171954111189155,0.799865425406827,2.22060076521648,0.377298954883002,2.65951100052626
0.258584835866686,1.26601892466978,0.171956526531219,0.799738410154609,2.21766619551951,0.376380022744052,2.65932489808252
0.25934688510668,1.26530113239309,0.17206900581696,0.799728827863943,2.21446479868183,0.375135512001974,2.65925840270791
0.260108934346674,1.26460436430952,0.172136007031483,0.79970459060796,2.21036337528281,0.373585887478541,2.65931353473687
0.260870983586669,1.26398092049904,0.172138573105328,0.799663126383646,2.20536641420673,0.371728291547625,2.65940998529293
0.261633032826663,1.26337979481674,0.172081085234944,0.799650119582794,2.20077988677292,0.369485666164628,2.65951787134265
0.262395082066657,1.26247299758866,0.17199946715782,0.799716971147405,2.19817757014946,0.366831788587694,2.65975576989785
0.263157131306651,1.26167076836517,0.17193242861156,0.799749933442604,2.19797063801638,0.363918458359907,2.6603002605401
0.263919180546645,1.26136969141618,0.171864626898099,0.799728773726179,2.19924753945275,0.361010515464876,2.66120127669321
0.264681229786639,1.26098141927012,0.171795037592964,0.79970889469194,2.20104344656645,0.358243691946753,2.66232298766229
0.265443279026633,1.26067061815715,0.171726625093307,0.799630764702674,2.20314255193578,0.355593047963973,2.663542157288
0.266205328266628,1.26133543173976,0.171645100144903,0.799563618758036,2.20544586450986,0.353112557026011,2.66482530017364
0.266967377506622,1.26197232646165,0.171572264625754,0.799515274848909,2.20740051356556,0.35097677677844,2.66608352313994
0.267729421969526,1.26207643987433,0.171481898446148,0.79938133502021,2.20843338181029,0.349229928530785,2.66715544523672
0.268491382034514,1.26252398069828,0.171367458947879,0.799266739929012,2.20823062652832,0.347715691833147,2.66801010946195
0.269253314778518,1.26314475513222,0.171358465991293,0.799252850264599,2.2065498555272,0.346344021738276,2.66874662490111
0.270015249988766,1.26304525935693,0.171346948004428,0.799224313382225,2.21151318440862,0.344736891731379,2.66850753766785
0.270777267275603,1.26298735661359,0.171344463364316,0.799202519780085,2.21708298098704,0.343247347335644,2.66816888679503
0.271539316515597,1.26297104690218,0.171351012070956,0.799187469458178,2.22325924526245,0.341875388551071,2.66773067228264
0.272301365755591,1.26299633022271,0.171366594124349,0.799179162416504,2.23004197723485,0.340621015377661,2.66719289413069
0.273063414995585,1.26306320657519,0.171391209524494,0.799177598655062,2.23743117690425,0.339484227815412,2.66655555233917
0.27382546423558,1.2631716759596,0.171424858271392,0.799182778173853,2.24542684427065,0.338465025864326,2.66581864690808
0.274587513475574,1.26332173837595,0.171467540365041,0.799194700972878,2.25402897933404,0.337563409524401,2.66498217783743
0.275349562715568,1.26351339382424,0.171519255805444,0.799213367052135,2.26323758209442,0.336779378795639,2.66404614512721
0.276111611955562,1.26374664230447,0.171580004592598,0.799238776411625,2.2730526525518,0.336112933678039,2.66301054877743
0.276873661195556,1.26402148381664,0.171649786726505,0.799270929051348,2.28347419070618,0.335564074171602,2.66187538878808
0.27763571043555,1.26433791836075,0.171728602207164,0.799309824971304,2.29450219655754,0.335132800276326,2.66064066515917
0.278397759675544,1.26469594593679,0.171816451034576,0.799355464171493,2.30613667010591,0.334819111992213,2.65930637789069
0.279159808915539,1.26509556654478,0.17191333320874,0.799407846651915,2.31837761135127,0.334623009319262,2.65787252698265
0.279921858155533,1.26553678018471,0.172019248729656,0.79946697241257,2.33122502029362,0.334544492257473,2.65633911243504
0.280683907395527,1.26601958685657,0.172134197597325,0.799532841453458,2.34467889693297,0.334583560806846,2.65470613424786
0.281445956635521,1.26654398656038,0.172258179811746,0.799605453774578,2.35873924126931,0.334740214967381,2.65297359242112
0.282208005875515,1.26710997929613,0.172391195372919,0.799684809375932,2.37340605330265,0.335014454739079,2.65114148695482
0.282970055115509,1.26771756506381,0.172533244280845,0.799770908257518,2.38867933303299,0.335406280121939,2.64920981784895
0.283735170232878,1.26836674386343,0.172684326535523,0.799863750419338,2.40455908046031,0.33591569111596,2.64717858510351
0.284518973775751,1.269057515695,0.172844442136954,0.79996333586139,2.42104529558464,0.336542687721145,2.6450477887185


==> data/FallaRL_A-C_Pex_ellip.csv <==
t,R_v,r_v,a_v,R_i,r_i,a_i
0.000231026224249417,1.21211258816322,1.2070964434297,0,1.11999071896253,1.08963432023263,0
0.00101482976712198,1.21235154524243,1.20712100285985,0,1.12330793531557,1.08699257977754,0
0.00177994488449074,1.21258421840314,1.20714176924401,0,1.12640261104819,1.08447738789407,0
0.00254199412448491,1.21281060764537,1.20715874258218,0,1.12927474616038,1.08208874458223,0
0.00330404336447909,1.2130307129691,1.20717192287436,0,1.13192434065215,1.07982664984203,0
0.00406609260447313,1.21324453437434,1.20718131012054,0,1.13435139452349,1.07769110367345,0
0.00482814184446726,1.2134520718611,1.20718690432074,0,1.1365559077744,1.07568210607651,0
0.00559019108446144,1.21365332542936,1.20718870547494,0,1.13853788040489,1.07379965705119,0
0.00635224032445561,1.21384829507912,1.20718671358316,0,1.14029731241495,1.07204375659751,0
0.0071142895644497,1.2140369808104,1.20718092864538,0,1.14183420380458,1.07041440471546,0
0.00787633880444378,1.21421938262318,1.20717135066161,0,1.14314855457379,1.06891160140504,0
0.00863838804443797,1.21439550051748,1.20715797963185,0,1.14424036472258,1.06753534666625,0
0.00940043728443213,1.21456533449328,1.2071408155561,0,1.14510963425093,1.06628564049908,0
0.0101624865244263,1.21472888455059,1.20711985843436,0,1.14575636315886,1.06516248290355,0
0.0109245357644204,1.21488615068941,1.20709510826662,0,1.14618055144637,1.06416587387965,0
0.0116865850044145,1.21503713290973,1.2070665650529,0,1.14638219911345,1.06329581342739,0
0.0124486342444087,1.21518183121157,1.20703422879318,0,1.1463613061601,1.06255230154675,0
0.0132106834844028,1.21532024559491,1.20699809948748,0,1.14611787258633,1.06193533823774,0
0.013972732724397,1.21545237605976,1.20695817713578,0,1.14565189839213,1.06144492350036,0
0.0147347500112342,1.21557822260612,1.20691446173809,0,1.1449633835775,1.06108105733462,0
0.0154966852214824,1.21569778523399,1.20686695329441,0,1.14405232814245,1.0608437397405,0
0.0162586179654865,1.2159309139322,1.20710202778543,0,1.14199458613237,1.06102006855869,0
0.0170205780304744,1.21594515834028,1.20674988621534,0,1.13984191284551,1.06194891633412,0
0.0177826224933783,1.21613448774563,1.20646373051318,0,1.13821435976961,1.06279155250709,0
0.0185446717333725,1.2161649212057,1.2069834793422,0,1.13557602633858,1.06244177135921,0
0.0193067209733666,1.21624149787222,1.20677174811062,0,1.13249983286357,1.06177696188255,0
0.0200687702133607,1.21602408954931,1.20647587196047,0,1.12941778657256,1.06181837074166,0
0.0208308194533549,1.21623962492916,1.20642003958261,0,1.12638526094628,1.06179763367764,0
0.021592868693349,1.21634353454283,1.20627006947709,0,1.12423122600613,1.06230750023367,0
0.0223549179333432,1.21634707328974,1.20620134126945,0,1.12237342267647,1.06363507206371,0
0.0231169671733373,1.21628003116883,1.20600320031557,0,1.11963605421569,1.06597399564362,0
0.0238790164133314,1.21622260974515,1.20563990240877,0,1.11683600841361,1.06843091357177,0
0.0246410656533256,1.21620979090987,1.20555491452714,0,1.11418926215282,1.0701401355505,0
0.0254031148933197,1.21625103778114,1.20572095160818,0,1.11163747655023,1.07172829389203,0
0.0261651641333139,1.21610385655455,1.20572015374737,0,1.11089206409037,1.07515633718573,0
0.026927213373308,1.21589403464338,1.20546332463748,0,1.10964647253567,1.07920961914628,0
0.0276892626133021,1.21573986958449,1.20522573481285,0,1.10855356528103,1.08146980027102,0
0.0284513118532962,1.21561258377069,1.20545103635453,0,1.10823844845802,1.08197555211694,0
0.0292133610932904,1.21564054709056,1.20546911829567,0,1.10806478004437,1.08148962510458,0
0.0299754103332846,1.21586995604546,1.20554845080685,0,1.1080507756303,1.08217942638254,0
0.030737405220837,1.21615597313149,1.20567914271697,0,1.11009101454955,1.08289941319235,0
0.0314993370384649,1.21610761585681,1.20578204428731,0,1.11208398070855,1.08337700673431,0
0.032261269143666,1.21601024103812,1.20573186295878,0,1.11462471373506,1.08374822029333,0
0.0330232510543659,1.21597261388003,1.20583450226588,0,1.11623811164242,1.08429913744153,0
0.0337853001022659,1.21589711176284,1.20608302649484,0,1.11762592050339,1.08475602766192,0
0.0345473493422601,1.21574729616996,1.20644943057687,0,1.11896277857192,1.08474430230524,0
0.0353093985822541,1.21547822431376,1.2064007973836,0,1.12042506225052,1.08450466223083,0
0.0360714478222483,1.21545765813191,1.20661801036994,0,1.1219680568743,1.0841075226253,0
0.0368334970622425,1.21543652097739,1.20680801998008,0,1.12350993863624,1.08406059377348,0
0.0375955463022367,1.21503302028754,1.20712622669876,0,1.12523540031931,1.0840128318505,0
0.0383575955422307,1.21476246835261,1.2070207413053,0,1.12745126409928,1.08398746283688,0
0.0391196447822248,1.21457759717828,1.20732587020536,0,1.12969651574045,1.08376586691992,0
0.039881694022219,1.21454375665342,1.20804764579176,0,1.1319402605876,1.08338710968392,0
0.0406437432622132,1.21459090166627,1.20887183226394,0,1.1337111375361,1.08298206013348,0
0.0414057925022073,1.21435584069848,1.20860504880508,0,1.13467776940539,1.08254796102287,0
0.0421678417422015,1.21359591950972,1.20844133531467,0,1.13481862028367,1.08191958545051,0
0.0429298909821955,1.21324658772726,1.20824699334305,0,1.13449286645802,1.0809055296052,0
0.0436919402221897,1.21362224780748,1.20820089485955,0,1.13367660716802,1.07954914341678,0
0.0444539894621839,1.21430069223257,1.20852003484743,0,1.13213182243422,1.07816392515529,0
0.045216038702178,1.21442257864767,1.20875548836904,0,1.13011949035439,1.07687774824355,0
0.0459780862178759,1.21460313561212,1.2082452547516,0,1.12808457850115,1.07570207901647,0
0.0467400564007026,1.21497806082258,1.2080317266604,0,1.12633080068396,1.07464537890249,0
0.0475019888787839,1.21521135933248,1.2073916538164,0,1.12472911558761,1.07386146690588,0
0.0482639216596288,1.21541834607431,1.20722970555246,0,1.12295678881107,1.07346735345913,0
0.0490259284711594,1.21572274089709,1.20712865143851,0,1.12101903545226,1.07326371913132,0
0.0497879777111535,1.21574770421915,1.20632369356713,0,1.11903926084027,1.07312925837788,0
0.0505500269511476,1.21600313438299,1.2057974574405,0,1.11703211166788,1.07323916247706,0
0.0513120761911417,1.21658981687281,1.20558819069799,0,1.11496778099147,1.07385148990922,0
0.0520741254311359,1.21672068729829,1.20546482539744,0,1.11294302835618,1.07496602920468,0
0.05283617467113,1.21693383739371,1.20549436694431,0,1.11105232732803,1.07639685175913,0
0.0535982239111242,1.21706643338913,1.20523309103068,0,1.10972261332432,1.07753863602472,0
0.0543602731511183,1.21704981430244,1.20486389923172,0,1.10896857843666,1.07825410973386,0
0.0551223223911124,1.21710936395948,1.20464695796777,0,1.10838000743994,1.07894636300044,0
0.0558843716311066,1.21719844421488,1.20463949408574,0,1.10787189158706,1.07975901907257,0
0.0566464208711007,1.21718166613724,1.20462296292435,0,1.10766947651096,1.08045641062621,0
0.0574084701110949,1.21717960077644,1.20455200514295,0,1.10791996296274,1.08068301632692,0
0.0581705193510891,1.2170559529923,1.20450977139592,0,1.1082171754895,1.08050435472611,0
0.0589325685910831,1.21690191906364,1.20453598718618,0,1.10811492225384,1.08020752148645,0
0.0596946178310773,1.21670272121446,1.20434044802505,0,1.1078338704114,1.07983980969684,0
0.0604566670710714,1.21675510155805,1.20471562452581,0,1.10807742052348,1.07923712397352,0
0.0612187163110656,1.21657537705453,1.20485568497805,0,1.10910604901065,1.07852097320317,0
0.061980756212663,1.21647748177437,1.20514766221135,0,1.11009057927276,1.07844244950731,0
0.0627427077455689,1.21633996166392,1.20553940697106,0,1.11087833348337,1.07864027531642,0
0.0635046406489586,1.21617444475035,1.20577220430697,0,1.11149665816944,1.07843009752807,0
0.0642665797784694,1.21577570055775,1.20590573715868,0,1.11168875580219,1.07765571048404,0
0.065028606080047,1.21542364958743,1.2060900993981,0,1.1111767302466,1.0766753506724,0
0.0657906553200411,1.21506742760542,1.20599140372683,0,1.11044108565774,1.07552230891775,0
0.0665527045600352,1.21501615081685,1.20676890597803,0,1.11002540091701,1.07427225555943,0
0.0673147538000293,1.21484752218869,1.20715682324143,0,1.11010986103572,1.07310891542203,0
0.0680768030400235,1.21463153426491,1.20756830549216,0,1.11041106990034,1.07225470840557,0
0.0688388522800177,1.21475731737097,1.20793542262688,0,1.11071718027655,1.07150398979363,0
0.0696009015200117,1.21474037494352,1.20823203140355,0,1.11091556629644,1.07040426050716,0
0.0703629507600058,1.21460716820688,1.20842291440995,0,1.11079806969226,1.06869973364027,0
0.071125,1.21436420098736,1.20825709599075,0,1.10993853692692,1.0666883368643,0
0.0718870492399942,1.2140714147485,1.20780523737915,0,1.10842666592802,1.0646135771146,0
0.0726490984799884,1.21392736329189,1.20795920760909,0,1.10694238572255,1.06245764315249,0
0.0734111477199825,1.21440252650457,1.20804078727815,0,1.10593564666621,1.0603804809046,0
0.0741731969599765,1.21462779355076,1.20818765894555,0,1.10521515145033,1.05879494002165,0
0.0749352461999707,1.21485210169253,1.20826291835094,0,1.1043815562191,1.05789800762426,0
0.0756972954399649,1.21484334925106,1.20790612922039,0,1.10365888547184,1.05704588221699,0
0.076459344679959,1.2149024492559,1.20758241567379,0,1.10315796650571,1.05574306555089,0
0.0772213939199532,1.2147102557012,1.20738185036663,0,1.10228314040783,1.05441238450714,0
0.0779834202215306,1.21474614830927,1.20734891362712,0,1.10059249129575,1.05359567044267,0
0.0787453593510414,1.21472501639892,1.20751449277864,0,1.09863609374459,1.05304877190268,0
0.0795072922544311,1.21489036973052,1.20766139593579,0,1.09703720211856,1.05249717473375,0
0.0802692437873371,1.21473242816508,1.20782954618987,0,1.09587143230534,1.05211158135824,0
0.0810312836889345,1.21493225768308,1.20801392261225,0,1.09492346620318,1.05222918361551,0
0.0817933329289286,1.21447649212777,1.20799345156304,0,1.09425537791302,1.05284752385228,0
0.0825553821689227,1.21420592297878,1.20794967757625,0,1.09433275120155,1.05352861870583,0
0.0833174314089169,1.21417499362896,1.20762704097046,0,1.09522312401452,1.05416633926941,0
0.0840794806489111,1.21417808552231,1.20737497016861,0,1.09642119052475,1.0551290026156,0
0.0848415298889053,1.21409682348845,1.20763208361183,0,1.09750938156109,1.05662330776946,0
0.0856035791288994,1.21422753408097,1.20756962026203,0,1.09858884700881,1.05833294367599,0
0.0863656283688934,1.2138549099486,1.20754186866234,0,1.09993627889761,1.05984672313195,0
0.0871276776088876,1.21355471571193,1.20744536599514,0,1.10152548437414,1.06121616701813,0
0.0878897268488818,1.21369430586505,1.20721350365071,0,1.10329015586167,1.06272933118705,0
0.0886517760888759,1.21374878965686,1.20719512566283,0,1.10533411110835,1.06464182971647,0
0.0894138253288701,1.21389643023972,1.20726918510333,0,1.1079415915535,1.06698612117272,0
0.0901758745688642,1.21400181382745,1.20744681886482,0,1.11115858181549,1.06974520969404,0
0.0909379238088583,1.21406457039535,1.20770124375179,0,1.11451665034745,1.07298245823745,0
0.0916999730488525,1.21408577124544,1.20764562806934,0,1.11735738600395,1.07663828944438,0
0.0924620222888466,1.21412788900187,1.20783704518172,0,1.11935166207931,1.08036110114441,0
0.0932240715288408,1.21378894890913,1.20762268348564,0,1.12113727124752,1.08320400092942,0
0.0939860783403712,1.21368009883491,1.20726649537862,0,1.12266181438316,1.08543066994815,0
0.0947480111212161,1.21387914678362,1.20719896020768,0,1.12384573921937,1.08778179108262,0
0.0955099435992974,1.21427115324419,1.20725473074604,0,1.1253768357028,1.0903520210887,0
0.0962719137821242,1.21460141425201,1.20759882288522,0,1.12813421218282,1.09265406076735,0
0.0970339612978222,1.21498893000429,1.20745769210287,0,1.13170686069703,1.09477316896161,0
0.0977960105378162,1.2152003644564,1.20692177108365,0,1.1349686431148,1.09696648534942,0
0.0985580597778103,1.21542770447967,1.20677103979921,0,1.13746534116858,1.0987994453931,0
0.0993201090178045,1.21546079064678,1.20646040240129,0,1.13945297062516,1.09959818500657,0
0.100082158257799,1.21533697062391,1.20616769811131,0,1.1410750170149,1.09947590925812,0
0.100844207497793,1.21545306305482,1.20600048187398,0,1.14220589867463,1.09928363464614,0
0.101606256737787,1.21533843288266,1.20589157100362,0,1.1428455193964,1.0996464314198,0
0.102368305977781,1.21556902185905,1.20603271765816,0,1.14348363847037,1.10003922390452,0
0.103130355217775,1.2157826256929,1.20600288225266,0,1.14379435310165,1.09997802999559,0
0.103892404457769,1.21591243951639,1.20607116707299,0,1.14221083265849,1.09995056724962,0
0.104654453697764,1.21604074194595,1.20594676690647,0,1.1385246568967,1.0998735352777,0
0.105416502937758,1.21610460162962,1.20612480511989,0,1.13464411402866,1.09930837020483,0
0.106178552177752,1.21612795240395,1.20624547310767,0,1.13292656843846,1.09848510648556,0
0.106940601417746,1.21617365150851,1.20639234673277,0,1.13174342680798,1.1002707790611,0
0.10770265065774,1.21596858615488,1.20762674700896,0,1.12994268797471,1.10481710354917,0
0.108464699897734,1.21615204504938,1.20832763184365,0,1.12906330062057,1.10841940648241,0
0.109226748945634,1.21604705970711,1.20880168071808,0,1.12800622833892,1.10854368521426,0
0.109988730856334,1.21556807402029,1.21271413894897,-0.0406692412617061,1.11814750369967,1.10855174378667,-0.0960377532356761
0.110750662961535,1.21208670131096,1.22684337844469,-0.0771530710820293,1.09606955454975,1.10852660796808,-0.168828648252113
0.111512594779163,1.20303269812508,1.24560835873837,-0.105470780823632,1.0647620041473,1.10696759118949,-0.21979480830954
0.112274589666716,1.20595821018291,1.26694758845078,-0.130018945940732,1.03153659620637,1.10297711074688,-0.248952693204336
0.11303663890671,1.20950495821372,1.28039740726815,-0.140956928271519,1.00588902608986,1.09675320788617,-0.256236424624747
0.113798688146704,1.21290702088699,1.28614938902574,-0.138964317392813,0.995738494493799,1.08957737236943,-0.241591184594408
0.114560737386698,1.21585783244543,1.28466357839264,-0.124773794141325,1.00299736878037,1.08377135679118,-0.205197965589787
0.115322786626692,1.21855949127098,1.27619230942143,-0.099208691733517,1.02310848049037,1.08172347280857,-0.148500011352595
0.116084835866686,1.22111038005798,1.26100981240294,-0.0630717214232071,1.05059621557839,1.08366634591878,-0.0742981715965573
0.11684688510668,1.22175908917356,1.24018237558139,-0.0171484758428134,1.08436648527801,1.08737386493787,0.0149751394790343
0.117608934346674,1.22284206983484,1.21386540086954,0.0377062242355994,1.12782739847436,1.09007102584117,0.11780026580302
0.118370983586669,1.22348147726899,1.18252382737112,0.100652015172211,1.18618642756998,1.08957782778756,0.233101321970632
0.119133032826663,1.22343554729464,1.14640697770545,0.170787716307804,1.26578171228152,1.08426699401774,0.360030399427194
0.119895082066657,1.22384232146421,1.1061592077414,0.247431113798463,1.35450689409221,1.07342645560751,0.4980159608123
0.120657131306651,1.22493715084086,1.06216035508585,0.329890184588688,1.41284860589378,1.0575632319705,0.645866783027137
0.121419180546645,1.22662467819882,1.01488645933119,0.417397763014913,1.48491947072433,1.03687075650007,0.801854758682932
0.122181229786639,1.228898537988,0.964802985307911,0.509151990718163,1.56951979994977,1.01150762459201,0.964573222846566
0.122943279026633,1.23160024387653,0.91229971887253,0.604414048898722,1.66537546715722,0.98183514687282,1.13261551058492
0.123705328266628,1.23448917253175,0.857894604915374,0.702374166827236,1.77115798810509,0.948446551792041,1.30457495696487
0.124467377506622,1.23822104327049,0.802477297183634,0.802117297164179,1.93131319631852,0.913530709008582,1.48049276977289
0.125229421969526,1.24296331826604,0.746244979999436,0.902769648877248,2.08747077260467,0.876101049510416,1.65729119310833
0.125991382034514,1.24813406061682,0.689620428138796,1.00361975962603,2.25663511970575,0.838342677514945,1.83342313418007
0.126753314778518,1.254359550939,0.632903070686427,1.10389260578348,2.41801585908922,0.79752609895694,2.00711241144836
0.127515249988766,1.26020688792913,0.576336748099703,1.20276510385445,2.57488644451944,0.7542079296774,2.17707864065574
0.128277267275603,1.26589167393108,0.521218361905502,1.29944849126076,2.72850153462247,0.708791121140595,2.34186983618111
0.129039316515597,1.27139787362683,0.467482390879946,1.39320878099502,2.88430680687834,0.661481949053344,2.49813512697945
0.129801365755591,1.27637594208182,0.415478058275445,1.48322460759605,3.01605161754904,0.61297852750731,2.64770701125137
0.130563414995586,1.28077660421458,0.365976296240032,1.56856068895862,3.10688897516053,0.564127522206829,2.89418572521949
0.13132546423558,1.2845077174684,0.319265303089999,1.64834886472819,3.17842295038437,0.515450959660111,3.10346142332741
0.132087513475574,1.28724747281329,0.27577783478578,1.72180695797461,3.23065354765841,0.467061947548542,3.2755171266633
0.132849562715568,1.28948710816228,0.235889809399952,1.78809184662862,3.26353303594112,0.419167892220281,3.41033585631531
0.133611611955562,1.29082655485809,0.199795932429806,1.84640633620617,3.27695934557095,0.372567996825802,3.50790063337163
0.134373661195556,1.29157532154848,0.168337075838756,1.89597400213464,3.27162724859547,0.327970800593997,3.56773516165195
0.13513571043555,1.2907452516718,0.141638783908346,1.93613197262775,3.24929955699967,0.285369813184023,3.59074831772535
0.135897759675545,1.28903777576772,0.12057904096491,1.96590827677129,3.19402865137881,0.245275124283871,3.52712940629914
0.136659808915539,1.28703170565817,0.105045940513494,1.9845155774291,3.10675784565663,0.201496962015208,3.43972573100754
0.137421858155533,1.28364080777602,0.0959468747986376,1.99110763608987,3.00434727261138,0.158857386862201,3.32876008014153
0.138183907395527,1.27929144182196,0.0936108466949888,1.98486729343313,2.88383303889844,0.117889294667638,3.19272901501183
0.138945956635521,1.27397161534023,0.0968100836743067,1.9648734744712,2.7579807163227,0.079697803438823,3.02933848447862
0.139708005875515,1.26821346529675,0.107725908332044,1.93044545508174,2.63136060227842,0.0472893002404094,2.83754007029421
0.140470055115509,1.26234174105931,0.126509016782647,1.88087404178795,2.50469122807516,0.0230757944785632,2.61686763198481
0.14123208895933,1.25682331616537,0.148785101099837,1.86727083754555,2.38473034312087,0.00397347797340913,2.4898052448962
0.141994033521755,1.25523485538797,0.16413775919158,1.85707922404969,2.27437367585493,-0.0103011384983821,2.36395653652312
0.142755966478245,1.26267124168633,0.173037274772118,1.84831386403215,2.1736290836416,-0.0183978518891956,2.24103447149551
0.14351791104067,1.26062385483988,0.173077270481951,1.84796112183764,2.08286703811902,-0.0194383527869199,2.12132066125319
0.144279944884491,1.25838293108592,0.173033590162384,1.84767828819149,2.00078773921233,-0.0129608152184402,2.00516171438694
0.145041994124485,1.25574939831281,0.172917832922816,1.84744696984584,1.92384828250384,0.0010140038099429,1.89275117611291
0.145804043364479,1.25334310695191,0.172790198513713,1.8471206599349,1.84947150963223,0.0211869670617255,1.78385051637027
0.146566092604473,1.25134143008678,0.172612977395494,1.84676809078001,1.77956211783639,0.0445013393004792,1.67850688384725
0.147328141844467,1.24973469755048,0.172384186628525,1.84641552619242,1.71964360547328,0.0679283697249441,1.57791687711662
0.148090191084461,1.25002695718419,0.172090733707302,1.84605179373263,1.6745423931095,0.0900111626727113,1.4836582045763
0.148852240324456,1.25051450272676,0.171760464474801,1.84571440547694,1.64499782775174,0.110311012016063,1.39712118332912
0.14961428956445,1.25177838331624,0.171398033274231,1.84546322821873,1.62544718896248,0.12889098826116,1.31961074062723
0.150376338804444,1.25380862910742,0.171153904204778,1.84545448941545,1.60093481414819,0.146641117528493,1.25214144093186
0.151138388044438,1.25612368179849,0.170972061713497,1.84557199169567,1.57308667453836,0.164620246208274,1.1947924821978
0.151900437284432,1.25842701683053,0.170899477371942,1.84574542470978,1.58869611762143,0.18274890461845,1.14773638294852
0.152662486524426,1.26073693912264,0.170937813346777,1.84591641794041,1.62486448791066,0.200888820943087,1.11185487607334
0.15342453576442,1.26319714858433,0.170972090969436,1.84612297721895,1.697780560402,0.21899397366523,1.08811762350961
0.154186585004415,1.26588981253037,0.171086232747596,1.84629150795457,1.80240688101044,0.237305352472567,1.07748093382918
0.154948634244409,1.26880252081638,0.171238163379419,1.84645128348141,1.92793490902097,0.255733719587216,1.08022475696842
0.155710683484403,1.2717662134594,0.171392011042963,1.84665829064111,2.01436564409452,0.2713715599727,1.09466909990356
0.156472732724397,1.27369968147142,0.171548242175117,1.84702468337824,2.11012945807673,0.283916244967766,1.12278117674651
0.157234750011234,1.27521216870195,0.171742368523621,1.84745131721286,2.19323263965891,0.290100244502852,1.16599742426771
0.157996685221482,1.27539751757326,0.171997351901972,1.84788312581477,2.27441492111759,0.293332741169596,1.22625232221296
0.158758617965487,1.27529809149645,0.172303374385477,1.84830464155686,2.34395203275765,0.295708340298853,1.30396499648507
0.159520578030474,1.27411185328705,0.172595632108903,1.84853991407828,2.39687341781982,0.298455170061974,1.39906340192182
0.160282622493378,1.27218190119887,0.172764234566381,1.84851695818526,2.42209157192173,0.301495618829687,1.51456978649374
0.161044671733372,1.27004810847839,0.172714442549836,1.84828798765081,2.44044788341804,0.304264572543776,1.648895360435
0.161806720973367,1.26785494485279,0.172678242781352,1.84805951902636,2.46998970096198,0.306390856296864,1.66929417796936
0.162568770213361,1.26562844528156,0.172646114251407,1.84783453095362,2.4883977090983,0.30786605769161,1.68031425663981
0.163330819453355,1.26338538104394,0.172684460358015,1.84752993634919,2.49250306937313,0.308460651317603,1.6808225645922
0.164092868693349,1.26091109302373,0.172578320887034,1.84736821904297,2.48306251956487,0.307633821469433,1.669944592729
0.164854917933343,1.25817285918482,0.172444461550565,1.84723985803903,2.46299813718668,0.305122751300162,1.6474167994515
0.165616967173337,1.25524012044004,0.172323293306926,1.84708475812789,2.43439016165318,0.301425378601601,1.61391513672493
0.166379016413331,1.25347124631874,0.172211742970027,1.84674814752513,2.396182312414,0.297481017382351,1.5681858853983
0.167141065653326,1.25219644144383,0.172069498906028,1.84639306191913,2.3676319932776,0.293325405405475,1.57237493238253
0.16790311489332,1.25128269498133,0.171901352992539,1.84603637956717,2.35630122663884,0.296644923602704,1.57595071334756
0.168665164133314,1.250949206852,0.171686994317173,1.84565755020433,2.35030704235942,0.304300387724985,1.57739609610332
0.169427213373308,1.25125758496842,0.171498106828827,1.84539327162975,2.35739450707871,0.313497327381983,1.57697210266647
0.170189262613302,1.25254028869826,0.171394862472711,1.84534826158217,2.36752686089123,0.322350799950026,1.57614335255916
0.170951311853296,1.25404987345637,0.171383050590649,1.84541323549554,2.37247087511093,0.330535888630807,1.57555460379916
0.17171336109329,1.25565829675099,0.171368320102826,1.84548747714264,2.36789011185937,0.338269101751337,1.57540555123607
0.172475410333284,1.25735696902161,0.171408513720581,1.84557176555392,2.35248663828499,0.345885518712151,1.57537238965872
0.173237405220837,1.25910264004812,0.171507479502522,1.84565688222949,2.33042369028029,0.35332356781773,1.57496336346254
0.173999337038465,1.26102676041489,0.17159943124949,1.84574909972297,2.30884093329972,0.360449055785768,1.57452625441941
0.174761269143666,1.26330493967514,0.171687393463579,1.84583661777007,2.29125949908736,0.3677276997699,1.574764744266
0.175523251054366,1.26539821859349,0.17174980207251,1.84603576418406,2.27603056568992,0.375757557914942,1.57582298808806
0.176285300102266,1.26755439598719,0.171838450246364,1.84623623616743,2.26036757775944,0.384310459250907,1.57717561816194
0.17704734934226,1.26928604393599,0.171935426056323,1.84650734920995,2.24430552031177,0.391892184362176,1.57824281153682
0.177809398582254,1.27051576202952,0.172061035571123,1.84681689223913,2.22968773958562,0.396644939134996,1.5792630481918
0.178571447822248,1.27086606763366,0.172213021599856,1.84709055043019,2.21607197641632,0.398061910217391,1.58111709313577
0.179333497062242,1.27028565142219,0.172360817825185,1.84724960734994,2.2008722948645,0.397268571166222,1.5840360941986
0.180095546302237,1.26914473805054,0.172484613778221,1.84730021079382,2.18332964820923,0.395564202445552,1.5874288717399
0.180857595542231,1.26771948076432,0.172576012171888,1.84726054875533,2.16546172771374,0.393559603638956,1.59071454895454
0.181619644782225,1.26629929868389,0.172634215733977,1.84719895216199,2.15202731698562,0.391269046200049,1.593634909287
0.182381694022219,1.26490685472592,0.172656524369519,1.84711844966301,2.14956317008829,0.388476804968515,1.59633494206094
0.183143743262213,1.26353366689896,0.172648785092012,1.84703250143379,2.16188141128161,0.385085923404914,1.59894920063886
0.183905792502207,1.26212148265608,0.17254072087452,1.84701013067598,2.18042161259605,0.380995058466681,1.60133788876818
0.184667841742201,1.26048231031536,0.172416846747753,1.8470295827626,2.18920813888927,0.375989229158064,1.60325664557312
0.185429890982196,1.25872644923314,0.172285353161827,1.84705427013561,2.19054663929381,0.369844686625015,1.60468942978631
0.18619194022219,1.25783081209418,0.172169704847828,1.84694474115111,2.19336271769877,0.363022061366646,1.60624011503953
0.186953989462184,1.2563550646001,0.172049055537528,1.84684660455518,2.19870801112432,0.356784762615229,1.60827415394014
0.187716038702178,1.25602109302694,0.171904904675817,1.84667630634732,2.20297852619167,0.352365556614736,1.61051742570727
0.188478086217876,1.25606871440413,0.171739984643968,1.84647570720912,2.20528930384427,0.350669591354794,1.61228005105363
0.189240056400703,1.2566154652909,0.171554508389247,1.84628377417427,2.20855890946304,0.351618851508188,1.61263320996734
0.190001988878784,1.25713148629256,0.171355293062998,1.84607226314246,2.21557731281844,0.353885782114535,1.61150155985974
0.190763921659629,1.25824821373146,0.17122031856219,1.84599301739119,2.22532762838323,0.356350720708832,1.60964071248104
0.191525928471159,1.25969217025133,0.171132748952274,1.84601531205891,2.23443248413244,0.358704053512229,1.60771967601224
0.192287977711153,1.26100769389506,0.171306924633922,1.84612582500166,2.23910911518853,0.361173556670743,1.60601252961736
0.193050026951148,1.26234926886554,0.171494129730643,1.84620502997071,2.23738570816632,0.364061452719741,1.60421134388903
0.193812076191142,1.26384140209475,0.171686358625866,1.84624805991523,2.23119095022877,0.367287019608003,1.60199533789673
0.194574125431136,1.26530225831936,0.171693678081477,1.84646565601538,2.22436655817505,0.370782549055465,1.59972888969334
0.19533617467113,1.26711385208609,0.171793717977877,1.84657450766654,2.21914840840936,0.37484722365627,1.59789996237378
0.196098223911124,1.26899756958019,0.171873524320611,1.84673020380143,2.21502714877282,0.379707469550097,1.59653002675249
0.196860273151118,1.27102275227487,0.171941203908996,1.84693803083839,2.21064297414835,0.38474631705605,1.59507915957989
0.197622322391112,1.27247755271719,0.172022483964996,1.84720892395055,2.20678828888951,0.388479663883329,1.59322141499355
0.198384371631107,1.27317186626156,0.17213428453054,1.84748732765805,2.20490147669798,0.390096037485025,1.59148785752242
0.199146420871101,1.27308148477864,0.172253519847037,1.84769761109266,2.2043485302403,0.390200650459343,1.59039486694815
0.199908470111095,1.27251421479917,0.172393889912495,1.84787415383188,2.2039836184486,0.389798811986253,1.58985854315886
0.200670519351089,1.27122115187999,0.172430995799449,1.84783291057934,2.20400002030582,0.389331293674604,1.58962315334145
0.201432568591083,1.26973213614785,0.172408353234962,1.84770545476852,2.20428768099491,0.388726767015833,1.58973125482131
0.202194617831077,1.26826768870072,0.1723253437438,1.84755536534655,2.20278528111273,0.387939909081368,1.59036270559169
0.202956667071071,1.2667932976416,0.172226296238875,1.84740759632305,2.19759766777495,0.387029961854055,1.59141457918653
0.203718716311066,1.26529526379315,0.172160470357809,1.84724115544734,2.18979356164749,0.385885185571781,1.5926549791804
0.204480756212663,1.26360615790368,0.172096523045609,1.84710146624584,2.18300614982486,0.384324516016293,1.59414891236244
0.205242707745569,1.26165792834497,0.171995486534132,1.84702495402695,2.18046926772623,0.382444434683562,1.59628172161527
0.206004640648959,1.25972211075021,0.171919591550762,1.8469062646339,2.18191217525072,0.380723464478935,1.5994019435967
0.206766579778469,1.25829409896928,0.171848822006168,1.84670815238802,2.1846038006818,0.379517449592851,1.60330081268305
0.207528606080047,1.25683371779507,0.171767026995253,1.84650192819383,2.1869276484406,0.378642520949443,1.60749337092108
0.208290655320041,1.25600355331903,0.171668683753996,1.84629122174446,2.18845152235617,0.377971560088211,1.61174492665189
0.209052704560035,1.25640760929272,0.171566078153589,1.84617252225806,2.18901997499984,0.377893503029414,1.61579578285188
0.209814753800029,1.25663125355395,0.17145662743958,1.8460251224307,2.18982216487324,0.37878024265534,1.6190683583994
0.210576803040024,1.25726456982072,0.171387171811422,1.84596667745907,2.19341259334461,0.380248436379329,1.62127960141967
0.211338852280017,1.25811741836484,0.171311236657937,1.84593346002081,2.20007241224523,0.381664152882299,1.62283395609241
0.212100901520012,1.25917001155402,0.171283416930549,1.84598429825206,2.20698637031238,0.382840775362391,1.62420426868236
0.212862950760006,1.26022593557419,0.171253383272302,1.84601019486876,2.21115116433562,0.383952891391686,1.62549891535569
0.213625,1.26123397561359,0.171359495722177,1.84603789793889,2.21189698238018,0.385132779829537,1.6265010027271
0.214387049239994,1.26228675181552,0.171549689082713,1.84603362739535,2.21126690209956,0.386322215552804,1.62714058831945
0.215149098479988,1.2636014663237,0.171704371327729,1.8460475468692,2.21160113590041,0.38755313650759,1.62764883651436
0.215911147719982,1.26488017356074,0.171836241697828,1.84613218243254,2.21310527777581,0.388972038130108,1.62814320740146
0.216673196959977,1.26605600959414,0.171954675735652,1.84628838920348,2.21434692825999,0.390359615959097,1.62831164565405
0.217435246199971,1.26541720672653,0.172085924998273,1.8465924602495,2.21535271505893,0.390747947716357,1.62772794400626
0.218197295439965,1.26607324664482,0.172212011239908,1.84685570773512,2.21787037882206,0.389140523401364,1.62659240107297
0.218959344679959,1.26732771240749,0.172350306658159,1.84720695340284,2.22204131488464,0.385657922511197,1.62553195761994
0.219721393919953,1.26771072893915,0.172486858287466,1.84746489349852,2.22631291831108,0.38145850347002,1.62470403004976
0.220483420221531,1.26704437750083,0.172610245295824,1.84757928416422,2.23080642658832,0.377541211015186,1.62365368921958
0.221245359351041,1.26612779241635,0.172645007619986,1.84755421182426,2.23712184820909,0.374001599320051,1.62209633215523
0.222007292254431,1.26526488835085,0.172580638424739,1.84746034924955,2.24437206318681,0.370535504213841,1.62029860914342
0.222769243787337,1.26433240349574,0.172617040547645,1.84739043900382,2.24851406089986,0.36710061437805,1.61861767541615
0.223531283688934,1.26343417085259,0.172607272566744,1.84729668913454,2.24619201490945,0.363840418858323,1.61693979515035
0.224293332928929,1.26248851878658,0.172591733579159,1.84721595857043,2.23844508426631,0.360639052533695,1.61493082149725
0.225055382168923,1.26146524685116,0.172458804379725,1.84723278899147,2.22993837493581,0.357290311086848,1.61273867937342
0.225817431408917,1.26052317618015,0.172349181848321,1.84720240395393,2.22476393358207,0.354050334578987,1.61099272158517
0.226579480648911,1.25954412211978,0.172234807679222,1.84716956865052,2.22301324072972,0.351705432305221,1.61020068422951
0.227341529888905,1.25840204904111,0.172128926297154,1.84711047833587,2.22208948331861,0.350846524650987,1.61019897065151
0.228103579128899,1.25797828211526,0.172007514838133,1.84699159755291,2.22056306311085,0.351311728711351,1.61051661254268
0.228865628368893,1.25857777506529,0.171871226871891,1.84688359550983,2.21854729697964,0.352639753838761,1.61092667259573
0.229627677608888,1.25920926618077,0.171716345244542,1.84671687607102,2.21604887621027,0.354576804595026,1.61137465903335
0.230389726848882,1.25967430070393,0.171568587286744,1.84655219908674,2.21319471875264,0.357048441115523,1.6117546114422
0.231151776088876,1.2602156987897,0.171413792312917,1.84638023778204,2.21121669322783,0.359901351301277,1.61200605123006
0.23191382532887,1.26111312387194,0.17129371192596,1.84629913360324,2.21081213951188,0.362961495385562,1.61228099245848
0.232675874568864,1.2619965358524,0.171378332072206,1.84631495483089,2.21074256024204,0.36623828063987,1.61277795619883
0.233437923808858,1.26286483931553,0.171504027718763,1.84630785933838,2.20942937354427,0.369855307671238,1.61349734049225
0.234199973048852,1.26384519756926,0.17153535239757,1.84635004145926,2.20726983303111,0.37380526350647,1.61431731894973
0.234962022288846,1.26484155438093,0.171623439914004,1.84638115760853,2.20646388069642,0.378002220197129,1.61531342993289
0.235724071528841,1.2660413246467,0.171708788693827,1.84639222542129,2.20808145929821,0.382534049445935,1.61670617883141
0.236486078340371,1.26737733855784,0.17176249002389,1.84645932355329,2.2097879474641,0.38755155430575,1.61842678228821
0.237248011121216,1.26863082851814,0.171784837539804,1.84663445937767,2.20895383820484,0.392602132577316,1.61984785244119
0.238009943599297,1.26897573580665,0.171833278557918,1.8468420667358,2.20690048000317,0.396506003589192,1.62056489384563
0.238771913782124,1.26919470274806,0.171895106911298,1.84702792659288,2.20606207330171,0.398463096853684,1.62093830057359
0.239533961297822,1.26992693620161,0.17198481972219,1.84730862779837,2.20619063962154,0.398641224900205,1.62147295765999
0.240296010537816,1.26884843529314,0.172050160460863,1.84736199790152,2.2056474476002,0.397850514314012,1.62222195372841
0.24105805977781,1.26760537667569,0.172035586099146,1.84730719231554,2.20498171812607,0.396713440479976,1.62278343459961
0.241820109017804,1.26638204233621,0.172026729107163,1.84725856977327,2.20617010899964,0.395252792623382,1.62292564621392
0.242582158257799,1.265082523247,0.172119323393621,1.84724936626984,2.20904876625237,0.393309541173556,1.62277820198234
0.243344207497793,1.2637080334794,0.172222217815556,1.84721521043992,2.21119058370953,0.390878695074235,1.62251320902778
0.244106256737787,1.26230059997278,0.172333888862065,1.84716067432384,2.21053164077515,0.38802396811947,1.62207556225565
0.244868305977781,1.26087494842063,0.172340694724589,1.84717617682923,2.207398401352,0.384668407872414,1.62131086897423
0.245630355217775,1.25942652316295,0.17225487669893,1.847263288399,2.20387411709686,0.380698687955116,1.62028627133244
0.246392404457769,1.25762916104818,0.17217553091385,1.84739127935929,2.20171021826342,0.376229544677128,1.61928778874582
0.247154453697763,1.25609521689973,0.172137917235437,1.84740429598791,2.20116870794689,0.371672306662506,1.61859717819372
0.247916502937758,1.25523550213204,0.172096060207873,1.84735418490767,2.20138896944735,0.367583336231069,1.61829941772507
0.248678552177752,1.2559485384274,0.172023683575686,1.84725120902102,2.20137096666331,0.364464030698781,1.61825686869893
0.249440601417746,1.2569553728842,0.171939767377376,1.84717712471047,2.2008191177927,0.362632939991611,1.61817899945574
0.25020265065774,1.25707109747921,0.171866118774148,1.84704951447944,2.20060586434496,0.362017243692099,1.6177297653998
0.250964699897734,1.25715012556878,0.171787124958248,1.84689436711147,2.20189959592728,0.362027022729495,1.61686666775264
0.251726748945634,1.25752715833274,0.17173522528641,1.84678428400963,2.20399280195728,0.362033996373216,1.61599749571714
0.252488730856334,1.25816947636582,0.171731726789439,1.84676160594678,2.2040494857785,0.36189638684986,1.61552793792735
0.253250662961535,1.25880310552311,0.171816679567623,1.84676803276918,2.19970042830424,0.361834376270462,1.61545596012279
0.254012594779163,1.25950659409757,0.171893188134457,1.84676269464588,2.1919365430211,0.361975803824316,1.6154769243539
0.254774589666715,1.2603206306094,0.171924057595369,1.84680221756583,2.18542487151633,0.36222544210874,1.61553658716971
0.25553663890671,1.26111168034511,0.171900042150562,1.84691589315321,2.18478977742371,0.362650305320671,1.61601385705496
0.256298688146704,1.26226823110164,0.171920396759571,1.84695254713456,2.18974068034461,0.363622378885728,1.61718857659897
0.257060737386698,1.26314367536902,0.171917129035926,1.84708099703553,2.19560240643844,0.365183834334566,1.61863341273939
0.257822786626692,1.26397694754178,0.171918125335178,1.84720975204807,2.20011632662036,0.366309633647327,1.6195340873456
0.258584835866686,1.26559114249703,0.171920217769053,1.84728995457034,2.20534571564871,0.365606480130026,1.619794308077
0.25934688510668,1.26696636684458,0.171938922127282,1.84743743734858,2.21226080971566,0.362760957983856,1.62005292764683
0.260108934346674,1.26705079829161,0.171985981268901,1.84750791247443,2.21877338355868,0.358869341687538,1.62067742120667
0.260870983586669,1.26672120139932,0.172021494088529,1.84748810882514,2.22439168456902,0.355302196711449,1.62118018140604
0.261633032826663,1.2659639527646,0.171965464577561,1.84731934998228,2.23196751977817,0.352404229335385,1.62102757135021
0.262395082066657,1.26532685917406,0.172004676766068,1.84724181291685,2.24237897938878,0.349833420721242,1.62037229999093
0.263157131306651,1.26463612207455,0.172093104884543,1.84718345940755,2.25253071792187,0.347427604017077,1.61964806573132
0.263919180546645,1.26403405264668,0.172022686374778,1.84707474371553,2.25885207496392,0.345328147977213,1.61899270588759
0.264681229786639,1.26337768836959,0.17198869309847,1.84697628556002,2.26097135744445,0.343573805809658,1.61818938940207
0.265443279026633,1.26258753912833,0.17204358364537,1.84686749996568,2.26168450342468,0.342020310028102,1.61724285261518
0.266205328266628,1.2616584371413,0.172017186199472,1.84684864139132,2.26333538906099,0.340740353344548,1.61650164959523
0.266967377506622,1.26073815794135,0.171955246158706,1.8468688650114,2.26533382484565,0.340069095150347,1.6161940640716
0.267729421969526,1.25936492482428,0.171928528438553,1.84686719952167,2.26573678161134,0.340133672834016,1.6161048522133
0.268491382034514,1.25840633060982,0.171915006356733,1.84679596789028,2.26428221895061,0.34059538011871,1.6159050295349
0.269253314778518,1.25841481048098,0.171887304437858,1.84675602603843,2.26174218973122,0.341173612158082,1.61556843874592
0.270015249988766,1.25843179490741,0.17190335398707,1.84677446328153,2.258309443084,0.34132072338829,1.61502996687424
0.270777267275603,1.2585640692798,0.171922525598384,1.84679882056307,2.25407481648568,0.341699201453582,1.61442869202108
0.271539316515597,1.25881163359816,0.171944819271801,1.84682909788307,2.24903830993625,0.34230904635396,1.61376461418643
0.272301365755591,1.25917448786247,0.171970235007321,1.84686529524153,2.24319992343571,0.343150258089421,1.6130377333703
0.273063414995585,1.25965263207275,0.171998772804942,1.84690741263844,2.23655965698406,0.344222836659968,1.61224804957269
0.27382546423558,1.26024606622899,0.172030432664667,1.84695545007381,2.22911751058129,0.345526782065598,1.61139556279359
0.274587513475574,1.26095479033119,0.172065214586493,1.84700940754764,2.22087348422742,0.347062094306314,1.61048027303301
0.275349562715568,1.26177880437936,0.172103118570422,1.84706928505992,2.21182757792244,0.348828773382114,1.60950218029095
0.276111611955562,1.26271810837348,0.172144144616454,1.84713508261066,2.20197979166634,0.350826819292998,1.60846128456741
0.276873661195556,1.26377270231357,0.172188292724588,1.84720680019985,2.19133012545914,0.353056232038967,1.60735758586238
0.27763571043555,1.26494258619962,0.172235562894825,1.8472844378275,2.17987857930082,0.355517011620021,1.60619108417586
0.278397759675544,1.26622776003163,0.172285955127163,1.8473679954936,2.1676251531914,0.358209158036159,1.60496177950787
0.279159808915539,1.26762822380961,0.172339469421605,1.84745747319817,2.15456984713086,0.361132671287382,1.60366967185839
0.279921858155533,1.26914397753354,0.172396105778149,1.84755287094118,2.14071266111922,0.36428755137369,1.60231476122743
0.280683907395527,1.27077502120344,0.172455864196795,1.84765418872266,2.12605359515646,0.367673798295082,1.60089704761498
0.281445956635521,1.2725213548193,0.172518744677544,1.84776142654258,2.11059264924259,0.371291412051558,1.59941653102105
0.282208005875515,1.27438297838113,0.172584747220395,1.84787458440097,2.09432982337761,0.37514039264312,1.59787321144564
0.282970055115509,1.27635989188891,0.172653871825348,1.84799366229781,2.07726511756153,0.379220740069765,1.59626708888875
0.283735170232878,1.27845209534266,0.172726118492404,1.84811866023311,2.05939853179433,0.383532454331495,1.59459816335037
0.284518973775751,1.28065958874237,0.172801487221563,1.84824957820686,2.04073006607602,0.38807553542831,1.59286643483051


==> data/FallaRL_B-C_Pex_ellip.csv <==
t,R_v,r_v,a_v,R_i,r_i,a_i
0.000231026224249417,1.21211258816322,1.2070964434297,0,1.11686003211286,1.08836741164456,0
0.00101482976712198,1.21235154524243,1.20712100285985,0,1.12175174245061,1.08528634873846,0
0.00177994488449074,1.21258421840314,1.20714176924401,0,1.12637204332443,1.08232541980157,0
0.00254199412448491,1.21281060764537,1.20715874258218,0,1.13072093473432,1.07948462483388,0
0.00330404336447909,1.2130307129691,1.20717192287436,0,1.1347984166803,1.07676396383539,0
0.00406609260447313,1.21324453437434,1.20718131012054,0,1.13860448916235,1.0741634368061,0
0.00482814184446726,1.2134520718611,1.20718690432074,0,1.14213915218047,1.07168304374601,0
0.00559019108446144,1.21365332542936,1.20718870547494,0,1.14540240573468,1.06932278465513,0
0.00635224032445561,1.21384829507912,1.20718671358316,0,1.14839424982496,1.06708265953345,0
0.0071142895644497,1.2140369808104,1.20718092864538,0,1.15111468445131,1.06496266838097,0
0.00787633880444378,1.21421938262318,1.20717135066161,0,1.15356370961375,1.06296281119769,0
0.00863838804443797,1.21439550051748,1.20715797963185,0,1.15574132531226,1.06108308798362,0
0.00940043728443213,1.21456533449328,1.2071408155561,0,1.15764753154684,1.05932349873874,0
0.0101624865244263,1.21472888455059,1.20711985843436,0,1.1592823283175,1.05768404346307,0
0.0109245357644204,1.21488615068941,1.20709510826662,0,1.16064571562424,1.0561647221566,0
0.0116865850044145,1.21503713290973,1.2070665650529,0,1.16173769346706,1.05476553481934,0
0.0124486342444087,1.21518183121157,1.20703422879318,0,1.16255826184595,1.05348648145127,0
0.0132106834844028,1.21532024559491,1.20699809948748,0,1.16310742076092,1.05232756205241,0
0.013972732724397,1.21545237605976,1.20695817713578,0,1.16338517021197,1.05128877662275,0
0.0147347500112342,1.21557822260612,1.20691446173809,0,1.16339151019909,1.05037012516229,0
0.0154966852214824,1.21569778523399,1.20686695329441,0,1.16312644072229,1.04957160767103,0
0.0162586179654865,1.2159309139322,1.20710202778543,0,1.15687930101067,1.04916372910236,0
0.0170205780304744,1.21594515834028,1.20674988621534,0,1.1541559733464,1.04916426844271,0
0.0177826224933783,1.21613448774563,1.20646373051318,0,1.1551810635905,1.05002097634525,0
0.0185446717333725,1.2161649212057,1.2069834793422,0,1.15491945732286,1.05114255041041,0
0.0193067209733666,1.21624149787222,1.20677174811062,0,1.15416053742077,1.05074767774484,0
0.0200687702133607,1.21602408954931,1.20647587196047,0,1.15395953394966,1.04810025444632,0
0.0208308194533549,1.21623962492916,1.20642003958261,0,1.15170448788967,1.04540278477164,0
0.021592868693349,1.21634353454283,1.20627006947709,0,1.14977131479014,1.04356944363334,0
0.0223549179333432,1.21634707328974,1.20620134126945,0,1.15011140260968,1.04222908500804,0
0.0231169671733373,1.21628003116883,1.20600320031557,0,1.14978699339259,1.04351470565321,0
0.0238790164133314,1.21622260974515,1.20563990240877,0,1.14893643757209,1.04602224697707,0
0.0246410656533256,1.21620979090987,1.20555491452714,0,1.14805446008093,1.04723637545509,0
0.0254031148933197,1.21625103778114,1.20572095160818,0,1.14658131833042,1.04757281716839,0
0.0261651641333139,1.21610385655455,1.20572015374737,0,1.14484142239172,1.05059399508175,0
0.026927213373308,1.21589403464338,1.20546332463748,0,1.14287286159191,1.05468464432277,0
0.0276892626133021,1.21573986958449,1.20522573481285,0,1.14319448515922,1.05639262710347,0
0.0284513118532962,1.21561258377069,1.20545103635453,0,1.1442278236924,1.05689414525899,0
0.0292133610932904,1.21564054709056,1.20546911829567,0,1.14438810086791,1.05636947670331,0
0.0299754103332846,1.21586995604546,1.20554845080685,0,1.14409641962985,1.05624473084575,0
0.030737405220837,1.21615597313149,1.20567914271697,0,1.14540030756811,1.0566750917468,0
0.0314993370384649,1.21610761585681,1.20578204428731,0,1.1477946084886,1.05719417246735,0
0.032261269143666,1.21601024103812,1.20573186295878,0,1.15134334413473,1.05813770823869,0
0.0330232510543659,1.21597261388003,1.20583450226588,0,1.15285006308463,1.05997320417052,0
0.0337853001022659,1.21589711176284,1.20608302649484,0,1.15364752685671,1.06123332985549,0
0.0345473493422601,1.21574729616996,1.20644943057687,0,1.15438153835893,1.06104578656234,0
0.0353093985822541,1.21547822431376,1.2064007973836,0,1.15488246325564,1.06044714013379,0
0.0360714478222483,1.21545765813191,1.20661801036994,0,1.15514974118071,1.06025484436705,0
0.0368334970622425,1.21543652097739,1.20680801998008,0,1.15564523654593,1.06071719775257,0
0.0375955463022367,1.21503302028754,1.20712622669876,0,1.15635931106052,1.06139188170967,0
0.0383575955422307,1.21476246835261,1.2070207413053,0,1.1573382882805,1.06243063623943,0
0.0391196447822248,1.21457759717828,1.20732587020536,0,1.15817473682124,1.06364537418662,0
0.039881694022219,1.21454375665342,1.20804764579176,0,1.15891528946291,1.06490531211994,0
0.0406437432622132,1.21459090166627,1.20887183226394,0,1.15813160294729,1.06694926518972,0
0.0414057925022073,1.21435584069848,1.20860504880508,0,1.15589617448634,1.06940841298952,0
0.0421678417422015,1.21359591950972,1.20844133531467,0,1.15320535285611,1.07130603304357,0
0.0429298909821955,1.21324658772726,1.20824699334305,0,1.15004781998635,1.07273647637446,0
0.0436919402221897,1.21362224780748,1.20820089485955,0,1.14515939207373,1.07462429263734,0
0.0444539894621839,1.21430069223257,1.20852003484743,0,1.14021549979419,1.07494444103775,0
0.045216038702178,1.21442257864767,1.20875548836904,0,1.1353337133348,1.0738628348562,0
0.0459780862178759,1.21460313561212,1.2082452547516,0,1.12955166252933,1.07382272382206,0
0.0467400564007026,1.21497806082258,1.2080317266604,0,1.12648524951041,1.07424189861538,0
0.0475019888787839,1.21521135933248,1.2073916538164,0,1.12818584569409,1.0742581733564,0
0.0482639216596288,1.21541834607431,1.20722970555246,0,1.12820837008699,1.07503278387904,0
0.0490259284711594,1.21572274089709,1.20712865143851,0,1.12545224582622,1.07534676371587,0
0.0497879777111535,1.21574770421915,1.20632369356713,0,1.1228420092909,1.07340421363436,0
0.0505500269511476,1.21600313438299,1.2057974574405,0,1.1200039116527,1.07101297579987,0
0.0513120761911417,1.21658981687281,1.20558819069799,0,1.11529952083588,1.07151372155534,0
0.0520741254311359,1.21672068729829,1.20546482539744,0,1.11264589067506,1.0728560552746,0
0.05283617467113,1.21693383739371,1.20549436694431,0,1.11290044611489,1.0743643194733,0
0.0535982239111242,1.21706643338913,1.20523309103068,0,1.11290627071146,1.07680621936278,0
0.0543602731511183,1.21704981430244,1.20486389923172,0,1.11259912490535,1.07789030741323,0
0.0551223223911124,1.21710936395948,1.20464695796777,0,1.11260896230018,1.07671846320097,0
0.0558843716311066,1.21719844421488,1.20463949408574,0,1.11268332348401,1.07510708807776,0
0.0566464208711007,1.21718166613724,1.20462296292435,0,1.11345723230866,1.07469377075539,0
0.0574084701110949,1.21717960077644,1.20455200514295,0,1.11622988564939,1.07468592532297,0
0.0581705193510891,1.2170559529923,1.20450977139592,0,1.11919572178674,1.07431643746822,0
0.0589325685910831,1.21690191906364,1.20453598718618,0,1.11939749213984,1.07385844505475,0
0.0596946178310773,1.21670272121446,1.20434044802505,0,1.11775434001431,1.07285880589158,0
0.0604566670710714,1.21675510155805,1.20471562452581,0,1.11732735822185,1.07144225890622,0
0.0612187163110656,1.21657537705453,1.20485568497805,0,1.11856605866021,1.07142691005943,0
0.061980756212663,1.21647748177437,1.20514766221135,0,1.12059387925842,1.0728962922062,0
0.0627427077455689,1.21633996166392,1.20553940697106,0,1.12258412979555,1.07382141493226,0
0.0635046406489586,1.21617444475035,1.20577220430697,0,1.12339156943197,1.0729256875658,0
0.0642665797784694,1.21577570055775,1.20590573715868,0,1.12220770168562,1.07111541958136,0
0.065028606080047,1.21542364958743,1.2060900993981,0,1.12090964639692,1.06888461423844,0
0.0657906553200411,1.21506742760542,1.20599140372683,0,1.1205373669216,1.06701371860756,0
0.0665527045600352,1.21501615081685,1.20676890597803,0,1.1209414922186,1.06574882541362,0
0.0673147538000293,1.21484752218869,1.20715682324143,0,1.1217163581313,1.06466985251318,0
0.0680768030400235,1.21463153426491,1.20756830549216,0,1.1222303499882,1.06375967680671,0
0.0688388522800177,1.21475731737097,1.20793542262688,0,1.12229523450392,1.06326418328241,0
0.0696009015200117,1.21474037494352,1.20823203140355,0,1.12257620256824,1.06270339366998,0
0.0703629507600058,1.21460716820688,1.20842291440995,0,1.12339335568972,1.06105246113296,0
0.071125,1.21436420098736,1.20825709599075,0,1.1225977481988,1.0587134248126,0
0.0718870492399942,1.2140714147485,1.20780523737915,0,1.11949963137012,1.05602141622782,0
0.0726490984799884,1.21392736329189,1.20795920760909,0,1.11757833639106,1.05239763955119,0
0.0734111477199825,1.21440252650457,1.20804078727815,0,1.11811381155526,1.04902654052923,0
0.0741731969599765,1.21462779355076,1.20818765894555,0,1.11949060844563,1.04742024653528,0
0.0749352461999707,1.21485210169253,1.20826291835094,0,1.12148406020058,1.04617497858352,0
0.0756972954399649,1.21484334925106,1.20790612922039,0,1.12310957863456,1.04436737062737,0
0.076459344679959,1.2149024492559,1.20758241567379,0,1.12414627621047,1.04158097143978,0
0.0772213939199532,1.2147102557012,1.20738185036663,0,1.12471474965939,1.03824934995153,0
0.0779834202215306,1.21474614830927,1.20734891362712,0,1.12397978543316,1.03586378924375,0
0.0787453593510414,1.21472501639892,1.20751449277864,0,1.12240761611651,1.03434516856422,0
0.0795072922544311,1.21489036973052,1.20766139593579,0,1.12145013739038,1.03278942262439,0
0.0802692437873371,1.21473242816508,1.20782954618987,0,1.12167725747095,1.03106947536169,0
0.0810312836889345,1.21493225768308,1.20801392261225,0,1.12189995163025,1.03030646456192,0
0.0817933329289286,1.21447649212777,1.20799345156304,0,1.12227519786041,1.03033609245442,0
0.0825553821689227,1.21420592297878,1.20794967757625,0,1.12461025012659,1.02950867670739,0
0.0833174314089169,1.21417499362896,1.20762704097046,0,1.12781330786816,1.02861263943213,0
0.0840794806489111,1.21417808552231,1.20737497016861,0,1.13020314628054,1.02885891667461,0
0.0848415298889053,1.21409682348845,1.20763208361183,0,1.13202348230926,1.02991283900529,0
0.0856035791288994,1.21422753408097,1.20756962026203,0,1.13392158403485,1.0310168956714,0
0.0863656283688934,1.2138549099486,1.20754186866234,0,1.13548773119475,1.03232281735312,0
0.0871276776088876,1.21355471571193,1.20744536599514,0,1.13548713921043,1.03490905346665,0
0.0878897268488818,1.21369430586505,1.20721350365071,0,1.13524084577508,1.03782736130687,0
0.0886517760888759,1.21374878965686,1.20719512566283,0,1.13597366471818,1.04055317316767,0
0.0894138253288701,1.21389643023972,1.20726918510333,0,1.13703059050515,1.04408212679183,0
0.0901758745688642,1.21400181382745,1.20744681886482,0,1.1388222808533,1.04828889813323,0
0.0909379238088583,1.21406457039535,1.20770124375179,0,1.14174406238996,1.05264901845616,0
0.0916999730488525,1.21408577124544,1.20764562806934,0,1.14357744543578,1.05814312656808,0
0.0924620222888466,1.21412788900187,1.20783704518172,0,1.14343273647626,1.06429390287078,0
0.0932240715288408,1.21378894890913,1.20762268348564,0,1.14332209631673,1.06833916158618,0
0.0939860783403712,1.21368009883491,1.20726649537862,0,1.14239537738851,1.07098098342187,0
0.0947480111212161,1.21387914678362,1.20719896020768,0,1.13921732794214,1.0746141844755,0
0.0955099435992974,1.21427115324419,1.20725473074604,0,1.13767287486951,1.07816062248418,0
0.0962719137821242,1.21460141425201,1.20759882288522,0,1.14018803457358,1.08123041803712,0
0.0970339612978222,1.21498893000429,1.20745769210287,0,1.14448457577506,1.08473995011804,0
0.0977960105378162,1.2152003644564,1.20692177108365,0,1.1479361512331,1.08903290499789,0
0.0985580597778103,1.21542770447967,1.20677103979921,0,1.15078346605467,1.09206217067521,0
0.0993201090178045,1.21546079064678,1.20646040240129,0,1.15335908115093,1.09233281490192,0
0.100082158257799,1.21533697062391,1.20616769811131,0,1.1549300922267,1.09061512477343,0
0.100844207497793,1.21545306305482,1.20600048187398,0,1.15567041569044,1.08845724818568,0
0.101606256737787,1.21533843288266,1.20589157100362,0,1.15690390612408,1.08678691627098,0
0.102368305977781,1.21556902185905,1.20603271765816,0,1.15992236441582,1.08572974340448,0
0.103130355217775,1.2157826256929,1.20600288225266,0,1.16497068089952,1.08496783051184,0
0.103892404457769,1.21591243951639,1.20607116707299,0,1.16946606632501,1.08499894119073,0
0.104654453697764,1.21604074194595,1.20594676690647,0,1.17113202861318,1.08676192419946,0
0.105416502937758,1.21610460162962,1.20612480511989,0,1.17159002332775,1.08661624962156,0
0.106178552177752,1.21612795240395,1.20624547310767,0,1.16310154747153,1.0832628684658,0
0.106940601417746,1.21617365150851,1.20639234673277,0,1.12315871282861,1.08077236133636,-0.0470915370171217
0.10770265065774,1.21426770032102,1.21997481464753,-0.0239315886385003,1.0195666412467,1.07897225862899,-0.0849245966098383
0.108464699897734,1.21183120962946,1.23501773446694,-0.0453925311508808,0.975821133197167,1.07773207121886,-0.109284808146875
0.109226748945634,1.21268969940536,1.2437634630664,-0.0626033744158543,0.980430995639278,1.07757447098647,-0.118586760932264
0.109988730856334,1.21621806072145,1.24500111164501,-0.073097705873941,1.00433099483813,1.08026384605211,-0.114347373863376
0.110750662961535,1.22107566829172,1.24023925467359,-0.0737084948289046,1.03437136008473,1.08584878016784,-0.100203619807361
0.111512594779163,1.22714394439034,1.23251755264666,-0.0456782720722286,1.06921179193536,1.0911097502964,-0.0787357219608741
0.112274589666716,1.22249565380011,1.24675907492678,-0.106597546083302,1.11346883811966,1.09187730020796,-0.0501260804193012
0.11303663890671,1.21948857805499,1.25435839992513,-0.144157439055333,1.15997028862078,1.0886469136866,-0.0135214479820795
0.113798688146704,1.21666652652481,1.25488461746835,-0.160337220644643,1.19183392728944,1.08450606761012,0.0299776732395472
0.114560737386698,1.2142261694844,1.24857218077415,-0.156471853428098,1.19592521874574,1.07954842657692,0.0784650065252806
0.115322786626692,1.21213058672808,1.23576246670622,-0.133761006642413,1.23373423473517,1.07227838227398,0.131238788650163
0.116084835866686,1.21046846078964,1.21677262066535,-0.0935142206198653,1.33175723191676,1.06285191233723,0.189070752295427
0.11684688510668,1.20924608615469,1.19262199383803,-0.0370015875705061,1.45012890624036,1.05300496169858,0.251607529429792
0.117608934346674,1.20921416068393,1.1634950701091,0.0344711971064239,1.57252254417155,1.04312277727841,0.316889737589829
0.118370983586669,1.209198682774,1.12981343819655,0.119793030458419,1.69773785923114,1.03187231649835,0.383810258433715
0.119133032826663,1.20856181544883,1.0919398864561,0.21765121109691,1.82280789087636,1.02039311693238,0.45175451479422
0.119895082066657,1.20866204930917,1.05049415638948,0.326795835446791,1.94361526000031,1.00986640978502,0.519684160027873
0.120657131306651,1.20885790470097,1.0057900282847,0.445927889055319,2.06235186855396,0.999107043205337,0.586706064391372
0.121419180546645,1.20883722955942,0.958239578916825,0.573735287015347,2.18417315071989,0.986938443023815,0.652393779997508
0.122181229786639,1.20930900217179,0.908312301638389,0.70905344040018,2.30559937703365,0.972286773348876,0.716582320412389
0.122943279026633,1.21011290414332,0.856400385652738,0.850568784978183,2.44565654554218,0.952062346746411,0.779714239425
0.123705328266628,1.21113566310093,0.803019433419562,0.997044200414201,2.57760988347535,0.926370116579157,0.841465438107054
0.124467377506622,1.21292120900386,0.748950195409275,1.14721406928093,2.70059973991188,0.89653878467888,0.901323492223592
0.125229421969526,1.21482668629628,0.694430812740782,1.29982690780393,2.8146679017241,0.864246748984714,0.958775977539654
0.125991382034514,1.21673082174465,0.639905008437359,1.45361747000701,2.92400639440925,0.829416780222837,1.01572601036819
0.126753314778518,1.21899843066228,0.585711034134553,1.60727806635092,3.01232766822331,0.792557738846211,1.06877087484019
0.127515249988766,1.22140084850978,0.531991992515816,1.75966269898151,3.08559931794573,0.753337450349792,1.11701057060479
0.128277267275603,1.22351438003781,0.480088783705805,1.90951026740178,3.15164982003894,0.711157073486179,1.16012057481258
0.129039316515597,1.22607671675316,0.429907296304317,2.05543981568806,3.21240230414331,0.665710607710914,1.19779120394126
0.129801365755591,1.22944772139922,0.381746656766383,2.19621942141247,3.30827404921236,0.622981308881701,1.22919176560568
0.130563414995586,1.23322093567306,0.336462703716708,2.33063415613876,3.33428399890433,0.578108206706142,1.27535350185403
0.13132546423558,1.23680448124691,0.294343119629625,2.45738796528205,3.35402374996116,0.533572579554528,1.30948807130524
0.132087513475574,1.2396125868144,0.255843671574978,2.57510050963541,3.3561283386075,0.489271578701172,1.33165175880139
0.132849562715568,1.24284385524607,0.221426711752664,2.68269516742502,3.34988977318452,0.446722418674997,1.34057956199533
0.133611611955562,1.24580366055671,0.191351034511188,2.77890066079277,3.33559695499392,0.406311841209916,1.33587307649547
0.134373661195556,1.24866523327223,0.166391602962771,2.86235139406783,3.32420503133282,0.371701556240198,1.29615112244297
0.13513571043555,1.25138944468094,0.146675180065441,2.93182867241267,3.26875480491324,0.333482398759606,1.27019701642757
0.135897759675545,1.25389976117579,0.133031062306988,2.98607812716449,3.18173857386256,0.29554254298557,1.22988488410562
0.136659808915539,1.25625792965839,0.125412138669255,3.02378792828743,3.06618575683776,0.260129648581142,1.1750034844085
0.137421858155533,1.25875245952753,0.124691254744934,3.04364917249785,2.93725212642301,0.229446719865084,1.10559199218369
0.138183907395527,1.26102103467995,0.131184771325642,3.04448773878,2.83351833810573,0.201541702551005,1.08209575348952
0.138945956635521,1.26471240847564,0.127960840092001,3.05566136662245,2.8160112016754,0.178005700287592,1.06201732437706
0.139708005875515,1.27003083706744,0.12270280985143,3.05711080613255,2.77363362477309,0.158339183900931,1.04129149900917
0.140470055115509,1.2729492983875,0.122511679403712,3.0475784102056,2.70322590823413,0.139044818083377,1.01769965921561
0.14123208895933,1.27260791038247,0.130360673076297,3.02430892288751,2.60796767476166,0.117145096956331,0.99261191711986
0.141994033521755,1.2685517959529,0.147074496105135,2.98221425176946,2.50286903573353,0.0953248959425074,0.965634519863269
0.142755966478245,1.25952918803007,0.171139762496135,2.89415995411453,2.42757525629622,0.0765730395827797,0.936084622378383
0.14351791104067,1.25958336114715,0.171828789658989,2.89470171017949,2.36358812702461,0.0631446035503768,0.904702153068634
0.144279944884491,1.25915267293424,0.171923302642086,2.89467696862688,2.31048605571482,0.0554130619388208,0.871307482573646
0.145041994124485,1.258934349263,0.171927016060201,2.89460277502943,2.282837206289,0.0522559803832639,0.837454068867098
0.145804043364479,1.25871323408744,0.172005437863479,2.89454106281089,2.30291901302128,0.0536408068879576,0.803772147310724
0.146566092604473,1.25857088492796,0.172094066930461,2.89444145523828,2.31352889642601,0.0599154352218765,0.769869678730033
0.147328141844467,1.25843666728191,0.172129006512615,2.8943704315678,2.2649506753228,0.0702275201689432,0.734425747803147
0.148090191084461,1.25848060173772,0.172159092222871,2.89427082183144,2.22070584580948,0.0837345371380438,0.699102208142605
0.148852240324456,1.25802416809261,0.172141634315159,2.89428982740594,2.20371258103705,0.103547797669791,0.66732790478389
0.14961428956445,1.25776281995738,0.17212566973668,2.89428202644554,2.18883251653983,0.127586552709538,0.636396926586822
0.150376338804444,1.25752764418578,0.172102648714933,2.89424813405126,2.18056610112764,0.150243584504455,0.606099475557363
0.151138388044438,1.25717564527933,0.172071901216843,2.89419371805152,2.18000608231888,0.167701813813472,0.578873010129343
0.151900437284432,1.25699049865541,0.172024871907636,2.89413175223888,2.1842003595672,0.182780256083557,0.554666157010415
0.152662486524426,1.25752221893376,0.172000498637024,2.89418120810527,2.19775884713459,0.19742531469269,0.532166688028919
0.15342453576442,1.25798717834483,0.171935680025562,2.89418530479092,2.22417200484438,0.211426435513029,0.511765589863765
0.154186585004415,1.25842224466833,0.171922761054459,2.89421759301498,2.23675115753523,0.225953079491014,0.493728586355938
0.154948634244409,1.25887050988618,0.171895621158639,2.89422817761435,2.25043201495982,0.240263956643796,0.479469682504202
0.155710683484403,1.25934593923874,0.171886410398864,2.8942438937428,2.25614847992643,0.254681681180123,0.469364086682434
0.156472732724397,1.25988595073302,0.171871365894419,2.89426251944488,2.25053619429516,0.268865961532511,0.462794359219508
0.157234750011234,1.26054308230325,0.171865156793997,2.89426922489487,2.23217407413738,0.281917880580448,0.456918606767925
0.157996685221482,1.26101895050586,0.171802539514643,2.8943729492795,2.23093681193876,0.293446029848703,0.455364996776045
0.158758617965487,1.26149103317624,0.171794085374242,2.89442477720632,2.25029440064167,0.306325431882983,0.46054108189164
0.159520578030474,1.26172018373464,0.171805408334457,2.89445929762433,2.27175291028079,0.320366009757166,0.471247691352683
0.160282622493378,1.2621527666031,0.17181107629204,2.89450251759522,2.2927805996551,0.33265468112701,0.486724807228741
0.161044671733372,1.26215285565753,0.171827814153119,2.89456029455445,2.25905316825843,0.336432009930246,0.508557701038752
0.161806720973367,1.26181838112185,0.171856544108465,2.8945900062231,2.27055517737265,0.340314810009814,0.51006500427076
0.162568770213361,1.26176097462449,0.171895618446653,2.89463617113749,2.27890424337858,0.345613878807259,0.509950503078689
0.163330819453355,1.26188543151953,0.172013797886269,2.89476699985674,2.29758407500134,0.352181590961928,0.507061276807488
0.164092868693349,1.26172688003494,0.172032335511634,2.89476343261707,2.31375212872087,0.358156925406847,0.502894630125534
0.164854917933343,1.26152532280942,0.171990076844058,2.89468676140356,2.31714583621181,0.362881519803374,0.49892405845111
0.165616967173337,1.26138480407883,0.171933967957444,2.89462919318011,2.27955860342453,0.361584635491513,0.52264081230577
0.166379016413331,1.26119687994754,0.17192583906135,2.89455434847754,2.24106171976212,0.363261756182663,0.524299011945389
0.167141065653326,1.26105096178047,0.17189804414938,2.89447937405979,2.20166442988234,0.36339697017885,0.525977355012529
0.16790311489332,1.26060503151483,0.171831103389707,2.89447299424768,2.17801795782843,0.362598649517558,0.529022756324297
0.168665164133314,1.26012815133474,0.171773240194884,2.89446081523494,2.16771115440893,0.3621334110218,0.534103211533797
0.169427213373308,1.2599195190191,0.171711900788561,2.89442905556959,2.15934771733782,0.361857947192135,0.540121529240569
0.170189262613302,1.25991986070452,0.171656767206083,2.8943740544294,2.15072069431526,0.360213992571952,0.546065582366636
0.170951311853296,1.2607032490238,0.171592783340943,2.89431030857337,2.1425408449571,0.356918827364935,0.552015211332291
0.17171336109329,1.2608780418765,0.171531549167792,2.89421075511386,2.13309571321023,0.353887055065971,0.557597868855426
0.172475410333284,1.26076673917565,0.171482313163488,2.89409416751066,2.13481625188349,0.353501370777989,0.560559592544748
0.173237405220837,1.2607405712195,0.171450220087788,2.89399269290904,2.15334270820169,0.354126791342033,0.561284072666639
0.173999337038465,1.26099713574593,0.171420311991299,2.8939332285224,2.16765646484499,0.354226325934198,0.561478724780159
0.174761269143666,1.26126567204391,0.171463026496469,2.89393644055007,2.1784499004869,0.353735376253251,0.561836353429292
0.175523251054366,1.26143408405598,0.171550023730069,2.89388879769043,2.17828902323084,0.35330969982897,0.562807056003586
0.176285300102266,1.2617474106512,0.171499912086863,2.89385482135511,2.16462738260195,0.353337560456443,0.563018499544128
0.17704734934226,1.26200982099922,0.171478080661342,2.89384326544679,2.14564241536924,0.353071587602926,0.562335565262852
0.177809398582254,1.26239658804686,0.171480680954117,2.89380374709505,2.13261426346228,0.352475601076344,0.561963375346589
0.178571447822248,1.26290561571353,0.171499765428848,2.89375309458149,2.14907762071288,0.352365580709231,0.563356179983565
0.179333497062242,1.26291615175935,0.171509356067727,2.89378578960082,2.17168609481165,0.354382859878005,0.566862596403566
0.180095546302237,1.26255328368572,0.171542110301818,2.89380548344274,2.17479391562798,0.35468455080657,0.568268502529892
0.180857595542231,1.26224088584771,0.17158513469648,2.89379652932343,2.18002945757739,0.35075524462066,0.568847272942867
0.181619644782225,1.26257234273993,0.171628799103589,2.89383794174314,2.18429940847076,0.343473927476646,0.570667256107366
0.182381694022219,1.26246398013076,0.171675494432991,2.89384535082166,2.18182610254863,0.338082958392042,0.572327731990315
0.183143743262213,1.26244663065982,0.171734981178837,2.89387768459638,2.19310765228184,0.336140141179872,0.570421584505738
0.183905792502207,1.26219178652474,0.171777824514369,2.89384712932982,2.21086331628502,0.335300217083055,0.566635241413581
0.184667841742201,1.26188165493172,0.171868706853195,2.89383317264415,2.22706782570102,0.334586967853045,0.562461659852969
0.185429890982196,1.2615728444005,0.171934681914972,2.89378251441256,2.23393444435002,0.334052328458537,0.559249013893846
0.18619194022219,1.2614051678218,0.171911404475303,2.89376206105134,2.22579469949127,0.334434459233774,0.556445940464215
0.186953989462184,1.26119119750464,0.171894202958594,2.89376378776363,2.20770494093417,0.335212625001983,0.552954633101216
0.187716038702178,1.26097363825476,0.171892890795535,2.89375550376131,2.18880018331051,0.336012615465993,0.549724728690611
0.188478086217876,1.26058015819891,0.171886574229773,2.89378421572026,2.18103063793447,0.337450021590868,0.548223523739788
0.189240056400703,1.26029792686046,0.171901176192239,2.89378591384343,2.18337021074959,0.340774939597002,0.549259829940094
0.190001988878784,1.26000234319964,0.17190339530703,2.89380750450482,2.18013092245845,0.344972383986023,0.550722524464894
0.190763921659629,1.26012712817704,0.171904215354424,2.89379405821426,2.17610493925598,0.347809784623285,0.551913178829913
0.191525928471159,1.26091795239243,0.171896082685985,2.89382853936263,2.17317284653786,0.349057251640419,0.55355286364308
0.192287977711153,1.26138559184107,0.171897101957673,2.89386434951113,2.16711775684166,0.350712353828065,0.555854758311299
0.193050026951148,1.26175546617837,0.171904106330298,2.89389823202893,2.16024669622261,0.354582383234466,0.557204902840184
0.193812076191142,1.26177110029741,0.171874295826219,2.89384025338423,2.16021910626939,0.359580336251689,0.557207912426264
0.194574125431136,1.26208735982462,0.171807574068898,2.893799903448,2.16283004076026,0.364527297873833,0.557071946449757
0.19533617467113,1.26253356837881,0.171781096256189,2.89383271457988,2.16125895158586,0.369323658522638,0.557946219811292
0.196098223911124,1.26297803491392,0.171746670472355,2.89385024741821,2.14952817541873,0.374675352181079,0.559707787678697
0.196860273151118,1.2633521475394,0.171727087505169,2.89389157381584,2.12993643971526,0.380399904566915,0.561223345778751
0.197622322391112,1.26379968985575,0.17172678721023,2.89389648199364,2.10888658156586,0.385930486884334,0.562785292659392
0.198384371631107,1.26436737419211,0.17176124139239,2.89386669106892,2.08551390546155,0.39128038656774,0.564907742441511
0.199146420871101,1.26531959311844,0.171780631497645,2.89382469076818,2.08138996443163,0.397495228166811,0.568989454685639
0.199908470111095,1.26578644454043,0.171779383709908,2.89387236588533,2.08871066310482,0.406121220604915,0.575436211901909
0.200670519351089,1.26519146809876,0.171798658011735,2.89395331373087,2.09444182519655,0.413563746587141,0.581210026048752
0.201432568591083,1.2652539388359,0.17181726648283,2.89399990684908,2.10273342647036,0.415915221323369,0.58647505092268
0.202194617831077,1.26513615616421,0.171846287056712,2.89405463841377,2.10665269565086,0.412158935547258,0.593682962305976
0.202956667071071,1.26478327957614,0.171864072272756,2.89407031062311,2.09897939728982,0.407631342144639,0.601405020904044
0.203718716311066,1.26452388521339,0.171860811127092,2.89406646741907,2.11330632056398,0.405729720289793,0.605068385414015
0.204480756212663,1.26427876605591,0.171887452401071,2.89407230522647,2.15084238167451,0.404827468155887,0.605238931285624
0.205242707745569,1.26398708930562,0.171908867920761,2.89404688974184,2.18472633737224,0.403569470010485,0.60423099661122
0.206004640648959,1.26373394447645,0.171860155082435,2.893980021094,2.20541915094071,0.402083144985212,0.603474080503418
0.206766579778469,1.26350842590662,0.17179052298916,2.89394088265269,2.2093229802955,0.40097094906065,0.602097968706116
0.207528606080047,1.26320227652738,0.171769586843624,2.89390662393679,2.20229836915564,0.399473700204384,0.599075404735418
0.208290655320041,1.26327053892329,0.17181118879165,2.89374642131083,2.19021362214131,0.397201028314604,0.595312614076414
0.209052704560035,1.26313205321715,0.171788162456746,2.89370117048841,2.17954489208605,0.394807320153466,0.592225611263603
0.209814753800029,1.26213588433885,0.171761594492541,2.89375929014019,2.18965126795922,0.39610713472523,0.593528263368277
0.210576803040024,1.26134171824906,0.171746436783012,2.89376327704701,2.1961802389334,0.399687126012509,0.595501296378484
0.211338852280017,1.26144961549901,0.171720346837043,2.89379611251122,2.2019592415503,0.399855368017232,0.596209572601697
0.212100901520012,1.26148273787313,0.171700003598412,2.89384634199151,2.2075899297631,0.396254743838291,0.597730151986144
0.212862950760006,1.26156166693048,0.171694338332862,2.89390955513196,2.20777155228436,0.394208344019198,0.598808117624544
0.213625,1.26166392334768,0.171649118594702,2.89391743576705,2.22511671309856,0.396150333544908,0.595274644742124
0.214387049239994,1.26172742876527,0.171587731816442,2.89389926162036,2.24717923128254,0.398206496142343,0.590319461369157
0.215149098479988,1.26193026228701,0.171619334417221,2.89396872499492,2.26528170678217,0.399366705563138,0.585692969041758
0.215911147719982,1.26219778820426,0.171568194955826,2.89400639555896,2.27224602467528,0.399956236544467,0.58245028508342
0.216673196959977,1.26252024270664,0.17150432724853,2.89404511437583,2.26054182765057,0.400865058165718,0.579637188167304
0.217435246199971,1.26282716739014,0.171491291822438,2.894083881134,2.23138150028793,0.401633412776356,0.576023412197356
0.218197295439965,1.2632473512129,0.171557923409675,2.89404176572808,2.19976060909242,0.401920411491731,0.572969517636205
0.218959344679959,1.2637171882922,0.171596544211354,2.89403387877521,2.19798435315482,0.403101592463712,0.572927117725177
0.219721393919953,1.26436948841408,0.171617626949596,2.8940497005731,2.20699846848655,0.406227304316042,0.575311442655854
0.220483420221531,1.26373290988322,0.17164671436799,2.89416324993377,2.21031975592314,0.408636761699247,0.577045961735185
0.221245359351041,1.26360350572698,0.171671263264613,2.8942554269172,2.2122362936642,0.406398630264853,0.577335927864471
0.222007292254431,1.26451540388653,0.17168969962391,2.8943650685432,2.21578619530031,0.399702401813733,0.577925438761117
0.222769243787337,1.26486973132243,0.171747506747689,2.89450277658301,2.21639708991158,0.392204148863768,0.579219389943946
0.223531283688934,1.26472431154145,0.171778179555908,2.8945378172356,2.2165232396511,0.3871500755363,0.579212962218606
0.224293332928929,1.26444459340334,0.171798651828453,2.894532318148,2.2231995965227,0.383827188393408,0.577252124635972
0.225055382168923,1.26416042502396,0.171767282229998,2.89447317830443,2.23013874703075,0.380605910613624,0.575032425694293
0.225817431408917,1.2637767163001,0.171796326602441,2.89440203231778,2.23223015776745,0.377387552881527,0.573475290406477
0.226579480648911,1.26333667252325,0.171842288190089,2.89432225860744,2.22404791279416,0.374827453671999,0.5726164606768
0.227341529888905,1.26291678368999,0.171840516390104,2.89428112122011,2.20654102447016,0.372965747080044,0.571369581895718
0.228103579128899,1.2624665625106,0.17186924544646,2.89422755775556,2.18814860300412,0.371166613722328,0.569995201007364
0.228865628368893,1.26202356672549,0.171871436647813,2.894194952281,2.18030487819438,0.36942754274351,0.569567101982349
0.229627677608888,1.26119882551575,0.171865932986663,2.89422104038822,2.19789299963741,0.36874700431683,0.571524012214819
0.230389726848882,1.26057087019519,0.171885990335618,2.89418969859795,2.20860093732653,0.370641349504592,0.575424562476911
0.231151776088876,1.26017618789424,0.171906807125989,2.89412680540864,2.20422435713805,0.37087922529972,0.577309746736224
0.23191382532887,1.26027327145577,0.171913392698247,2.89407627533088,2.20101749018145,0.367077203717658,0.578665553368489
0.232675874568864,1.26042338311202,0.171928680383188,2.89406093806959,2.19490571754754,0.361200785258101,0.581194906233269
0.233437923808858,1.26030735129628,0.171946230565881,2.89401808058889,2.18956113595026,0.359254975641137,0.581641406010831
0.234199973048852,1.26042214462553,0.171953558978715,2.89398508856302,2.20925826513134,0.360948576402324,0.577512404111875
0.234962022288846,1.2604828750827,0.171966226624541,2.89394028496707,2.23114286702479,0.3629786924206,0.572156389358054
0.235724071528841,1.26051027825923,0.17199235366761,2.89388749820675,2.2459687731846,0.364598616455505,0.567301835091604
0.236486078340371,1.26067944785053,0.171944611396975,2.89383580247499,2.24624431492108,0.366355190628041,0.563927702011587
0.237248011121216,1.26081014749845,0.171972545198266,2.89380825583707,2.22705883527787,0.368919442296164,0.560492747271015
0.238009943599297,1.26102714565403,0.171953640718373,2.89379058237351,2.19483023230144,0.371485850702928,0.556304758837874
0.238771913782124,1.26128325884976,0.171979830311008,2.89373663319606,2.16412639738006,0.374128073419308,0.55327861709156
0.239533961297822,1.2613756015398,0.17192674056538,2.89380304812977,2.15477364012376,0.378607640045695,0.553810598613415
0.240296010537816,1.26112587239256,0.171883963882389,2.89391827151666,2.16257813812004,0.386644647241571,0.55822876723022
0.24105805977781,1.26121405811023,0.17186395634564,2.89394414539493,2.1589969260615,0.394091176252729,0.561413449584691
0.241820109017804,1.26165747451555,0.171835377348183,2.89399415545765,2.15410534223255,0.396127716443202,0.562920322801529
0.242582158257799,1.26200796575772,0.171809697076182,2.89403299292768,2.15132104325514,0.393548600906365,0.565249478181793
0.243344207497793,1.26241199553761,0.171805003638442,2.89411217959831,2.14036230531128,0.389676934236198,0.568774899146601
0.244106256737787,1.26219665423719,0.171762428530167,2.89406762470244,2.11588242184946,0.387150561031064,0.571363030251567
0.244868305977781,1.2620240382639,0.171704918747142,2.89401086219947,2.11978028210798,0.385120190179584,0.572106973522797
0.245630355217775,1.26190966404749,0.171764147247925,2.89404642119694,2.13578501632531,0.38278480612873,0.572100924747059
0.246392404457769,1.26176951990724,0.171779090034421,2.8940246247363,2.14876993071525,0.380242944439248,0.572566378965728
0.247154453697763,1.26169419484346,0.171811129098028,2.89399249359383,2.15178326399646,0.378187229354524,0.573280211100633
0.247916502937758,1.2616724196486,0.171761430529992,2.8940234299226,2.14973089883045,0.376249335755591,0.573128130001348
0.248678552177752,1.26148224059777,0.17174003893865,2.89407564855953,2.15502832030471,0.37378015938095,0.572507089512844
0.249440601417746,1.26120188909476,0.171671683324041,2.89418464855269,2.16991842462099,0.370781349738203,0.571963256828728
0.25020265065774,1.26078690723685,0.171613979320701,2.89431553044277,2.17863323790425,0.368288636216658,0.572238803480067
0.250964699897734,1.26062056709663,0.171577108336455,2.89438996373909,2.1871979427191,0.367767461522395,0.573823769201746
0.251726748945634,1.2618965169173,0.171536074131467,2.89435853103442,2.19567842041684,0.367249042635753,0.575284925989555
0.252488730856334,1.26282618978322,0.171506849275474,2.89437358485921,2.20447206249288,0.364926269158634,0.576810482015582
0.253250662961535,1.26312446423169,0.171501561958115,2.89437039825697,2.20762920412737,0.360890440127041,0.579404708569803
0.254012594779163,1.26274223018173,0.171463175888564,2.89422961725419,2.20650750002166,0.358131607507414,0.581241769964515
0.254774589666715,1.26262464607169,0.171423191489494,2.8941111016444,2.21978077033086,0.357541101181965,0.580097864492105
0.25553663890671,1.26251490596563,0.171422630403881,2.89400170760479,2.24402853485518,0.357751473087351,0.576852961401033
0.256298688146704,1.26246059995628,0.171528314997761,2.89396312858467,2.26684334566947,0.357926339856511,0.573369848557643
0.257060737386698,1.26255613992139,0.171513768330951,2.89392993233624,2.2769089024543,0.358603683606408,0.570600736944731
0.257822786626692,1.26265865445324,0.171496966905579,2.89391090647304,2.27138821339801,0.360036406933586,0.567119848551564
0.258584835866686,1.26271137871259,0.171531438748661,2.89389025239969,2.25616501398637,0.361455240420887,0.562633507087791
0.25934688510668,1.26298303366923,0.171585413985118,2.89382640562389,2.23595210495719,0.362846739321968,0.558233212824764
0.260108934346674,1.26325027729313,0.171607775779199,2.89381214498188,2.22789977166037,0.366047058828804,0.556426463289476
0.260870983586669,1.26361774755184,0.171629854910163,2.89381277922351,2.22982781213407,0.373766987778634,0.558117706761217
0.261633032826663,1.26341108260596,0.171667965529024,2.89384189459203,2.22670463240617,0.380185709176803,0.558417649848665
0.262395082066657,1.26365773772057,0.171700969218889,2.89388502786704,2.22553492958264,0.380331552778825,0.558296616968724
0.263157131306651,1.26419833097715,0.171748640073529,2.89397965854835,2.22106600567977,0.376330093591994,0.560237879203459
0.263919180546645,1.2641251478019,0.171798234843415,2.89400691260041,2.21883654233693,0.375956445631287,0.560244775370358
0.264681229786639,1.26373639665229,0.17180342718611,2.89393845847276,2.22779998503188,0.378612616368868,0.557153142343018
0.265443279026633,1.26350018603421,0.171814462989731,2.89390536662382,2.23548767057478,0.381179493939483,0.553822417746994
0.266205328266628,1.26326767043276,0.171904606082249,2.89393459820138,2.23496836974207,0.382840911877371,0.551987109581406
0.266967377506622,1.26306735300637,0.171913138591248,2.89387868308119,2.21664037729697,0.384364821599514,0.55203497985107
0.267729421969526,1.26287830491656,0.171918225273583,2.89385724578814,2.17574023790806,0.386153719846325,0.552146727120477
0.268491382034514,1.26263791383575,0.171896310715497,2.89387770166157,2.12287425405993,0.387433342552262,0.552392677153585
0.269253314778518,1.26230725164978,0.171876663939763,2.89391520269204,2.10334516973392,0.388508619467729,0.554887885648277
0.270015249988766,1.26237921836883,0.171878035424613,2.89390801768986,2.10312025582119,0.388798254059366,0.556123256327372
0.270777267275603,1.26246014318095,0.1718766304269,2.89390092967026,2.10477497950208,0.388843150646259,0.557642430169857
0.271539316515597,1.26255002608611,0.171872448946625,2.89389393863323,2.10830934077659,0.388643309228409,0.559445407175734
0.272301365755591,1.26264886708433,0.171865490983786,2.89388704457879,2.11372333964472,0.388198729805814,0.561532187345003
0.273063414995585,1.26275666617561,0.171855756538385,2.89388024750691,2.12101697610647,0.387509412378475,0.563902770677663
0.27382546423558,1.26287342335994,0.171843245610421,2.89387354741761,2.13019025016184,0.386575356946392,0.566557157173714
0.274587513475574,1.26299913863732,0.171827958199894,2.89386694431089,2.14124316181084,0.385396563509565,0.569495346833157
0.275349562715568,1.26313381200776,0.171809894306804,2.89386043818675,2.15417571105345,0.383973032067994,0.572717339655991
0.276111611955562,1.26327744347126,0.171789053931152,2.89385402904518,2.16898789788969,0.382304762621679,0.576223135642217
0.276873661195556,1.26343003302781,0.171765437072937,2.89384771688619,2.18567972231954,0.380391755170619,0.580012734791834
0.27763571043555,1.26359158067741,0.171739043732159,2.89384150170977,2.20425118434302,0.378234009714816,0.584086137104842
0.278397759675544,1.26376208642007,0.171709873908818,2.89383538351593,2.22470228396012,0.375831526254269,0.588443342581242
0.279159808915539,1.26394155025579,0.171677927602915,2.89382936230466,2.24703302117084,0.373184304788978,0.593084351221033
0.279921858155533,1.26412997218456,0.171643204814448,2.89382343807597,2.27124339597518,0.370292345318943,0.598009163024216
0.280683907395527,1.26432735220638,0.171605705543419,2.89381761082986,2.29733340837314,0.367155647844163,0.603217777990789
0.281445956635521,1.26453369032126,0.171565429789827,2.89381188056632,2.32530305836472,0.36377421236464,0.608710196120755
0.282208005875515,1.2647489865292,0.171522377553673,2.89380624728536,2.35515234594993,0.360148038880373,0.614486417414112
0.282970055115509,1.26497324083018,0.171476548834955,2.89380071098697,2.38688127112875,0.356277127391361,0.62054644187086
0.283735170232878,1.26520645322423,0.171427943633675,2.89379527167117,2.4204898339012,0.352161477897606,0.626890269490999
0.284518973775751,1.26544862371133,0.171376561949832,2.89378992933793,2.45597803426726,0.347801090399107,0.63351790027453


==> data/Falla_A-B-C.csv <==
t,va,vb,vc,ia,ib,ic
0,-0.173126777474543,0.958027970688147,-0.784901193213604,-0.00383629981112493,0.0345266983001244,-0.0306903984889995
0.00200000000000955,-0.757990295160566,0.98135074900078,-0.223360453840214,-0.028772248583437,0.0364448482056869,-0.00767259962224986
0.0040000000000191,-0.992115108221995,0.617156595349668,0.374958512872327,-0.0364448482056869,0.0172633491500622,0.0191814990556247
0.00600000000002865,-0.912279443997983,0.0269108980530378,0.885368545944945,-0.0383629981112493,0.0057544497166874,0.0326085483945619
0.0080000000000382,-0.428780308978403,-0.579481338075415,1.00826164705382,-0.0172633491500622,-0.0191814990556247,0.0364448482056869
0.00999999999999091,0.175817867279847,-0.963410150298755,0.787592283018908,0.00767259962224986,-0.0383629981112493,0.0306903984889995
0.0120000000000005,0.748122965874452,-0.982247778935881,0.234124813061429,0.0306903984889995,-0.0441174478279367,0.0134270493389373
0.01400000000001,0.9957032279624,-0.625229864765579,-0.370473363196821,0.0383629981112493,-0.0191814990556247,-0.0191814990556247
0.0160000000000196,0.920352713413894,-0.0457485266901643,-0.87460418672373,0.0364448482056869,-0.00191814990556247,-0.0345266983001244
0.0180000000000291,0.434162488589011,0.57589321833501,-1.01005570692402,0.0210996489611871,0.0134270493389373,-0.0345266983001244
0.0200000000000387,-0.175817867279847,0.95982203055835,-0.784004163278503,-0.00191814990556247,0.0326085483945619,-0.0306903984889995
0.0219999999999914,-0.758887325095667,0.975071539455071,-0.216184214359404,-0.0268540986778745,0.0402811480168118,-0.0134270493389373
0.0240000000000009,-0.994806198027299,0.61895065521987,0.375855542807429,-0.0364448482056869,0.0191814990556247,0.0172633491500622
0.0260000000000105,-0.906897264387375,0.020631688507329,0.886265575880046,-0.0345266983001244,-0.00191814990556247,0.0364448482056869
0.02800000000002,-0.422501099432694,-0.587554607491326,1.01005570692402,-0.0191814990556247,-0.0191814990556247,0.0383629981112493
0.0300000000000296,0.182994106760657,-0.966101240104059,0.783107133343401,0.0057544497166874,-0.0383629981112493,0.0326085483945619
0.0320000000000391,0.752608115549958,-0.983144808870983,0.230536693321024,0.0345266983001244,-0.0441174478279367,0.00959074952781233
0.0339999999999918,1.00108540757301,-0.628817984505984,-0.372267423067024,0.0402811480168118,-0.0210996489611871,-0.0191814990556247
0.0360000000000014,0.915867563738388,-0.0385722872093542,-0.877295276529034,0.0402811480168118,-0.00767259962224986,-0.0326085483945619
0.0380000000000109,0.430574368848606,0.579481338075415,-1.01005570692402,0.0191814990556247,0.0153451992444997,-0.0345266983001244
0.0400000000000205,-0.176714897214949,0.954439850947742,-0.777724953732794,-0.00959074952781233,0.0364448482056869,-0.0268540986778745
0.04200000000003,-0.763372474771174,0.975968569390173,-0.212596094618999,-0.0249359487723121,0.0421992979223743,-0.0172633491500622
0.0439999999999827,-0.993909168092198,0.612671445674162,0.381237722418036,-0.0364448482056869,0.0191814990556247,0.0172633491500622
0.0459999999999923,-0.906000234452274,0.0152495088967214,0.890750725555553,-0.0345266983001244,-0.00383629981112493,0.0383629981112493
0.0480000000000018,-0.415324859951884,-0.59742193677744,1.01274679672932,-0.0210996489611871,-0.0191814990556247,0.0402811480168118
0.0500000000000114,0.189273316306366,-0.968792329909362,0.779519013602996,0.0057544497166874,-0.0383629981112493,0.0326085483945619
0.0520000000000209,0.756196235290364,-0.982247778935881,0.226051543645518,0.0345266983001244,-0.0421992979223743,0.00767259962224986
0.0540000000000305,0.996600257897502,-0.616259565414567,-0.380340692482935,0.0383629981112493,-0.0210996489611871,-0.0172633491500622
0.0559999999999832,0.914970533803287,-0.0304990177934429,-0.884471516009844,0.0402811480168118,-0.00767259962224986,-0.0326085483945619
0.0579999999999927,0.428780308978403,0.579481338075415,-1.00826164705382,0.0191814990556247,0.0153451992444997,-0.0345266983001244
0.0600000000000023,-0.182097076825556,0.960719060493451,-0.778621983667895,-0.00191814990556247,0.0326085483945619,-0.0306903984889995
0.0620000000000118,-0.766960594511579,0.975071539455071,-0.208110944943493,-0.0268540986778745,0.0402811480168118,-0.0134270493389373
0.0640000000000214,-0.993909168092198,0.608186295998655,0.385722872093542,-0.0364448482056869,0.0172633491500622,0.0191814990556247
0.0660000000000309,-0.906000234452274,0.0143524789616202,0.891647755490654,-0.0345266983001244,-0.00191814990556247,0.0364448482056869
0.0679999999999836,-0.414427830016783,-0.596524906842339,1.01095273685912,-0.0191814990556247,-0.0191814990556247,0.0383629981112493
0.0699999999999932,0.192861436046771,-0.96699827003916,0.774136833992389,0.00959074952781233,-0.0402811480168118,0.0306903984889995
0.0720000000000027,0.759784355030769,-0.980453719065679,0.22066936403491,0.0306903984889995,-0.0441174478279367,0.0134270493389373
0.0740000000000123,1.00108540757301,-0.612671445674162,-0.388413961898846,0.0383629981112493,-0.0210996489611871,-0.0172633491500622
0.0760000000000218,0.909588354192679,-0.0278079279881391,-0.88178042620454,0.0383629981112493,-0.00191814990556247,-0.0364448482056869
0.0780000000000314,0.426089219173099,0.58306945781582,-1.00915867698892,0.0210996489611871,0.0153451992444997,-0.0364448482056869
0.0799999999999841,-0.186582226501062,0.958925000623249,-0.772342774122186,0,0.0326085483945619,-0.0326085483945619
0.0819999999999936,-0.771445744187085,0.976865599325274,-0.205419855138189,-0.028772248583437,0.0383629981112493,-0.00959074952781233
0.0840000000000032,-0.998394317767704,0.61177441573906,0.386619902028644,-0.0383629981112493,0.0172633491500622,0.0210996489611871
0.0860000000000127,-0.905103204517173,0.0143524789616202,0.890750725555553,-0.0383629981112493,0.0057544497166874,0.0326085483945619
0.0880000000000223,-0.409045650406175,-0.602804116388048,1.01184976679422,-0.0172633491500622,-0.0210996489611871,0.0383629981112493
0.0900000000000318,0.194655495916974,-0.962513120363654,0.76785762444668,0.0153451992444997,-0.0460355977334992,0.0306903984889995
0.0919999999999845,0.76068138496587,-0.975071539455071,0.214390154489202,0.0268540986778745,-0.0441174478279367,0.0172633491500622
0.0939999999999941,0.998394317767704,-0.61177441573906,-0.386619902028644,0.0383629981112493,-0.0210996489611871,-0.0172633491500622
0.0960000000000036,0.907794294322477,-0.020631688507329,-0.887162605815148,0.0345266983001244,0.00191814990556247,-0.0364448482056869
0.0980000000000132,0.416221889886985,0.598318966712541,-1.01454085659953,0.0230177988667496,0.0134270493389373,-0.0364448482056869
0.100000000000023,-0.195552525852075,0.963410150298755,-0.76785762444668,-0.0057544497166874,0.0364448482056869,-0.0306903984889995
0.102000000000032,-0.772342774122186,0.975071539455071,-0.202728765332885,-0.028772248583437,0.0364448482056869,-0.00767259962224986
0.103999999999985,-0.996600257897502,0.601010056517845,0.395590201379656,-0.0364448482056869,0.0172633491500622,0.0191814990556247
0.105999999999995,-0.900618054841667,0.00627920954570883,0.894338845295958,-0.0383629981112493,0.0057544497166874,0.0326085483945619
0.108000000000004,-0.404560500730669,-0.606392236128453,1.01095273685912,-0.0172633491500622,-0.0191814990556247,0.0364448482056869
0.110000000000014,0.19196440611167,-0.964307180233856,0.772342774122186,0.00767259962224986,-0.0402811480168118,0.0326085483945619
0.112000000000023,0.76785762444668,-0.977762629260375,0.209905004813695,0.0306903984889995,-0.0441174478279367,0.0134270493389373
0.114000000000033,0.9957032279624,-0.603701146323149,-0.392002081639251,0.0383629981112493,-0.0210996489611871,-0.0172633491500622
0.115999999999985,0.909588354192679,-0.0179405987020252,-0.891647755490654,0.0364448482056869,-0,-0.0364448482056869
0.117999999999995,0.413530800081682,0.598318966712541,-1.01184976679422,0.0210996489611871,0.0134270493389373,-0.0345266983001244
0.120000000000005,-0.197346585722278,0.965204210168957,-0.76785762444668,-0.0057544497166874,0.0345266983001244,-0.028772248583437
0.122000000000014,-0.778621983667895,0.977762629260375,-0.19914064559248,-0.028772248583437,0.0402811480168118,-0.0115088994333748
0.124000000000024,-0.993909168092198,0.595627876907238,0.39828129118496,-0.0364448482056869,0.0172633491500622,0.0191814990556247
0.126000000000033,-0.893441815360857,-0.00179405987020252,0.895235875231059,-0.0364448482056869,-0,0.0364448482056869
0.127999999999986,-0.404560500730669,-0.602804116388048,1.00736461711872,-0.0191814990556247,-0.0191814990556247,0.0383629981112493
0.129999999999995,0.201831735397784,-0.96699827003916,0.765166534641376,0.00959074952781233,-0.0402811480168118,0.0306903984889995
0.132000000000005,0.768754654381781,-0.975968569390173,0.207213915008391,0.0345266983001244,-0.0441174478279367,0.00959074952781233
0.134000000000015,0.20631688507329,-0.0717623948081009,-0.134554490265189,0.306903984889995,-0.203323889989621,-0.103580094900373
0.136000000000024,0.19196440611167,0.0296019878583416,-0.221566393970012,0.209078339706309,-0.0115088994333748,-0.197569440272934
0.138000000000034,0.0681742750676959,0.16325944818843,-0.231433723256125,0.0882348956558734,0.118925294144873,-0.207160189800746
0.139999999999986,-0.078938634288911,0.226948573580619,-0.148009939291708,-0.0383629981112493,0.184142390933997,-0.145779392822747
0.141999999999996,-0.200934705462683,0.205419855138189,-0.00448514967550631,-0.13235234348381,0.170715341595059,-0.0383629981112493
0.144000000000005,-0.247580262087948,0.110334682017455,0.137245580070493,-0.161124592067247,0.0939893453725608,0.0671352466946863
0.146000000000015,-0.19914064559248,-0.0340871375338479,0.233227783126328,-0.128516043672685,-0.0057544497166874,0.134270493389373
0.148000000000025,-0.0735564546783034,-0.17043568766924,0.243992142347543,-0.0479537476390617,-0.0920711954669984,0.14002494310606
0.150000000000034,0.0708653648729997,-0.240404022607138,0.169538657734138,0.0402811480168118,-0.134270493389373,0.0939893453725608
0.151999999999987,0.196449555787176,-0.226051543645518,0.0296019878583416,0.101661944994811,-0.120843444050435,0.0191814990556247
0.153999999999996,0.248477292023049,-0.139039639940696,-0.109437652082354,0.118925294144873,-0.0632989468835614,-0.0556263472613115
0.156000000000006,0.202728765332885,0.0125584190914177,-0.215287184424303,0.0901530455614359,0.0057544497166874,-0.0959074952781233
0.158000000000015,0.0825267540293161,0.152495088967214,-0.235021842996531,0.0345266983001244,0.0632989468835614,-0.0978256451836858
0.160000000000025,-0.0636891253921896,0.228742633450822,-0.165053508058632,-0.028772248583437,0.0920711954669984,-0.0632989468835614
0.162000000000035,-0.188376286371265,0.2134931245541,-0.0251168381828353,-0.0709715465058113,0.082480445939186,-0.0115088994333748
0.163999999999987,-0.242198082477341,0.120202011303569,0.121996071173772,-0.0805622960336236,0.0402811480168118,0.0402811480168118
0.165999999999997,-0.200934705462683,-0.0242198082477341,0.225154513710417,-0.0632989468835614,-0.00959074952781233,0.0728896964113737
0.168000000000006,-0.0861148737697211,-0.155186178772518,0.241301052542239,-0.0210996489611871,-0.0537081973557491,0.0748078463169362
0.170000000000016,0.0565128859113795,-0.226948573580619,0.17043568766924,0.0268540986778745,-0.0786441461280611,0.0517900474501866
0.172000000000025,0.18478816663086,-0.216184214359404,0.0313960477285442,0.057544497166874,-0.0690533966002488,0.0115088994333748
0.174000000000035,0.242198082477341,-0.131863400459885,-0.110334682017455,0.0690533966002488,-0.0364448482056869,-0.0326085483945619
0.175999999999988,0.200934705462683,0.020631688507329,-0.221566393970012,0.0537081973557491,0.00191814990556247,-0.0556263472613115
0.177999999999997,0.0870119037048224,0.153392118902316,-0.240404022607138,0.0230177988667496,0.0364448482056869,-0.0594626470724365
0.180000000000007,-0.0556158559762782,0.230536693321024,-0.174920837344746,-0.0191814990556247,0.0594626470724365,-0.0402811480168118
0.182000000000016,-0.187479256436164,0.221566393970012,-0.0340871375338479,-0.0460355977334992,0.0556263472613115,-0.00959074952781233
0.184000000000026,-0.247580262087948,0.13545152020029,0.112128741887658,-0.0537081973557491,0.028772248583437,0.0249359487723121
0.186000000000035,-0.205419855138189,-0.0125584190914177,0.217978274229607,-0.0460355977334992,-0.00191814990556247,0.0479537476390617
0.187999999999988,-0.0906000234452274,-0.148906969226809,0.239506992672037,-0.0153451992444997,-0.0383629981112493,0.0537081973557491
0.189999999999998,0.0502336763656706,-0.222463423905113,0.172229747539442,0.0191814990556247,-0.057544497166874,0.0383629981112493
0.192000000000007,0.183891136695759,-0.216184214359404,0.0322930776636454,0.0421992979223743,-0.0537081973557491,0.0115088994333748
0.194000000000017,0.244889172282644,-0.136348550135392,-0.108540622147253,0.0517900474501866,-0.028772248583437,-0.0230177988667496
0.196000000000026,0.203625795267986,0.0179405987020252,-0.221566393970012,0.0402811480168118,0.00191814990556247,-0.0421992979223743
0.198000000000036,0.0906000234452274,0.148906969226809,-0.239506992672037,0.0191814990556247,0.0268540986778745,-0.0460355977334992
0.199999999999989,-0.0609980355868858,0.235918872931632,-0.174920837344746,-0.0134270493389373,0.0460355977334992,-0.0326085483945619
0.201999999999998,-0.186582226501062,0.224257483775315,-0.037675257274253,-0.0345266983001244,0.0441174478279367,-0.00959074952781233
0.204000000000008,-0.249374321958151,0.142627759681101,0.10674656227705,-0.0421992979223743,0.0230177988667496,0.0191814990556247
0.206000000000017,-0.205419855138189,-0.0116613891563164,0.217081244294505,-0.0364448482056869,-0.00383629981112493,0.0402811480168118
0.208000000000027,-0.0897029935101262,-0.149803999161911,0.239506992672037,-0.0134270493389373,-0.0326085483945619,0.0460355977334992
0.210000000000036,0.0511307063007719,-0.228742633450822,0.17761192715005,0.0153451992444997,-0.0460355977334992,0.0306903984889995
0.211999999999989,0.185685196565961,-0.219772334099809,0.0340871375338479,0.0345266983001244,-0.0460355977334992,0.0115088994333748
0.213999999999999,0.242198082477341,-0.131863400459885,-0.110334682017455,0.0441174478279367,-0.0249359487723121,-0.0191814990556247
0.216000000000008,0.203625795267986,0.017043568766924,-0.22066936403491,0.0345266983001244,-0,-0.0345266983001244
0.218000000000018,0.0914970533803287,0.148009939291708,-0.239506992672037,0.0153451992444997,0.0249359487723121,-0.0402811480168118
0.220000000000027,-0.058306945781582,0.22784560351572,-0.169538657734138,-0.00959074952781233,0.0364448482056869,-0.0268540986778745
0.222000000000037,-0.180303016955354,0.2134931245541,-0.0331901075987467,-0.0306903984889995,0.0402811480168118,-0.00959074952781233
0.22399999999999,-0.242198082477341,0.127378250784379,0.114819831692961,-0.0383629981112493,0.0210996489611871,0.0172633491500622
0.225999999999999,-0.202728765332885,-0.0197346585722278,0.222463423905113,-0.0326085483945619,-0.00191814990556247,0.0345266983001244
0.228000000000009,-0.0861148737697211,-0.158774298512923,0.244889172282644,-0.0134270493389373,-0.028772248583437,0.0421992979223743
0.230000000000018,0.0538217961060757,-0.233227783126328,0.179405987020252,0.0153451992444997,-0.0460355977334992,0.0306903984889995
0.232000000000028,0.189273316306366,-0.225154513710417,0.0358811974040505,0.0326085483945619,-0.0441174478279367,0.0115088994333748
0.234000000000037,0.247580262087948,-0.140833699810898,-0.10674656227705,0.0421992979223743,-0.0230177988667496,-0.0191814990556247
0.23599999999999,0.207213915008391,0.00986732928611388,-0.217081244294505,0.0345266983001244,-0,-0.0345266983001244
0.238,0.0932911132505312,0.143524789616202,-0.236815902866733,0.0153451992444997,0.0230177988667496,-0.0383629981112493
0.240000000000009,-0.0529247661709744,0.222463423905113,-0.169538657734138,-0.0115088994333748,0.0383629981112493,-0.0268540986778745
0.242000000000019,-0.181200046890455,0.212596094618999,-0.0313960477285442,-0.028772248583437,0.0383629981112493,-0.00959074952781233
0.244000000000028,-0.242198082477341,0.129172310654582,0.113025771822759,-0.0383629981112493,0.0191814990556247,0.0191814990556247
0.246000000000038,-0.201831735397784,-0.0251168381828353,0.226948573580619,-0.028772248583437,-0.0057544497166874,0.0345266983001244
0.24799999999999,-0.0861148737697211,-0.15608320870762,0.242198082477341,-0.0134270493389373,-0.028772248583437,0.0421992979223743
0.25,0.0556158559762782,-0.234124813061429,0.178508957085151,0.0153451992444997,-0.0441174478279367,0.028772248583437
0.25200000000001,0.191067376176569,-0.225154513710417,0.0340871375338479,0.0326085483945619,-0.0441174478279367,0.0115088994333748
0.254000000000019,0.250271351893252,-0.145318849486404,-0.104952502406848,0.0402811480168118,-0.0230177988667496,-0.0172633491500622
0.256000000000029,0.207213915008391,0.0107643592212151,-0.217978274229607,0.0326085483945619,-0,-0.0326085483945619
0.258000000000038,0.0923940833154299,0.145318849486404,-0.237712932801834,0.0153451992444997,0.0230177988667496,-0.0383629981112493
0.259999999999991,-0.054718826041177,0.224257483775315,-0.169538657734138,-0.0115088994333748,0.0364448482056869,-0.0249359487723121
0.262,-0.182994106760657,0.215287184424303,-0.0322930776636454,-0.028772248583437,0.0364448482056869,-0.00767259962224986
0.26400000000001,-0.243095112412442,0.12827528071948,0.114819831692961,-0.0364448482056869,0.0191814990556247,0.0172633491500622
0.26600000000002,-0.203625795267986,-0.0188376286371265,0.222463423905113,-0.0306903984889995,-0.00191814990556247,0.0326085483945619
0.268000000000029,-0.0870119037048224,-0.154289148837417,0.241301052542239,-0.0115088994333748,-0.028772248583437,0.0402811480168118
0.270000000000039,0.0538217961060757,-0.229639663385923,0.175817867279847,0.0153451992444997,-0.0441174478279367,0.028772248583437
0.271999999999991,0.188376286371265,-0.22066936403491,0.0322930776636454,0.0306903984889995,-0.0421992979223743,0.0115088994333748
0.274000000000001,0.243992142347543,-0.131863400459885,-0.112128741887658,0.0402811480168118,-0.0230177988667496,-0.0172633491500622
0.27600000000001,0.200934705462683,0.0224257483775315,-0.223360453840214,0.0306903984889995,0.00191814990556247,-0.0326085483945619
0.27800000000002,0.0870119037048224,0.155186178772518,-0.242198082477341,0.0153451992444997,0.0230177988667496,-0.0383629981112493
0.28000000000003,-0.0627920954570883,0.235918872931632,-0.173126777474543,-0.00959074952781233,0.0345266983001244,-0.0249359487723121
0.282000000000039,-0.186582226501062,0.222463423905113,-0.0358811974040505,-0.028772248583437,0.0364448482056869,-0.00767259962224986
0.283999999999992,-0.245786202217746,0.134554490265189,0.111231711952556,-0.0383629981112493,0.0210996489611871,0.0172633491500622
0.286000000000001,-0.339077315468277,-0.0161465388318227,0.3552238543001,0.0230177988667496,-0.00383629981112493,-0.0191814990556247
0.288000000000011,-0.664699181910035,-0.167744597863936,0.832443779773971,0.203323889989621,-0.0460355977334992,-0.157288292256122
0.29000000000002,0.0179405987020252,-0.18478816663086,0.166847567928835,-0.0230177988667496,-0.113170844428186,0.136188643294935
0.29200000000003,0.569614008789301,-0.633303134181491,0.0636891253921896,-0.138106793200498,0.118925294144873,0.0191814990556247
0.293999999999983,0.991218078286894,-0.809121001461338,-0.182097076825556,-0.176469791311747,0.182224241028434,-0.0057544497166874
0.295999999999992,0.77503386392749,-0.261035711114467,-0.513998152813023,-0.0537081973557491,0.0498718975446241,0.00383629981112493
0.298000000000002,0.47632289553877,0.466455566252656,-0.942778461791426,-0.0364448482056869,-0.082480445939186,0.118925294144873
0.300000000000011,-0.129172310654582,0.963410150298755,-0.834237839644173,0.0421992979223743,-0.13235234348381,0.0901530455614359
0.302000000000021,-0.754402175420161,1.01992303621013,-0.265520860789973,0.0901530455614359,-0.0997437950892482,0.00959074952781233
0.30400000000003,-1.03248145530155,0.66111106216963,0.371370393131922,0.0920711954669984,-0.0460355977334992,-0.0460355977334992
0.305999999999983,-0.907794294322477,0.0233227783126328,0.884471516009844,0.0460355977334992,0.0249359487723121,-0.0709715465058113
0.307999999999993,-0.22066936403491,-0.693404139833275,0.914073503868186,-0.0728896964113737,0.0901530455614359,-0.0172633491500622
0.310000000000002,0.27718224994629,-0.819885360682553,0.542703110736263,-0.028772248583437,-0.0134270493389373,0.0421992979223743
0.312000000000012,0.747225935939351,-0.749917025744655,0.00269108980530378,-0.0460355977334992,-0.00959074952781233,0.0556263472613115
0.314000000000021,0.925734893024502,-0.707756618794895,-0.217978274229607,-0.0230177988667496,0.0939893453725608,-0.0709715465058113
0.316000000000031,0.740049696458541,-0.146215879421506,-0.593833817037035,0.0191814990556247,0.0402811480168118,-0.0594626470724365
0.317999999999984,0.435956548459213,0.535526871255453,-0.971483419714666,-0.0172633491500622,-0.0268540986778745,0.0441174478279367
0.319999999999993,-0.188376286371265,0.984938868741185,-0.79656258236992,0.0115088994333748,-0.0441174478279367,0.0326085483945619
0.322000000000003,-0.7822101034083,0.991218078286894,-0.209007974878594,0.0249359487723121,-0.028772248583437,0.00383629981112493
0.324000000000012,-1.01723194640483,0.609083325933757,0.408148620471074,0.0230177988667496,-0.0134270493389373,-0.00959074952781233
0.326000000000022,-0.882677456139641,-0.0152495088967214,0.897926965036363,0.00383629981112493,0.00767259962224986,-0.0115088994333748
0.328000000000031,-0.210802034748796,-0.703271469119389,0.914073503868186,-0.0767259962224986,0.0460355977334992,0.0306903984889995
0.329999999999984,0.282564429556897,-0.834237839644173,0.551673410087276,-0.00767259962224986,-0.0556263472613115,0.0632989468835614
0.331999999999994,0.775930893862591,-0.766960594511579,-0.00897029935101262,-0.00959074952781233,-0.0421992979223743,0.0517900474501866
0.334000000000003,0.919455683478793,-0.679051660871655,-0.240404022607138,0.0210996489611871,0.0709715465058113,-0.0920711954669984
0.336000000000013,0.75350514548506,-0.0977762629260375,-0.655728882559022,0.0402811480168118,0.028772248583437,-0.0690533966002488
0.338000000000022,0.410839710276378,0.577687278205212,-0.98852698848159,-0.00767259962224986,-0.00767259962224986,0.0153451992444997
0.340000000000032,-0.209007974878594,0.98135074900078,-0.772342774122186,-0.00191814990556247,-0.00959074952781233,0.0115088994333748
0.341999999999985,-0.785798223148705,0.976865599325274,-0.191067376176569,0.00383629981112493,0.00191814990556247,-0.0057544497166874
0.343999999999994,-1.01274679672932,0.574099158464807,0.438647638264517,-0.00383629981112493,-0,0.00383629981112493
0.346000000000004,-0.872810126853527,-0.0385722872093542,0.911382414062882,-0.0153451992444997,0.00191814990556247,0.0134270493389373
0.348000000000013,-0.222463423905113,-0.710447708600199,0.932911132505312,-0.0748078463169362,0.0306903984889995,0.0441174478279367
0.350000000000023,0.288843639102606,-0.863839827502515,0.574996188399909,0,-0.0652170967891239,0.0652170967891239
0.352000000000032,0.793871492564616,-0.781313073473199,-0.0125584190914177,0.00191814990556247,-0.0537081973557491,0.0517900474501866
0.353999999999985,0.926631922959603,-0.673669481261047,-0.252962441698556,0.0402811480168118,0.0594626470724365,-0.0997437950892482
0.355999999999995,0.76785762444668,-0.0726594247432022,-0.695198199703478,0.0479537476390617,0.0172633491500622,-0.0652170967891239
0.358000000000004,0.408148620471074,0.59024569729663,-0.998394317767704,-0.00767259962224986,0.00383629981112493,0.00383629981112493
0.360000000000014,-0.22066936403491,0.979556689130578,-0.758887325095667,-0.0057544497166874,0.00959074952781233,-0.00383629981112493
0.362000000000023,-0.806429911656034,0.98135074900078,-0.174920837344746,-0.00383629981112493,0.0134270493389373,-0.00959074952781233
0.364000000000033,-1.01184976679422,0.569614008789301,0.442235758004922,-0.0134270493389373,0.0057544497166874,0.00767259962224986
0.365999999999985,-0.870119037048224,-0.0448514967550631,0.914970533803287,-0.0210996489611871,-0,0.0210996489611871
0.367999999999995,-0.235021842996531,-0.707756618794895,0.942778461791426,-0.0671352466946863,0.0191814990556247,0.0479537476390617
0.370000000000005,0.285255519362201,-0.88178042620454,0.596524906842339,0.00767259962224986,-0.0632989468835614,0.0556263472613115
0.372000000000014,0.81091506133154,-0.797459612305021,-0.0134554490265189,0.00383629981112493,-0.057544497166874,0.0537081973557491
0.374000000000024,0.929323012764907,-0.66111106216963,-0.268211950595277,0.0460355977334992,0.0537081973557491,-0.0997437950892482
0.376000000000033,0.779519013602996,-0.0520277362358732,-0.727491277367123,0.0460355977334992,0.0153451992444997,-0.0613807969779989
0.377999999999986,0.39828129118496,0.606392236128453,-1.00467352731341,-0.00191814990556247,0.00767259962224986,-0.0057544497166874
0.379999999999995,-0.235021842996531,0.984041838806084,-0.749019995809553,-0.00191814990556247,0.0115088994333748,-0.00959074952781233
0.382000000000005,-0.809121001461338,0.977762629260375,-0.168641627799037,-0.00959074952781233,0.0134270493389373,-0.00383629981112493
0.384000000000015,-1.00736461711872,0.555261529827681,0.452103087291036,-0.0191814990556247,0.00959074952781233,0.00959074952781233
0.386000000000024,-0.872810126853527,-0.0430574368848606,0.915867563738388,-0.0268540986778745,0.00383629981112493,0.0230177988667496
0.388000000000034,-0.248477292023049,-0.702374439184288,0.950851731207337,-0.057544497166874,0.0115088994333748,0.0460355977334992
0.389999999999986,0.276285220011189,-0.893441815360857,0.617156595349668,0.0153451992444997,-0.0632989468835614,0.0479537476390617
0.391999999999996,0.821679420552756,-0.804635851785832,-0.017043568766924,0.00383629981112493,-0.0632989468835614,0.0594626470724365
0.394000000000005,0.926631922959603,-0.644067493402706,-0.282564429556897,0.0517900474501866,0.0441174478279367,-0.0959074952781233
0.396000000000015,0.784901193213604,-0.0233227783126328,-0.761578414900971,0.0421992979223743,0.0153451992444997,-0.057544497166874
0.398000000000025,0.390208021769049,0.61895065521987,-1.00915867698892,0.00191814990556247,0.00959074952781233,-0.0115088994333748
0.400000000000034,-0.239506992672037,0.982247778935881,-0.742740786263845,0,0.0153451992444997,-0.0153451992444997
0.401999999999987,-0.815400211007047,0.983144808870983,-0.167744597863936,-0.0172633491500622,0.0172633491500622,0
0.403999999999996,-1.01005570692402,0.553467469957478,0.456588236966542,-0.0210996489611871,0.0115088994333748,0.00959074952781233
0.406000000000006,-0.870119037048224,-0.0484396164954681,0.918558653543692,-0.0306903984889995,0.00767259962224986,0.0230177988667496
0.408000000000015,-0.260138681179366,-0.700580379314085,0.960719060493451,-0.0517900474501866,0.0057544497166874,0.0460355977334992
0.410000000000025,0.275388190076087,-0.905103204517173,0.629715014441086,0.0191814990556247,-0.0613807969779989,0.0421992979223743
0.412000000000035,0.829752689968667,-0.810018031396439,-0.0197346585722278,0.00383629981112493,-0.0671352466946863,0.0632989468835614
0.413999999999987,0.931117072635109,-0.638685313792098,-0.292431758843011,0.0537081973557491,0.0402811480168118,-0.0939893453725608
0.415999999999997,0.795665552434819,-0.0161465388318227,-0.779519013602996,0.0383629981112493,0.0153451992444997,-0.0537081973557491
0.418000000000006,0.383031782288239,0.622538774960276,-1.00557055724851,0.00383629981112493,0.0115088994333748,-0.0153451992444997
0.420000000000016,-0.245786202217746,0.98135074900078,-0.735564546783035,-0.00383629981112493,0.0191814990556247,-0.0153451992444997
0.422000000000025,-0.812709121201743,0.971483419714666,-0.158774298512923,-0.0172633491500622,0.0191814990556247,-0.00191814990556247
0.424000000000035,-1.00915867698892,0.55436449989258,0.45479417709634,-0.0230177988667496,0.0115088994333748,0.0115088994333748
0.425999999999988,-0.864736857437616,-0.0565128859113795,0.921249743348996,-0.028772248583437,0.00191814990556247,0.0268540986778745
0.427999999999997,-0.268211950595277,-0.697889289508781,0.966101240104059,-0.0460355977334992,-0,0.0460355977334992
0.430000000000007,0.279873339751594,-0.918558653543692,0.638685313792098,0.0191814990556247,-0.057544497166874,0.0383629981112493
0.432000000000016,0.839620019254781,-0.822576450487857,-0.017043568766924,0.0057544497166874,-0.0652170967891239,0.0594626470724365
0.434000000000026,0.935602222310616,-0.632406104246389,-0.303196118064226,0.0556263472613115,0.0364448482056869,-0.0920711954669984
0.436000000000035,0.80373882185073,-0.00717623948081009,-0.79656258236992,0.0383629981112493,0.00959074952781233,-0.0479537476390617
0.437999999999988,0.37675257274253,0.631509074311288,-1.00826164705382,0,0.0134270493389373,-0.0134270493389373
0.439999999999998,-0.252065411763454,0.983144808870983,-0.731079397107528,-0.00383629981112493,0.0210996489611871,-0.0172633491500622
0.442000000000007,-0.821679420552756,0.975071539455071,-0.153392118902316,-0.0172633491500622,0.0249359487723121,-0.00767259962224986
0.444000000000017,-1.00826164705382,0.548982320281972,0.459279326771846,-0.0268540986778745,0.0134270493389373,0.0134270493389373
0.446000000000026,-0.861148737697211,-0.0663802151974934,0.927528952894704,-0.0268540986778745,-0.00191814990556247,0.028772248583437
0.448000000000036,-0.27000601046548,-0.706859588859794,0.976865599325274,-0.0460355977334992,-0,0.0460355977334992
0.449999999999989,0.278079279881391,-0.931117072635109,0.653037792753718,0.0172633491500622,-0.0556263472613115,0.0383629981112493


==> data/Falla_A-B-C_ellip.csv <==
t,R_v,r_v,a_v,R_i,r_i,a_i
0.000323884856317547,1.18466165372881,1.16337266450459,0,1.26512022404812,0.936763984185253,0
0.00115910973528257,1.18308280787227,1.16433326157019,0,1.25492919345631,0.917101109825976,0
0.00197020923873817,1.18590900416411,1.16457768500724,0,1.24640127521703,0.922388681385711,0
0.00277829293423095,1.18532908133783,1.16519848533698,0,1.2670152395734,0.928368852210841,0
0.00358637566677562,1.18429994861723,1.16224329635255,0,1.28851528577557,0.931717583604736,0
0.00439444443768817,1.18338586783176,1.16035180283647,0,1.27248529624052,0.937975631267337,0
0.0052025089809176,1.18437196807659,1.16122123565603,0,1.23009554543646,0.92966003632397,0
0.00601057422439365,1.18707581729063,1.16184641272935,0,1.21594283414663,0.924302495235419,0
0.00681865322527193,1.18483559869977,1.16114818604308,0,1.2093744448418,0.93613122023797,0
0.00762673692076506,1.18366100673766,1.15920511580472,0,1.20508607749999,0.948228744117048,0
0.00843482061625446,1.1841380063492,1.16044513105749,0,1.19946039326532,0.969442286532429,0
0.00924290431174351,1.18571978500483,1.16088222101285,0,1.19884573191354,0.991688173570924,0
0.0100509880072367,1.18322460529236,1.1614056899481,0,1.19330809500504,0.994412425738681,0
0.0108590717027294,1.18319489587133,1.16105490999478,0,1.16791595756306,0.979670058939263,0
0.0116671553982222,1.18501168156751,1.1647704047196,0,1.135297534906,0.974025421300787,0
0.0124752390937144,1.18730156440326,1.16836578416945,0,1.14044910430407,0.975733144550333,0
0.0132833227892009,1.18671057661213,1.16759767830634,0,1.16899287053398,0.982380593023372,0
0.0140913978990481,1.18469725749729,1.16576303065877,0,1.17522919836908,0.990053936580481,0
0.0148994623603448,1.18616196650761,1.16718746555839,0,1.16506413206387,0.983026538903865,0
0.0157075268362583,1.19046960861918,1.16992586735509,0,1.15445451777551,0.977572322977581,0
0.0165155994291293,1.19114182800881,1.17085057280272,0,1.1595392911637,0.975905323514158,0
0.0173236830802425,1.19043694070899,1.16810838996913,0,1.17951365632788,0.972578520706359,0
0.0181317667757352,1.19082037875803,1.16665937854566,0,1.18804302521085,0.974476597458961,0
0.018939850471228,1.19241770962285,1.16718836478401,0,1.19238086823862,0.987090413879208,0
0.0197479341667212,1.19200139121866,1.16641141972341,0,1.19854725722928,0.99005060123238,0
0.0205560178622092,1.18953048843068,1.16458982826434,0,1.20189664641591,0.968989192091054,0
0.0213641015576997,1.18842438641457,1.16547341873938,0,1.18688012780797,0.951150589872619,0
0.0221721852531927,1.1895264144812,1.16745449912999,0,1.1934821246789,0.945012609178197,0
0.0229802689486858,1.18855223375763,1.16646262743307,0,1.23451066754272,0.942577918602497,0
0.0237883495848252,1.18436156234598,1.16248727666922,0,1.27836934802003,0.937870770470602,0
0.0245964157481356,1.18330397606328,1.15898252244409,0,1.27134062933196,0.934178783704051,0
0.0254044803057788,1.18456040879086,1.16111561858807,0,1.23903860157495,0.923963030798516,0
0.0262125475054963,1.18729875254995,1.16195834276129,0,1.22563919317305,0.916064658864579,0
0.0270206292397264,1.18483702298923,1.16133263124384,0,1.21828298139169,0.927419137308881,0
0.027828712935219,1.18341106566134,1.15947448580152,0,1.20892174023042,0.940592172262161,0
0.0286367966307053,1.18403963744563,1.16040177514133,0,1.19891708015775,0.964855250073166,0
0.0294448803261984,1.18560260594951,1.16083734954417,0,1.19530282621879,0.988829459332876,0
0.0302529640216913,1.18336738424602,1.16117248886101,0,1.18695437263566,0.996483621905967,0
0.031061047717184,1.18361145475048,1.16057530245163,0,1.1564702111771,0.986227631729371,0
0.0318691314126773,1.185410797587,1.16442132058109,0,1.11954913243748,0.982608075093821,0
0.0326772151081641,1.18775989784627,1.16786056772844,0,1.1216896523541,0.98605940845855,0
0.0334852984885932,1.18679151084908,1.16714225418991,0,1.14578560602071,0.995198055684825,0
0.0342933691919965,1.18471630992306,1.16537928449789,0,1.14787442824454,1.00491045647037,0
0.0351014337050851,1.18608740973086,1.16696674113491,0,1.13889690301997,0.996264144943963,0
0.0359094983780255,1.19018297132967,1.16977511620239,0,1.13345062616618,0.989661598515175,0
0.0367175753992039,1.19075659427321,1.17069481319198,0,1.14298454321339,0.987073393425499,0
0.037525659094697,1.18998685631687,1.16816367057833,0,1.16457125766841,0.982439524278239,0
0.0383337427901897,1.19043944517307,1.16722377611116,0,1.17557802070496,0.979325381022508,0
0.0391418264856826,1.19207841993924,1.16801233117203,0,1.18273159412024,0.989521862862677,0
0.0399499101811741,1.1912733720345,1.16729781578304,0,1.19084560165239,0.992061248349399,0
0.0407579938766612,1.18877056372996,1.16533632827264,0,1.19707444635209,0.9701591074309,0
0.0415660775721544,1.18780276885451,1.16619318968299,0,1.18644827436205,0.950825529434172,0
0.0423741612676472,1.18925369414589,1.16803555141821,0,1.19637277797703,0.942765028071999,0
0.04318224496314,1.18866721727651,1.16690596103768,0,1.23710528171394,0.940240773804078,0
0.0439903223380935,1.18467243359542,1.16292759674928,0,1.28610608199594,0.934167528704047,0
0.0447983870820487,1.1837024129683,1.15943971284575,0,1.28221381456146,0.929576474870483,0
0.0456064516012558,1.18473681547083,1.1614752016689,0,1.2515029752358,0.920592715494738,0
0.0464145219573064,1.18729064591709,1.16201744915009,0,1.23725678352761,0.912066750046702,0
0.0472226052541816,1.18490943467283,1.16140687850417,0,1.22504163940207,0.92249520415079,0
0.0480306889496688,1.18382092495392,1.15974360326135,0,1.21653645639445,0.935006200398637,0
0.0488387726451601,1.18446277660639,1.16092023418339,0,1.21011393690047,0.960024123015607,0
0.049646856340653,1.1856352513748,1.16145878925487,0,1.2085965547452,0.985180563810277,0
0.0504549400361462,1.18312657595015,1.1617119397331,0,1.20143593421258,0.989566753312566,0
0.0512630237316352,1.18312511253695,1.16133682134286,0,1.17279915710576,0.978586492590121,0
0.0520711074271246,1.18512778202031,1.1651410683674,0,1.1322742340173,0.977805084527251,0
0.0528791911226177,1.18753623840264,1.16852801251339,0,1.13502215504727,0.983345911710573,0
0.053687273047479,1.18675967870544,1.16750900855762,0,1.16119706219254,0.992304688669289,0
0.0544953404841527,1.18484358778283,1.16541447246711,0,1.16072024821551,1.00436778859163,0
0.0553034050404851,1.18629405749223,1.16681737519199,0,1.1567982134053,0.993808262860807,0
0.0561114710260514,1.19075879236409,1.16927379578555,0,1.14973812716707,0.989275073159106,0
0.0569195514136587,1.19126674056869,1.17014991834226,0,1.16212572633378,0.985846202626819,0
0.0577276351091515,1.19080088583716,1.16722143886537,0,1.18682052221412,0.980746161805768,0
0.0585357188046443,1.19121770490126,1.16609506857105,0,1.19399705853749,0.98122279551748,0
0.0593438025001375,1.19285593360558,1.16669839792226,0,1.19846346538457,0.98951876446938,0
0.0601518861956238,1.19209880356143,1.16593230434737,0,1.20538410555124,0.989245616315213,0
0.0609599698911163,1.18950654435199,1.16424581821024,0,1.20742116655035,0.967532095745015,0
0.0617680535866091,1.18861951010997,1.16534279818728,0,1.19431007474773,0.949152463798234,0
0.0625761372821023,1.18985875437964,1.16753055743152,0,1.20656911505395,0.941260397694014,0
0.0633842209578592,1.18884745889105,1.1665783897148,0,1.24560824553387,0.9414354145579,0
0.0641922939593107,1.18452063615063,1.16257404754148,0,1.28738709909044,0.934677952742945,0
0.0650003584264708,1.18355309395714,1.15911224267455,0,1.27297223541433,0.931619839666903,0
0.0658084228739828,1.18484101868743,1.16135797220386,0,1.23590176790372,0.922617976220049,0
0.066616497573143,1.1874491580816,1.1621539684316,0,1.22321133857514,0.916728865289207,0
0.0674245812686338,1.18503274465495,1.16153752919504,0,1.21490526718077,0.930133288833481,0
0.0682326649641215,1.18366578134237,1.15988445943043,0,1.20693558547021,0.943172598247643,0
0.0690407486596148,1.18427063414043,1.16074629224748,0,1.19948102547501,0.966508367296092,0
0.0698488323551076,1.18538461778935,1.16118972506048,0,1.19702451802992,0.989277345118422,0
0.0706569160505999,1.1830713383454,1.16147422310219,0,1.18890566836419,0.992687416155204,0
0.0714649997460863,1.18340350518023,1.16110091463635,0,1.15918938793937,0.981477989003648,0
0.0722730834415795,1.18529449567002,1.16503464233429,0,1.12497819314244,0.979388791698868,0
0.0730811671370723,1.18748763489372,1.16842006862694,0,1.1303550466033,0.983336199134707,0
0.0738892464344704,1.18653839740577,1.16754705875162,0,1.15515793224501,0.992223729552267,0
0.0746973118068839,1.18461912911636,1.1658581270891,0,1.15544325117324,1.00245693706862,0
0.0755053763536059,1.18614728576798,1.16740714929174,0,1.14829324712824,0.992875237781702,0
0.0763134448376763,1.19014303943927,1.17003409934851,0,1.14064989446234,0.988221469044017,0
0.0771215274281133,1.19059807550627,1.17086568033326,0,1.14993571928145,0.985571599589986,0
0.0779296111236066,1.1900917598822,1.16832143906435,0,1.17326742127803,0.981013386046211,0
0.0787376948190948,1.19047211735861,1.1676053131821,0,1.18365084111216,0.981766473029773,0
0.0795457785145851,1.19223077197261,1.16808793242631,0,1.19042992291326,0.991985022124798,0
0.0803538622100781,1.19119125965529,1.16734403295641,0,1.19854037328062,0.991977449272053,0
0.0811619459055708,1.18873382828856,1.16549362042608,0,1.20188700865755,0.96777111321962,0
0.0819700296010637,1.18792062222804,1.16650947025222,0,1.19050399639923,0.948386258885569,0
0.0827781132965549,1.1893158699309,1.16834306866849,0,1.20350233434983,0.940575824548806,0
0.0835861961614678,1.18819835936966,1.16723994208228,0,1.24756022951999,0.939533719667172,0
0.0843942652292572,1.18445547513784,1.1628301997542,0,1.29426630135147,0.93287681541265,0
0.0852023297685613,1.18362052809827,1.15950479821306,0,1.28406068940824,0.929318534390077,0
0.0860103948928067,1.1852969530148,1.1614130308283,0,1.25004135755982,0.918503559647083,0
0.0868184735875906,1.18821500866087,1.16166778130131,0,1.23536622681652,0.910821473095864,0
0.0876265572830838,1.18568170922239,1.16089472984318,0,1.23043261941377,0.921278166310786,0
0.0884346409785766,1.18469400920809,1.15889428239077,0,1.22696699942128,0.933464530034896,0
0.0892427246740694,1.18525839951732,1.15994493892563,0,1.21985964587009,0.959199851119876,0
0.0900508083695627,1.18643733084267,1.16039810301428,0,1.21775475555296,0.982284522626921,0
0.0908588920650496,1.18389968502501,1.16096384545826,0,1.20932116508987,0.9850375110102,0
0.0916669757605412,1.18438745971212,1.16069424974796,0,1.17531431674396,0.973770504945806,0
0.0924750594560341,1.18615491637612,1.16483921391228,0,1.13661829788492,0.972055773094928,0
0.0932831431515269,1.18808461299472,1.16823130245587,0,1.14097556446793,0.976110525143599,0
0.0940912186626004,1.18682169113433,1.16715735234368,0,1.1635696870291,0.986689533910814,0
0.0948992831471679,1.18466688230448,1.16532742011581,0,1.16515110968669,0.997161681910448,0
0.0957073476313903,1.18642292194531,1.16695161591994,0,1.15301723330171,0.989222978296453,0
0.0965154198259459,1.19082717382085,1.16978549377869,0,1.14072728464228,0.985228507929928,0
0.097323503442568,1.19140156725574,1.17064020364451,0,1.1495611926984,0.982925072368409,0
0.0981315871380596,1.19064950575654,1.16807709133409,0,1.16947175016233,0.979646364938315,0
0.0989396708335465,1.19105828222081,1.16692665943902,0,1.17726421506362,0.98054286384871,0
0.0997477545290398,1.19244545613121,1.16742370380503,0,1.18295746801383,0.990837157286127,0
0.100555838224533,1.19148320222258,1.16671535871562,0,1.19033618513873,0.991735088510017,0
0.101363921920025,1.18937655912222,1.16476957991274,0,1.19442510483241,0.969907911471398,0
0.102172005615519,1.18848475932545,1.16604044586696,0,1.18486167074381,0.951997525102483,0
0.102980089311005,1.18975428059472,1.16801957971308,0,1.19601049073932,0.94533717566438,0
0.103788170186056,1.18822410132945,1.16704194940271,0,1.2378001687294,0.943841627146462,0
0.104596236536933,1.18384284457168,1.16316687928773,0,1.2785729236507,0.938019160125817,0
0.105404301095449,1.18282005362882,1.16027991539258,0,1.2655385601196,0.935241491217095,0
0.106212368068123,1.18440967094296,1.16224470309689,0,1.23415184054674,0.925905820201234,0
0.107020449602045,1.18650989382849,1.16281392991229,0,1.22135785689678,0.921587978846752,0
0.107828533297538,1.18428237369854,1.16149583325933,0,1.21514040621211,0.932706995828398,0
0.108636616993031,1.18324819287471,1.15984024599116,0,1.20434860738494,0.944465346099469,0
0.109444700688524,1.18427573321554,1.16103872546968,0,1.19466747644844,0.9673060215786,0
0.110252784384014,1.18556941784926,1.16145354391665,0,1.19220664499475,0.990154498432088,0
0.111060868079503,1.18320072239897,1.16157657545715,0,1.18388978853634,0.993879408681689,0
0.111868951774996,1.18383996194914,1.16103951943643,0,1.15260506757925,0.982039004174852,0
0.112677035470489,1.18590095303599,1.1648748726353,0,1.11947404858154,0.979516193219987,0
0.11348511892468,1.18828558092839,1.16778183296832,0,1.12698692623775,0.982950853236419,0
0.114293189985584,1.18714145746541,1.16671996343992,0,1.15259191003982,0.991539704395249,0
0.115101254492116,1.18582704355372,1.16467795328232,0,1.15528110798597,0.999657630345941,0
0.115909319103636,1.1874838534129,1.16678143904296,0,1.14559092815466,0.992987375691796,0
0.11671739576153,1.19165059533659,1.16931291053908,0,1.14316609639897,0.988622491314323,0
0.117525479457023,1.19164493442712,1.16994094443036,0,1.15269083130626,0.988632307763511,0
0.118333563152509,1.19076310397338,1.16730361527001,0,1.16629798494512,0.986184791417177,0
0.119141646848002,1.19104444131601,1.16653557759006,0,1.17307422977512,0.987713820360759,0
0.119949730543494,1.19271458364838,1.16709044047012,0,1.17773690408762,1.00101147179832,0
0.120757814238987,1.19178446134234,1.16628461414594,0,1.18413898501104,1.00451189159317,0
0.12156589793448,1.18917459224396,1.16451778178271,0,1.18624212821174,0.983541499746002,0
0.122373981629969,1.18818699591646,1.16569102658842,0,1.17263789297986,0.967865633881563,0
0.123182065325459,1.18906171598416,1.16779385271656,0,1.18305472601496,0.962462987728561,0
0.123990143044679,1.18756158747296,1.16670649443487,0,1.2225715836423,0.960561180757593,0
0.12479820786925,1.18376351637282,1.16118986695648,0,1.266979907439,0.955319145801533,0
0.125606272394136,1.18557374737271,1.1404983349403,0.175515119597862,1.48873964933405,0.942509933582903,0.271177748344935
0.126414342412964,1.19264964771998,1.09623989287075,0.37022661873311,2.08859731550764,0.936056353009579,0.561684720240045
0.1272224256165,1.2023213675475,1.03028992172292,0.581382570022495,2.96922391435227,0.946533113990724,0.862390040964687
0.128030509311993,1.21183530339061,0.948961963160556,0.807349254652991,3.73017138269457,1.01496520281699,1.17411834047894
0.128838593007486,1.22442725147619,0.859270895210496,1.04710837159858,4.45383425884065,1.16295533133651,1.18024563796472
0.129646676702979,1.22010602325602,0.76852122097762,1.29547474293507,5.16891332176685,1.41625452084528,1.19195723803628
0.130454760398465,1.10227315461779,0.677941513193356,1.29547474293507,5.86468097347026,1.78205298126521,1.20074530053681
0.131262844093958,0.982460287830044,0.585801520973398,1.29547474293507,6.60805252553897,2.24267059591601,1.49005502841703
0.13207092778945,0.865007703082777,0.47372901191409,1.29547474293507,7.32985946690298,2.69821211809355,1.78065251425659
0.132879011484944,0.747054588194521,0.366832285915292,1.29547474293507,7.89779239324951,3.13685429443634,1.78615130826346
0.133687093590745,0.62926211510798,0.269716798015648,1.11995962333721,8.20066862080064,3.56473737023909,1.55012438829011
0.134495161274312,0.505457984435989,0.199306076754323,0.925248124201959,8.06984245729937,3.96975721022578,1.259617416395
0.135303225828899,0.38009333180773,0.149240897759924,0.714092172912574,7.63772026241815,4.33958033058437,0.958912095670361
0.136111291646529,0.253561342224207,0.113515770092571,0.488125488282078,7.30428751718255,4.63369246086095,0.647183796156105
0.136919371775985,0.122183770130879,0.0875809716605698,0.248366371336493,6.99271194271387,4.82938364337608,0.641056498670329
0.137727455471474,0.0116844455414073,0.0621504455294907,0,6.67269897332642,4.91704784795492,0.629344898598767
0.138535539166963,0.0132938998060024,0.0358851176517845,0,6.3578710285317,4.87298125009168,0.620556836098239
0.139343622862456,0.0132938998060024,0.0132305163467292,0,5.9758364661577,4.70663406880298,0.331247108218022
0.140151706557949,0.0132938998060024,0.00939934393734533,0,5.57394807200328,4.53226926934625,0.0406496223784589
0.14095979025344,0.0132938998060024,0.00662096906539479,0,5.29914646633862,4.36207235053573,0.0351508283715878
0.141767873948928,0.0108230017199263,0.00939981279058997,0,5.07789815815881,4.19393023917806,0
0.142575957644421,0.00921530389056085,0.0115528878596353,0,4.88519011038279,4.02997125633548,0
0.143384041334979,0.00682577049680166,0.0138557300078351,0,4.7094132022017,3.87581527676381,0
0.144192114755282,0.00402284531118344,0.0163935744963819,0,4.5411839391733,3.73489021699194,0
0.145000179213249,0.00402284531118344,0.0166424599009112,0,4.3762806835527,3.60851614757747,0
0.145808243656439,0.00358309444206801,0.0166424599009112,0,4.21541592877259,3.49765031823258,0
0.146616317935462,0.00392460998915131,0.0166424599009112,0,4.06125724658302,3.40238242856626,0
0.147424401630955,0.00535000358047985,0.0147232606345477,0,3.91441295182087,3.32190346169018,0
0.148232485326448,0.00720063238420671,0.0136790254921136,0,3.77011919926136,3.25623050554018,0
0.149040569021935,0.00720063238420671,0.0133064849599988,0,3.64088263162542,3.19017360528631,0
0.149848652717427,0.00720063238420671,0.0136316049116753,0,3.53212406737461,3.12212937726881,0
0.150656736412919,0.00720063238420671,0.0133855563499984,0,3.44038119280393,3.05812981466274,0
0.151464820108412,0.00875371201600297,0.0110827142017986,0,3.36282806400118,2.99953136332833,0
0.152272903803905,0.00875371201600297,0.0100559437742669,0,3.29707070908526,2.94497116794989,0
0.153080987499395,0.00875371201600297,0.0113321955562779,0,3.238764409386,2.89100612871325,0
0.153889067083732,0.00843947842898356,0.0113321955562779,0,3.18300309870532,2.83419699015232,0
0.154697132594803,0.00648850861730518,0.013176721587055,0,3.12644533742503,2.77303618059349,0
0.155505197144587,0.00506311502597664,0.0138857330948024,0,3.06760753096324,2.70471530214684,0
0.156313265351834,0.00562839533847259,0.0138857330948024,0,3.01455133487465,2.62359643818106,0
0.157121347790439,0.00697648504485398,0.011764613810736,0,2.95984618252792,2.54549406562524,0
0.157929431485925,0.00954097565746623,0.00866065013386429,0,2.89863276188529,2.47581797034901,0
0.158737515181418,0.0117982889824504,0.00675362362649585,0,2.8327518213209,2.40889176454181,0
0.159545598876911,0.0102452093506541,0.00872226860351001,0,2.76083000814462,2.3397362047036,0
0.160353682572404,0.0102452093506541,0.00927463902404847,0,2.68070038091449,2.26545227778588,0
0.16116176626789,0.0102452093506541,0.00894312487003319,0,2.59629194683916,2.18686957406019,0
0.161969849963383,0.00858580276020063,0.0121082445852384,0,2.51271539563696,2.10660012017476,0
0.162777933658875,0.00858580276020063,0.0123739234865437,0,2.43230308139667,2.02676967720695,0
0.163586016646423,0.00858580276020063,0.0128219067767559,0,2.35676420139246,1.9509982893508,0
0.164394086021145,0.00616989364397782,0.014701438250316,0,2.2834207024555,1.88529651255585,0
0.165202150556077,0.00482180393759643,0.0166493046107278,0,2.20996467248138,1.83084820341213,0
0.166010215570771,0.00362036528243651,0.0166493046107278,0,2.14053548794504,1.78422604917839,0
0.166818293949917,0.00136305195745233,0.018955053567755,0,2.07978853251322,1.74320522067424,0
0.167626377645409,0.00262723421181653,0.0169864085907408,0,2.03099339454172,1.70942363800841,0
0.1684344613409,0.00518686252606858,0.0149229641091873,0,1.9915948525438,1.68513357724303,0
0.169242545036388,0.00518686252606858,0.0146240845778685,0,1.95739961113518,1.66457430200918,0
0.170050628731881,0.00518686252606858,0.0153000231781454,0,1.93113601229971,1.64173866811529,0
0.170858712427374,0.00518686252606858,0.016133385691664,0,1.91176935762256,1.62233377423935,0
0.171666796122867,0.0066577347237062,0.0149763908937042,0,1.89935659493055,1.61323094998914,0
0.17247487981836,0.0066577347237062,0.0135891244404691,0,1.89855082607552,1.6102063955348,0
0.173282963513846,0.0066577347237062,0.0146787909063594,0,1.90124160063228,1.60397351201633,0
0.174091039416676,0.00781275750901472,0.0146787909063594,0,1.89938633858001,1.59533286740814,0
0.174899103934028,0.00781275750901472,0.0142264606053571,0,1.89111052139615,1.58692207323143,0
0.175707168426129,0.00654857525465052,0.0160097422534653,0,1.87328335822387,1.57765586330718,0
0.17651524023259,0.00621475681932257,0.0160097422534653,0,1.84408319167532,1.56434434768323,0
0.177323323804887,0.00814266820776566,0.0139511239118431,0,1.81533119886633,1.54573605078032,0
0.17813140750038,0.0106667686414046,0.0101100655963611,0,1.78461842456234,1.52937893275138,0
0.178939491195872,0.0135881967530475,0.00716649815076006,0,1.75315750900929,1.51191867267299,0
0.179747574891366,0.0121173245554099,0.00806669892400231,0,1.72035793631976,1.48253397589298,0
0.180555658586855,0.0121173245554099,0.0097352409916684,0,1.6787352175803,1.43948370045403,0
0.181363742282344,0.0142678891578411,0.00669770816536629,0,1.63440642384949,1.39217499409453,0
0.182171825977837,0.0117498144150803,0.0101419033685834,0,1.59219400762886,1.34441632205735,0
0.18297990967333,0.0117498144150803,0.0106161576730741,0,1.54906040499603,1.29471447604738,0
0.183787990777655,0.0127789535412128,0.00883287602496592,0,1.50400415864888,1.24399038243977,0
0.184596057325933,0.0105531436622887,0.010367196391919,0,1.46369369671877,1.19709696704446,0
0.185404121884879,0.00862523227384565,0.0127367219782522,0,1.42551181477212,1.16135609500318,0
0.186212188640419,0.00610113184020675,0.0130926686083202,0,1.39664723694259,1.13129431531581,0
0.187020269964371,0.0031797037285638,0.0155818639509684,0,1.37647319993898,1.10329086595182,0
0.187828353659864,0.0031797037285638,0.0159208975122518,0,1.36397652859957,1.08073684082351,0
0.18863643735535,0.00560670600503273,0.0137600904242608,0,1.36021997275558,1.068597479575,0
0.189444521050843,0.0034561414026015,0.0147217457313199,0,1.36024914982811,1.06254439742755,0
0.190252604746336,0.0034561414026015,0.0147134665100567,0,1.36323939227101,1.05507867696656,0
0.191060688441829,0.0034561414026015,0.0152075262818081,0,1.37006442987117,1.05064522923575,0
0.191868772137322,0.00375422155425179,0.0152075262818081,0,1.38252410046686,1.05652441775872,0
0.19267685583281,0.00375422155425179,0.0140462670913787,0,1.40764487835804,1.07574012340823,0
0.193484939350959,0.00375422155425179,0.0148571996913212,0,1.43562893557324,1.0935326538498,0
0.194293010779551,0.00680219350698423,0.0145012530612532,0,1.44805493476315,1.11023637323814,0
0.195101075279086,0.00680219350698423,0.0134618285243232,0,1.45059855481709,1.12743929019621,0
0.195909139838746,0.00680219350698423,0.014461400650564,0,1.44655450912026,1.14367164616142,0
0.196717216123848,0.00603023703512096,0.014461400650564,0,1.42653408174356,1.15868189669329,0
0.197525299819342,0.0077891723300719,0.013499745343505,0,1.40576819904,1.1658233065323,0
0.198333383514834,0.0077891723300719,0.0124488159877773,0,1.385242348454,1.17138795241278,0
0.199141467210327,0.0106572902766434,0.0096270832555102,0,1.36442802959464,1.1763367879584,0
0.19994955090582,0.00933007099886051,0.0102803383688246,0,1.3447729288985,1.16993359181996,0
0.200757634601306,0.00933007099886051,0.0121765356120236,0,1.31647293508463,1.14082094251299,0
0.201565718296799,0.00933007099886051,0.0111350982577629,0,1.28328768165129,1.10594363155336,0
0.202373801992292,0.00628209904612807,0.0147675782265236,0,1.25561526455906,1.07076609309402,0
0.203181885687785,0.00628209904612807,0.0158767183795219,0,1.22693506102503,1.03242410877112,0
0.20398996374173,0.00682698915791422,0.0136379119187554,0,1.19346592240855,0.992179945023846,0
0.204798028656542,0.00517194335330856,0.0154698093458493,0,1.16767336109321,0.952174371070574,0
0.205606093186672,0.00341300805835762,0.0178155015988696,0,1.14662111817892,0.921231561856337,0
0.206414162878402,0.00501519801988087,0.0154305149726434,0,1.13534202516762,0.894894709900325,0
0.207222245978826,0.0021470800733094,0.0183395179942603,0,1.13071133493844,0.868485517188398,0
0.208030329674314,0.0021470800733094,0.018257987484534,0,1.1318369599331,0.845966071598886,0
0.208838413369804,0.00500651161827374,0.0159887290648114,0,1.14099084993865,0.835316905006443,0
0.209646497065298,0.00500651161827374,0.0150530136735088,0,1.1535559927672,0.832256250016098,0
0.210454580760791,0.00500651161827374,0.0152181227359132,0,1.16765227223047,0.828963503149285,0
0.211262664456281,0.00500651161827374,0.0158345349022782,0,1.18482852907974,0.829547341885273,0
0.212070748151769,0.00584400286874013,0.0158345349022782,0,1.20608053031139,0.84219476127201,0
0.212878831847262,0.0074101017896072,0.0140026374751843,0,1.24071518879256,0.871594624637452,0
0.213686914124321,0.0074101017896072,0.014368561750667,0,1.27504804157271,0.900364089583719,0
0.214494982064739,0.00893829660315465,0.014368561750667,0,1.28898377546989,0.928026210645892,0
0.215303046617143,0.00893829660315465,0.0115605841216672,0,1.29353781593443,0.956009376689152,0
0.216111112276607,0.00893829660315465,0.0131257164126644,0,1.2931008411543,0.982972039210581,0
0.216919192138303,0.0072609787878509,0.0131257164126644,0,1.27668119339502,1.00821877677835,0
0.217727275833796,0.00834619029264565,0.011922410971952,0,1.2591464837086,1.02338002829945,0
0.218535359529289,0.00834619029264565,0.0108182611816301,0,1.24221969708842,1.03640656497849,0
0.219343443224782,0.0113191433495579,0.0076429380565485,0,1.22483029143057,1.04935689010364,0
0.220151526920269,0.00993676198730536,0.00880412106378133,0,1.20935638340905,1.05039543483849,0
0.220959610615761,0.00837066306643829,0.0114593987251525,0,1.18228300387877,1.02432400582176,0
0.221767694311254,0.00837066306643829,0.0105392904331175,0,1.14992529841989,0.992989237343448,0
0.222575778006747,0.00524027829136759,0.0142349363203468,0,1.1269729525893,0.962453919717621,0
0.223383861702236,0.00524027829136759,0.0170103630354508,0,1.10474553686418,0.929288663184765,0
0.224191935551677,0.00524027829136759,0.0154302213550652,0,1.07637386872229,0.894518505709779,0
0.22500000000001,0.004058164561707,0.01705505255719,0,1.05457424852976,0.859484276204085,0
0.225808064448343,0.00297295305691225,0.0193470163235883,0,1.03669223293847,0.833429490300268,0
0.226616138297787,0.00411713614053176,0.0166535770827453,0,1.02822132811209,0.811277238203636,0
0.227424221993279,0.00114418308361951,0.0194411203016233,0,1.02744746121427,0.788278727411626,0
0.228232305688766,0.00114418308361951,0.0193874022855616,0,1.03387939374945,0.768495270140615,0
0.229040389384259,0.00379310104110239,0.0167321246241905,0,1.05020383696493,0.762083125546402,0
0.229848473079752,0.00379310104110239,0.016358181285685,0,1.06910318170685,0.762499166952336,0
0.230656556775245,0.00379310104110239,0.0163533361221295,0,1.08822337067179,0.759963050598767,0
0.231464640470731,0.00379310104110239,0.0164624933649214,0,1.11005626583827,0.759452555715297,0
0.232272724166224,0.00483770866866079,0.0159057781507215,0,1.13574630099879,0.770973709953349,0
0.233080807861717,0.00483770866866079,0.0149059735951161,0,1.17454052590386,0.802121052439557,0
0.233888887723413,0.00483770866866079,0.0157529164822821,0,1.21461460539844,0.833165510088824,0
0.234696953382884,0.00671081157862008,0.0157529164822821,0,1.23449320342003,0.863583612847442,0
0.235505017935282,0.00671081157862008,0.0146284721827675,0,1.24283503898372,0.894210200180778,0
0.236313085875699,0.00671081157862008,0.0160191705398116,0,1.24238352231551,0.923545840373846,0
0.237121168152758,0.00553713413773847,0.0160191705398116,0,1.22546879289338,0.950365663503385,0
0.237929251848251,0.00747270601309878,0.014601605641849,0,1.20829378691477,0.968391550713684,0
0.23873733554374,0.00747270601309878,0.0134468299362851,0,1.19243645876399,0.986532037299895,0
0.239545419239229,0.0107032763542634,0.0104612205857723,0,1.17600615191699,1.00561616870745,0
0.240353502934723,0.00965866872670502,0.0110150647726053,0,1.16109679098013,1.00924434581135,0
0.241161586630215,0.00965866872670502,0.0128566207746644,0,1.13629639917847,0.982616177982769,0
0.241969670325708,0.00965866872670502,0.0120758958868607,0,1.10470747288905,0.952396737164353,0
0.2427777540212,0.00664138273312622,0.0158390656805149,0,1.0829989631811,0.923002960494197,0
0.243585837121618,0.00664138273312622,0.0163798928147293,0,1.06214350969928,0.890749650465187,0
0.244393906813348,0.00819245487844273,0.013881729466514,0,1.036049019296,0.856949747269637,0
0.245201971343479,0.00671721436184146,0.0159738202224879,0,1.01491671071263,0.823105117082686,0
0.24601003625829,0.00478164248648115,0.0188884417841885,0,0.999517481461279,0.796581908710407,0
0.246818114312243,0.00590962105972922,0.0163524167660786,0,0.994167493223362,0.773326192409549,0
0.247626198007729,0.00267905071856458,0.019465555400532,0,0.995881984320839,0.749508304096754,0
0.248434281703221,0.00267905071856458,0.0203659857575746,0,1.00501576552966,0.732397861013032,0
0.249242365398714,0.00551080831194889,0.0178994031089961,0,1.02197399568371,0.729002319768838,0
0.250050449094207,0.00551080831194889,0.0161667845051804,0,1.04121910173006,0.730289676573044,0
0.250858532789695,0.00551080831194889,0.0161382125947339,0,1.06047631630668,0.728580187567661,0
0.251666616485186,0.00551080831194889,0.0170645493414797,0,1.08329524851857,0.731093970755882,0
0.252474700180679,0.00540153784605309,0.0170645493414797,0,1.11074933590649,0.747605053522802,0
0.253282783876171,0.00660684452247943,0.0149724585855057,0,1.1555472663505,0.781779430935505,0
0.254090860161278,0.00660684452247943,0.015171017803117,0,1.19228951202779,0.814833760490061,0
0.254898924720939,0.0086555537336501,0.015171017803117,0,1.20746465234398,0.846537924855623,0
0.255706989220469,0.0086555537336501,0.0135866776439255,0,1.21316888858102,0.878803660593127,0
0.256515060649061,0.0086555537336501,0.0145235512189041,0,1.21433038414006,0.909284714936865,0
0.257323144167212,0.00763949939254971,0.0145235512189041,0,1.19956818689098,0.936736194519417,0
0.258131227862705,0.00953005856707845,0.0138979880569593,0,1.18300066728486,0.956304287592518,0
0.258939311558191,0.00953005856707845,0.0128654775127932,0,1.16735221506179,0.974860854684458,0
0.259747395253684,0.0126788646300494,0.00973521471246962,0,1.15133584398552,0.993242961833029,0
0.260555478949177,0.0112370629506287,0.0111126367993032,0,1.13716655282396,0.995485925390602,0
0.26136356264467,0.0100317562742023,0.0137352779441156,0,1.10842964945148,0.968541889179119,0
0.262171646340163,0.0100317562742023,0.0129201582583919,0,1.08029720441034,0.938575493773863,0
0.26297973003565,0.00685506848978361,0.0168358506113923,0,1.06317042262723,0.910756550126392,0
0.263787811359601,0.00685506848978361,0.0180801069825971,0,1.04603339577655,0.880097133822357,0
0.264595878115141,0.00772050199098783,0.0156889588637429,0,1.01960917789627,0.847973965110532,0
0.265403942674094,0.00590479873870391,0.0175967945740264,0,0.997994017336893,0.815988257434099,0
0.266212009222368,0.00401423956417517,0.0201454277191244,0,0.982150946684171,0.790738334481386,0
0.26702009032669,0.00562977566962733,0.0174433403800827,0,0.978063581292647,0.769116656752581,0
0.267828174022183,0.00248096960665638,0.0205986857389015,0,0.983482463409157,0.746163372201079,0
0.268636257717676,0.00248096960665638,0.0204548111178006,0,0.996006070230058,0.72810815208996,0
0.269444341413168,0.00543071837117694,0.0178321699729882,0,1.01541340305965,0.723724186005071,0
0.27025242510866,0.00543071837117694,0.0167003885132776,0,1.03570576673574,0.723520009471155,0
0.271060508804147,0.00543071837117694,0.0166107920342858,0,1.0561821355089,0.72016924594771,0
0.27186859249964,0.00543071837117694,0.0169724969539735,0,1.07916833348055,0.722207435446624,0
0.272676676195133,0.00595485726921811,0.0169724969539735,0,1.10682531096671,0.740864235286727,0
0.273484759767431,0.00739855218410196,0.0150646612436899,0,1.15409120670616,0.774561779038333,0
0.274292831573891,0.00739855218410196,0.0154198167121344,0,1.1917601146855,0.806643394311331,0
0.275100896065992,0.00900250873024087,0.0154198167121344,0,1.20668596417347,0.837397115313346,0
0.275908960583345,0.00900250873024087,0.0130888355073846,0,1.21061909890334,0.868797718967485,0
0.276717036486174,0.00900250873024087,0.0141859644473436,0,1.20978604407869,0.898770353455863,0
0.277525120181668,0.00740725431086596,0.0141859644473436,0,1.19380401507453,0.926496671073728,0
0.278333203877155,0.00913415811254658,0.0130196848134661,0,1.17704754671412,0.948477415343348,0
0.279141287572646,0.00913415811254658,0.0116764995812862,0,1.1605518789803,0.969950855660668,0
0.279949371268139,0.00913415811254658,0.0122386948740278,0,1.14480373654015,0.975243274811814,0
0.280757454963632,0.00774458571330119,0.036822854558486,0,1.14767645754527,0.979991253763843,0
0.281565538659125,0.00630089079841734,0.0624536305336409,0,1.33619357562101,0.955990656114775,0.0790412927760493
0.282373622354615,0.00630089079841734,0.0863242117868107,0,1.7254390928579,0.923513845812399,0.16331533742897
0.283181706050103,0.00308139814682627,0.114353285269729,0,2.2536957704817,0.884485852212586,0.249720710594813
0.283989784429249,0.0347647832022285,0.11352892111566,0.0511742506614738,2.80080083492701,0.836715469349743,0.33418699713244
0.284797849443945,0.126186029782361,0.124984802224248,0.148733640374317,3.40116933659312,0.808946873231817,0.408887108333777
0.285605913978881,0.207100619387052,0.146848984609579,0.24337288902967,4.13557821674761,0.894505384032663,0.507338657139918
0.286413983353597,0.205373715585371,0.174595495029906,0.24337288902967,5.13059163912504,1.19966752482265,0.640891879130622
0.287222066341145,0.205373715585371,0.201615594676994,0.24337288902967,6.40066331703842,1.6505832715716,0.803315994900677
0.288030150036637,0.205373715585371,0.228034292162457,0.24337288902967,7.74104575410083,2.13508616590907,0.971034055481284
0.28883823373213,0.307461830914384,0.244778662593197,0.244927923909501,9.04868144759925,2.59599241773289,1.1369613150187
0.289646317427623,0.424012024111645,0.246574796058194,0.552794302854381,10.1325184579993,3.02237007026918,1.21786448706786
0.29045440112311,0.553151255567443,0.2466405294725,0.864238427942402,11.0661264595603,3.32776710053861,1.29050010891808
0.291262484818602,0.673808034807893,0.262014782112135,0.871099744165018,11.9268845821539,3.47305498683293,1.3661502357112
0.292070568514095,0.753613722603311,0.335227403752693,0.82742879431738,12.9901859916544,3.50366404484118,1.45057802015478
0.292878652209588,0.79418296170434,0.417915377553062,0.966877774165553,13.5723825238174,3.4945605853172,1.54833253611893
0.293686734648188,0.881911728422066,0.490809733269685,1.10166373360133,13.7202676108979,3.36888638316839,1.74703574646748
0.294494802855433,1.02529165839115,0.559261470869493,1.33232730897154,13.3069265239429,3.05068846426642,1.90498853331985
0.295302867405217,1.15017556094925,0.625671702208804,1.54588002157405,12.3921709520563,2.63292470578143,2.01793004662585
0.296110932916288,1.27288419016935,0.688310958793516,1.74676141986526,11.3451626329355,2.23920935454851,2.10309313267282
0.296919012500629,1.2947522047189,0.74313076311261,1.95695137345619,10.3214553919761,1.90651549854548,2.16675825719314
0.29772709619612,1.30192827226188,0.820339477755031,1.64908499451131,9.30494696644779,1.68162306665374,2.23308678593893
0.298535179891607,1.29555604665318,0.906599212583329,1.33764086942329,8.24708711849127,1.60405194819431,2.07617711943579
0.299343263587101,1.29687312482471,0.981631241732009,1.33077955320068,7.12824456740473,1.68623289833333,1.91412161947682
0.300151347282594,1.30731736498773,1.02757872222665,1.32327625238684,5.771253847697,1.88215117612344,1.74522754849562
0.300959430978086,1.29715233317846,1.04949465503955,1.08626788282582,4.82067777416723,2.0914585823798,1.57277292133013
0.301767514673572,1.24889546012494,1.07034709855025,0.856842674734691,4.16085983451907,2.29876523855254,1.27561816217544
0.302575598369065,1.22719827201734,1.08456634017085,0.62617909936449,3.78660975980864,2.48730253600131,0.984112153332363
0.303383682064558,1.22330575457469,1.09759405365515,0.412626386761977,3.63668646056013,2.54788675029564,0.800135834701209
0.304191756343581,1.22148412324811,1.11463772370923,0.211744988470768,3.61300938700356,2.49764952042792,0.643692228641779
0.304999820786779,1.21607413115369,1.12585193337246,0,3.67971376676943,2.40694512193792,0.485062541139035
0.305807885244739,1.20838852550257,1.11761250088404,0,3.93309365347115,2.22311678569692,0.317370097432687
0.306615958665041,1.19969272503825,1.0938460499965,0.133694726313743,4.30539965954024,2.06008378267602,0.362274848457218
0.307424042355599,1.18951762061238,1.06958568692122,0.133694726313743,4.86841027217581,1.97522970993493,0.488739744045136
0.308232126051092,1.20536834035144,1.04688826105253,0.220943280199663,5.61447051784948,1.95725900642677,0.624584365043288
0.309040209746585,1.26519070787573,1.0236522073417,0.306002313829096,6.41806013132461,2.00048491611317,0.76621861602627
0.309848293442074,1.26061297293234,1.00130855267613,0.357065261285378,7.2135277470368,2.03497904473684,0.904488221100803
0.310656377137564,1.24800158183307,0.958873604398696,0.665694949584772,8.06211342006442,1.96955844562032,1.03990387568113
0.311464460833057,1.23672996973647,0.919008976000533,0.667588672841755,8.93015000393933,1.8897551746725,1.08737195208339
0.31227254452855,1.22665611729404,0.903934124475746,0.667588672841755,9.65761948139735,1.81201056251222,1.0050302871433
0.313080628224041,1.25817015270555,0.892689871284197,0.88812917386268,10.0486242584892,1.7092924120146,0.945403087428198
0.31388870835349,1.29096828637564,0.892446452424925,1.11172617461805,10.1032413525879,1.66756588188972,0.895939062843151
0.314696774171122,1.30579458283295,0.900369928391194,1.19534638405198,9.85706722328917,1.615031909983,0.858912606745657
0.315504838725709,1.31503724709038,0.901001418486197,1.39216803997417,9.23108149502756,1.51425183510346,0.738698883104252
0.316312906409276,1.29892624719793,0.898240581488654,1.50091006263012,8.27837532030913,1.37334838593844,0.6028542621061
0.317120988515084,1.23931916313095,0.903129811229592,1.62728101782932,7.28924901384124,1.16088949643544,0.461220011123118
0.31792907221057,1.24353513197286,0.919020705779617,1.57621807037304,6.3274059511476,0.988968656216571,0.322950406048585
0.318737155906063,1.25497557177783,0.967236211658645,1.26758838207364,5.33346666527662,0.918837120900858,0.187534751468255
0.319545239601555,1.26546539328751,1.01645369663231,1.26569465881666,4.31607823229312,0.945624697076368,0.0486773646210958
0.320353323297049,1.27483756142799,1.03921920861764,1.26569465881666,3.36792731563091,1.03580926095623,0.0345814889930403
0.321161406992536,1.24482973695687,1.06038889259592,1.04515415779574,2.65659783540915,1.13837066153176,0.0232459921531446
0.321969490688027,1.21610972299342,1.08001832819203,0.821557157040363,2.09941715296198,1.20912678264474,0.0141294668735496
0.32277757438352,1.20717236844384,1.09392467485388,0.604242221292689,1.71617892047415,1.23859694716646,0.00625117194651244
0.323585657587056,1.2054078608879,1.10853871110986,0.407420565370503,1.5623860429271,1.24657996879339,0
0.324393727605889,1.20297205606765,1.12531656881207,0.211429988828633,1.72462803926494,1.24093003019015,0.119021147278236
0.325201792130774,1.19855037500192,1.13345084939953,0,1.91779428619569,1.23822307507855,0.214835943172445
0.32600985695534,1.19302740681027,1.12195635208661,0,2.26356661126686,1.19761469893198,0.291138389132821
0.326817934674561,1.18650620013717,1.09786997831519,0.135036112258685,2.72199845330181,1.19700830142391,0.347993201554632
0.327626018370054,1.17905101921532,1.07678526929759,0.135036112258685,3.36144254654965,1.25830372652555,0.388165230853838
0.328434102065546,1.19976806375333,1.05743949021068,0.221094523414944,4.16521420896328,1.36831955120613,0.515401952056018
0.329242185761032,1.26924850962778,1.03668845140167,0.308088332027948,5.02070492205737,1.5297489522613,0.650233476188169
0.330050269456526,1.26234325643026,1.01621614080011,0.308088332027948,5.85390122658277,1.68842221321011,0.781974915994436
0.330858353152019,1.25174274652379,0.976628333755465,0.616383880800475,6.70788024524814,1.76822024392898,0.909144297123309
0.331666436847511,1.24170091991467,0.94377154365203,0.618552606727946,7.5376941545157,1.75159854292498,1.03938846607407
0.332474520543005,1.23943132364112,0.932653703417693,0.618552606727946,8.19746906108002,1.67168684046662,0.943238727794876
0.333282604238491,1.27086320920995,0.922649361203669,0.83594487756847,8.64524630399794,1.60933937388177,0.867158329732505
0.334090680896384,1.29347329500025,0.923864536517074,1.0560185921996,8.81005540750139,1.57638115192717,0.808763840957226
0.334898745507904,1.30338597792723,0.931046236292806,1.12921858899648,8.68321629352667,1.51250667258402,0.77001500934564
0.335706810014436,1.31094087013004,0.930405466139875,1.32021018897102,8.19835410136889,1.39691801274275,0.750098736376876
0.336514881075341,1.29130116351952,0.929627311344751,1.43049532540147,7.39684757960254,1.23748060544482,0.622862015174695
0.337322964529531,1.22310824682364,0.937061364921486,1.34350151678846,6.48954362600719,1.02192022566148,0.488030491042545
0.338131048225024,1.23065641769306,0.953253304867139,1.34350151678846,5.62589289649414,0.825976670867487,0.356289051236277
0.338939131920517,1.2414151382364,0.998371025539236,1.03520596801594,4.75047889777421,0.72937475516621,0.229119670107405
0.33974721561601,1.25213791034987,1.03981472134508,1.03303724208847,3.86583194620063,0.730011940306472,0.098875501156648
0.3405552993115,1.25504197616076,1.05848933257062,1.03303724208847,2.99748172320488,0.791427855010534,0.0760040921576017
0.341363383006989,1.22577636468883,1.07839997802826,0.815644971247941,2.30702360188274,0.852378806660865,0.056269694325764
0.342171466702482,1.20700833602564,1.09500261140572,0.595571256616807,1.74885710255552,0.886598405705722,0.0383617371406664
0.342979550397975,1.202884503496,1.10631639798247,0.387335147561241,1.36478034041634,0.887689005659479,0.0202557563304412
0.343787631931899,1.20171663164317,1.11981166165828,0.196343547586703,1.16257540692412,0.903584016008315,0
0.344595698904578,1.20039044986896,1.13413155494314,0,1.20355601595585,0.914978423427271,0.119801226005882
0.345403763463087,1.19738431859754,1.1403406668564,0,1.37737004377802,0.924941464534318,0.230198301430973
0.346211829813964,1.19231804707573,1.12899222045492,0,1.67285787456452,0.919064644064734,0.31627023230819
0.347019910689016,1.18638038903799,1.10676520545006,0,2.08396619592541,0.947109529749179,0.379454859017744
0.347827994384509,1.17964666874193,1.08830757573764,0,2.65076246749758,1.02510213225677,0.424391285134661
0.348636078079996,1.19849220964721,1.07059308925193,0.0873959115670966,3.36652647119814,1.14153516470924,0.547392330151923
0.349444161775488,1.25956648286753,1.05111743041803,0.176656951153164,4.13880631405523,1.29687351762837,0.678406426013183
0.35025224547098,1.25292958534685,1.03431903659725,0.176656951153164,4.87782869315701,1.46047991442967,0.807282888774421
0.351060329166473,1.24292085627765,1.00025608220577,0.484960834137984,5.6184344594091,1.56391656252203,0.930808254131052
0.351868412861966,1.23317927007007,0.972707743361255,0.487100249460042,6.3687317418617,1.5560879189065,1.05686016802923
0.352676496557455,1.23302266627807,0.962585530266222,0.487100249460042,7.06818925761436,1.49851406455081,0.964340283562332
0.353484580174074,1.2594534742571,0.952572215876511,0.703173185899515,7.56068107446859,1.45776563414099,0.877281022353948
0.35429265236863,1.27850190059115,0.953356173272582,0.921145150168118,7.8219981197552,1.43228477989899,0.812486131259303
0.355100716852856,1.28727319009485,0.959824532640727,1.12486618857226,7.79022138053829,1.37341735459863,0.771335159533629
0.355908781337425,1.29439496659692,0.95837573258684,1.31202459405634,7.41752463605698,1.265684611087,0.751160630009773
0.356716856848493,1.27667999798551,0.957261892627051,1.41745157490454,6.74103027368745,1.11945185326093,0.628159584992511
0.357524940543986,1.21661289915685,0.964844189226693,1.32819053531847,5.95381145276532,0.931935294207074,0.497145489131251
0.358333024239479,1.22366276707615,0.980452295497183,1.32819053531847,5.20662533408604,0.750211982330109,0.368269026370013
0.359141107934972,1.23344011055921,1.02269254600471,1.01988665233365,4.4639046347573,0.654692736576338,0.244743661013382
0.359949191630465,1.24366870944269,1.05802637248796,1.01774723701159,3.7150425671859,0.653699047943936,0.118691747115209
0.360757275325951,1.24343602537784,1.07333642732265,1.01774723701159,2.93223240539111,0.711500181852025,0.0914104055762206
0.361565359021444,1.2181134916752,1.09098367128726,0.801674300572121,2.27865125920598,0.762073664718573,0.0680725913595134
0.362373442716936,1.2030117765576,1.10644981114904,0.583702336303518,1.726479109032,0.790547975524454,0.046795551576941
0.36318152641243,1.19952454337623,1.1173737030416,0.379981297899373,1.34909674681795,0.791102404974348,0.0247618965930609
0.363989605107214,1.19793190628368,1.13021204835307,0.1928228924153,1.14744229953979,0.794622055511403,0
0.364797670231459,1.19644819825934,1.14373679215038,0,1.13656034477043,0.813733653695532,0
0.365605734770763,1.1942514091262,1.14906873866456,0,1.2544626283456,0.821480370502387,0.122429664241255
0.366413803838552,1.19024800335001,1.13678681253435,0,1.47929106210009,0.824218527863962,0.216752803109057
0.367221886703471,1.18559751746626,1.1142993235134,0,1.81042783397402,0.857719733805128,0.284431179597606
0.36802997039896,1.18005251312832,1.09785667254886,0,2.28049330108147,0.929011860332601,0.332073893041434
0.368838054094449,1.19735631485331,1.08309245978979,0.0877347677426604,2.88912392977917,1.02505443430484,0.452682408608157
0.369646137789942,1.24568559200868,1.0658381068036,0.178023742286811,3.55867876373921,1.15504040051659,0.581866226736066
0.370454221485435,1.23846743373066,1.05034547253468,0.178023742286811,4.19879935528525,1.29920236256315,0.709928094912623
0.371262305180927,1.22938674850955,1.01878727622598,0.485841225314566,4.82684219504856,1.39413686871407,0.831533767594534
0.37207038887642,1.22048785190981,0.994903908808317,0.487447855861167,5.47400694441709,1.40185553730423,0.955092353355475
0.372878472571906,1.22377158871544,0.985241085959697,0.487447855861167,6.11145712247651,1.3529280329758,0.985011582198999
0.373686555162344,1.2473389472753,0.975498665471333,0.702497420791293,6.60242260167913,1.32625788908148,0.888072634042243
0.374494623646415,1.26335399791621,0.976079509939848,0.9182995659893,6.9022949973769,1.30814634958651,0.817140650157433
0.375302688193143,1.270609906559,0.982015421511292,0.9182995659893,6.93070407275129,1.25597676429878,0.773672786603701
0.37611075356555,1.27678678447735,0.980025609546651,1.10196114153584,6.62652468490836,1.1594664920562,0.754026499846025
0.376918832862948,1.26070390116883,0.978870533047944,1.01422637379318,6.0314337591862,1.02925424749513,0.633417984279302
0.37772691655844,1.21332195575571,0.986460092791161,0.923937399249026,5.34974501191484,0.869079328761834,0.504234166151393
0.378535000253934,1.22058509953675,1.00183467289664,0.923937399249026,4.70139381335893,0.710917870607057,0.376172297974836
0.379343083949427,1.23034027075254,1.0406133711943,0.61611991622127,4.06920942373335,0.632454722363277,0.254566625292925
0.380151167644915,1.2399406202337,1.07107838725344,0.614513285674669,3.42928733043625,0.645977013918835,0.131008039531984
0.380959251340405,1.23666457329311,1.08399399848122,0.614513285674669,2.7630433583623,0.704312579601717,0.10108881068846
0.381767335035898,1.21387927464602,1.09982913183179,0.399463720744543,2.16892882313226,0.747679011239093,0.0755980946039607
0.382575418731391,1.20152086590808,1.11412166407361,0.183661575546536,1.65227080029685,0.773421043295089,0.0522069396209693
0.383383502426881,1.19866623804796,1.12474719545475,0.183661575546536,1.29826492503213,0.777327712013767,0.0279964266861527
0.384191577126037,1.19698602754936,1.13705396180278,0,1.13394094544207,0.768453609214972,0
0.384999641573549,1.19549398189219,1.14962436709153,0,1.12263873783485,0.784063318149849,0
0.385807706040709,1.19388537580689,1.15405823914994,0,1.19979747430253,0.782594731563429,0.132091099236317
0.386615779042163,1.19059482142703,1.14152943570019,0,1.37051609073008,0.777733260766378,0.232832469274876
0.387423862717925,1.185889203648,1.12055422642393,0,1.63569512173226,0.798838144348896,0.303809394279582
0.388231946413411,1.18110184591899,1.10611774507694,0,2.0253075327738,0.848180995539877,0.353300284329281
0.389040030108904,1.19632445800392,1.09387620013235,0.0880594306564204,2.54284084372141,0.920244860222806,0.472269928041967
0.389848113804397,1.23469239364649,1.07861702581606,0.179263542334074,3.12501912106751,1.02677985253741,0.600243599577501
0.39065619749989,1.22688947722961,1.06458960915804,0.179263542334074,3.68311337109564,1.148669810456,0.728258234469944
0.391464281195376,1.21852177103981,1.03549245686187,0.48631870019576,4.21823735083236,1.22665556896462,0.848843646906493
0.392272364890869,1.21022606258398,1.01487565310856,0.48631870019576,4.76988857212664,1.24285790360938,0.884222785262972
0.393080448586361,1.21605663831894,1.0056088793849,0.701117037216389,5.33335606463026,1.20777564544155,0.916054286756991
0.393888528973968,1.23677135766224,0.996218028344793,0.91526454233813,5.83182275161199,1.19505721330655,0.810669343771405
0.394696594959541,1.24995786399542,0.996463833521857,1.12881782621,6.18381196501686,1.18602217206847,0.734431334081496
0.39550465951587,1.25600325036574,1.00167995084994,1.12881782621,6.26672896341167,1.14311548118724,0.689313987756559
0.396312726952541,1.26155159275954,0.999403169169174,1.12881782621,5.99947613131906,1.05916079409974,0.673900175222823
0.397120808877402,1.24738223105898,0.998327817864449,1.04075839555358,5.48074400199953,0.943621902174116,0.554930531510137
0.397928892572895,1.20980195561615,1.00564553131675,0.94955428387593,4.88859899470095,0.810833847652563,0.426956859974603
0.398736976268386,1.21738075245876,1.01997628053605,0.94955428387593,4.32408680864081,0.678154430419557,0.29894222508216
0.399545059963874,1.22647300586441,1.0552636531618,0.642499126014244,3.78583666703311,0.617744795027154,0.178356812645611
0.400353143659367,1.23558315860799,1.0812900315535,0.642499126014244,3.23528557436759,0.643858520147062,0.142977674289132
0.40116122735486,1.2298452540689,1.09305409729221,0.427700788993615,2.67177196719291,0.700744117043443,0.111146172795113
0.401969311050353,1.20971560911676,1.10787062097068,0.213553283871874,2.1110473999714,0.74195747283255,0.0844400165443821
0.402777394745846,1.19987453725161,1.12105205511999,0,1.59890309035196,0.770594924321999,0.059936656195732
0.403585478042713,1.19746954780143,1.13087064083324,0,1.25879467695252,0.780320590281266,0.0340770775159632
0.404393548398764,1.19566879502208,1.14226667822593,0,1.14221171032029,0.7740686809137,0
0.405201612917972,1.19440410466503,1.15373152711909,0,1.13644830567688,0.785222928241591,0
0.406009677661926,1.19340348968879,1.15741989105447,0,1.18154971993866,0.776442810231692,0
0.406817755036887,1.19041791094529,1.14553854627656,0,1.30367684808136,0.765854880524705,0.107355208235709
0.407625838732374,1.18616318681155,1.12618162843786,0,1.51364547946169,0.776707974447031,0.181348280947206
0.408433922427866,1.18199276172887,1.11370606188178,0,1.83593758649773,0.807988991566718,0.232415797403812
0.409242006123359,1.19608907956692,1.10285344326015,0.0876843672132873,2.27706220115057,0.858831302391411,0.349867100597846
0.410050089818852,1.225794171193,1.0889058763193,0.179297203096587,2.78245164398587,0.940226793352432,0.476509676396544
0.410858173514341,1.21766949405473,1.07609816897157,0.179297203096587,3.27014519369479,1.03571903869238,0.604300287209746
0.41166625720983,1.21013718267681,1.04985472081592,0.485418041998012,3.72671954613504,1.09511180234597,0.72388519120392
0.412474340905323,1.20252297027763,1.03229691354818,0.485418041998012,4.20133697663061,1.1059456524306,0.761129990722775
0.413282424600816,1.20993704219276,1.02347795080744,0.69749393848497,4.691883610427,1.08690676206726,0.794522082716488
0.414090501621997,1.22797936417145,1.014593088764,0.910952218671659,5.17831879861029,1.08488065038765,0.822374723456867
0.414898566294941,1.23907130549926,1.01453411550023,1.12233882223756,5.56666383793636,1.08258463395662,0.740359673321239
0.415706630808023,1.24424150906772,1.01914470052019,1.12233882223756,5.65619906197634,1.04788358479803,0.694720060384106
0.416514701511427,1.24912598581859,1.01657482075263,1.12233882223756,5.41323883353584,0.975324795126744,0.68570243811831
0.417322784891857,1.23602024396747,1.01558937843794,1.03465445502427,4.96635803126489,0.879928275689742,0.568251134924276
0.41813086858735,1.20684699866777,1.02236423581934,0.94304161914097,4.45065384511953,0.77436059798001,0.441608559125578
0.418938952282836,1.21458048912962,1.03593586994432,0.94304161914097,3.95582941670252,0.667039970105515,0.313817948312376
0.419747035978329,1.22357211300989,1.06788881662866,0.636920780239545,3.49408418237955,0.623435268615656,0.194233044318202
0.420555119673822,1.23203611724912,1.09040863876898,0.636920780239545,3.01613430637409,0.659344826204072,0.156988244799347
0.421363203369315,1.22463552747001,1.10087558006003,0.424844883752587,2.53562219878931,0.715807545561439,0.123596152805634
0.422171287064808,1.20663529970406,1.1142556734107,0.211386603565898,2.01708035143525,0.758466094893277,0.0957435120652544
0.422979370760296,1.19871753385479,1.12626772844624,0,1.51564387984668,0.788814688908797,0.0704033539651738
0.423787452494524,1.19679635526289,1.13577183261385,0,1.22386461467287,0.799855556326114,0.0420498941908098
0.424595519694241,1.19504111830934,1.1465974436325,0,1.15026980915563,0.796418564403606,0
0.425403584251884,1.19387124928975,1.15707581555046,0,1.15299107775794,0.792480995718966,0
0.426211650415196,1.19302617770119,1.16019794614827,0,1.17753584959451,0.773865966401894,0
0.427019731051334,1.19043372329975,1.14857184203099,0,1.26244468416232,0.757018299671248,0.115278280196604
0.427827814746828,1.18598678715552,1.13076942020863,0,1.42703632501797,0.759497818097512,0.192542283480831
0.42863589844232,1.18244684141963,1.11949843363453,0,1.69402694977238,0.777388504301754,0.245099464059669
0.429443982137813,1.195532299256,1.10997808264813,0.0875043966963068,2.06928335567557,0.810158216388664,0.361224029786086
0.430252065833306,1.21967010124714,1.09749688564543,0.179553989649887,2.5094923067314,0.86834752825565,0.486827433084073
0.431060149528792,1.21157486524302,1.08573027369837,0.179553989649887,2.93897244383759,0.942534159291963,0.614749622258287
0.431868233224285,1.20458138956883,1.06158399389141,0.485337947298881,3.32988802735893,0.989449165624656,0.733579812290233
0.432676316919778,1.19747404646143,1.04626556821153,0.485337947298881,3.74190115156775,0.995638963567975,0.7725073059072
0.433484400570891,1.20548955513095,1.03793329329789,0.695478904079318,4.16694464622599,0.994519522381951,0.807019746376475
0.434292473163769,1.22149054448791,1.02964102417642,0.908170782792967,4.63677859268681,1.00182477821772,0.835647175858883
0.435100537639676,1.23100865432751,1.02967159196965,0.908170782792967,5.0652386574038,1.0048556952833,0.745999858405749
0.435908602100972,1.23558647301428,1.03386259816964,0.908170782792967,5.14081570071161,0.975256987086959,0.700484394679253
0.436716677210819,1.23993741755801,1.03122838787542,0.908170782792967,4.92520599161212,0.910373340144035,0.75425774179479
0.437524760906312,1.2277705615778,1.03047991160726,0.820666386096661,4.54135819582846,0.833838246933937,0.638133176068372
0.4383328446018,1.20418596504662,1.03713540126362,0.728616793143081,4.09169804909169,0.748925522925542,0.512529772770385
0.43914092829729,1.21192474576373,1.05013054177864,0.728616793143081,3.65661736676919,0.66221328314804,0.384607583596171
0.439949011992784,1.22017661436821,1.07931321929943,0.422832835494086,3.26036579578592,0.63349632048013,0.265777393564225
0.440757095688276,1.22817651832552,1.09847066581594,0.422832835494086,2.84459576164704,0.67742933734857,0.226849899947259
0.441565179383769,1.22019159849653,1.10793122659398,0.212691878713649,2.42465049766971,0.730710836248658,0.192337459477984
0.44237326307926,1.20450536915775,1.12029550126908,0,1.94291668175031,0.771720624877135,0.163710029995576
0.443181346774748,1.19800994447448,1.13131968860411,0,1.43856084321899,0.804998502560154,0.138079067252106
0.443989425775626,1.19615141904012,1.13997947416535,0,1.20656831931089,0.821437935317896,0.106330527694375
0.444797491019104,1.19426965582687,1.14995895319203,0,1.16206800423346,0.823579719325924,0
0.445605555562339,1.19324768249215,1.15950424675745,0,1.17306396462729,0.808391338487579,0
0.446413624333244,1.19328170545927,1.16201903968733,0,1.18703557189985,0.775554460106332,0
0.447221707065789,1.19323241845789,1.15948082851037,0,1.19429871701528,0.773387963535418,0
0.448029790761282,1.19204136502365,1.15586243299496,0,1.19836029469997,0.758794398245858,0
0.448840890264737,1.19198166064608,1.15419685567863,0,1.20071908458668,0.724679126173456,0
0.449676115143709,1.19194523466872,1.15357958882803,0,1.20471095451427,0.675494120783574,0


==> data/Falla_A-B_DG1_ellip.csv <==
t,R_v,r_v,a_v,R_i,r_i,a_i
0.000231451998494225,1.20691877022032,1.17349183801569,2.41693441432242,1.25115266594674,1.22892992221213,-1.83267617147275e-13
0.00101619301176834,1.19879812927873,1.17423398811957,1.68026350882189,1.24637512408066,1.22461852961189,-1.68982063765349e-13
0.00178223130698036,1.19144891500634,1.17488845702264,1.00869668935642,1.24197484059145,1.22041581676013,-1.02294920370693e-13
0.00254520594936077,1.18546278910756,1.1753817758006,0.454648514119103,1.23828847363573,1.21654288583511,2.0998456927493e-14
0.00330818059174119,1.18118085134787,1.17566956182424,0.0489297528521854,1.23551791163864,1.21317296622708,1.91403542925299e-13
0.00407115523412147,1.17865764014419,1.17574432080606,-0.202291323006732,1.23370616022113,1.21041624838485,3.82453227106479e-13
0.00483412987650184,1.17769065550757,1.17563635770087,-0.314783586606054,1.23275318033315,1.20832229568102,5.50678947103151e-13
0.00559710451888225,1.17789657806243,1.17540625495859,-0.319565058920686,1.2324654459436,1.20689784915517,6.40225383342907e-13
0.00636007916126267,1.17880810558964,1.17512916304991,-0.254600436155336,1.23262174690624,1.20613108664957,5.92835891119724e-13
0.00712305380364299,1.17996783858236,1.1748748631079,-0.157026648423403,1.23303279755271,1.2060101625171,3.62776819458394e-13
0.00788602844602332,1.18100281978917,1.1746905901409,-0.0573648959097819,1.2335761777174,1.20652641921608,-6.52688309021571e-14
0.00864900308840373,1.18167066886541,1.17459283823299,0.0236366744417832,1.23419921298378,1.20766022536358,-6.58965574300186e-13
0.00941197773078414,1.18187406298196,1.17456990603055,0.075602051359032,1.23489562080153,1.20935709727254,-1.32674959956281e-12
0.0101749523731646,1.1816453689748,1.17459215412073,0.0971345657350542,1.23567143595869,1.21150887621182,-1.91750975894868e-12
0.0109379270155449,1.18110851487335,1.17462482795326,0.0932342928960142,1.23651783506916,1.21395372104408,-2.23643913450797e-12
0.0117009016579252,1.18042979446967,1.17463896424615,0.0723345940170527,1.2374022637552,1.21649808954957,-2.07964930920659e-12
0.0124638763003056,1.17977087263021,1.17461770455076,0.0436116545625975,1.23827781168313,1.21895054200187,-1.28611258300216e-12
0.0132268480751868,1.17925462549515,1.17455712766292,0.0149827364765274,1.23910034191861,1.22115145077109,1.99863131309252e-13
0.0139897278245745,1.17894899661104,1.17446247542887,-0.00804086061821968,1.23984013275023,1.22298822428046,2.26821990950714e-12
0.0147525682566654,1.17886830588999,1.17434241539055,-0.0226891994550625,1.24048138932042,1.22439650547393,4.60222415985323e-12
0.0155154094520796,1.17898716339941,1.17420471903271,-0.0286403237192723,1.24101285436955,1.22535504302113,6.67659324933292e-12
0.0162783389142662,1.17925990139187,1.17405535823549,-0.0273448841235783,1.24141760853236,1.22588101151595,7.81193117876809e-12
0.0170413135566466,1.17963829719418,1.17390038847736,-0.0212137351170095,1.24166781501368,1.22602605864902,7.2947084099666e-12
0.017804288199027,1.18008226298077,1.17374835035701,-0.0128656842192337,1.24172538974911,1.22586853091995,4.55803090075495e-12
0.0185672628414074,1.18056176601256,1.17361142765192,-0.00456160432681082,1.24154733175955,1.22549917612474,-6.00242733743736e-13
0.0193302374837877,1.18105235941318,1.17350531999492,0.0021225962687398,1.24109480373717,1.22500365201777,-7.80575540174592e-12
0.0200932121261681,1.18152937934286,1.17344883500381,0.00639322851905264,1.24034510520811,1.22444869977454,-1.59629964968851e-11
0.0208561867685485,1.18196540132799,1.17346336931242,0.00815670358910395,1.23930416176154,1.22387688450338,-2.32461174790085e-11
0.0216191614109289,1.1823322774351,1.17357053847002,0.00782768511265615,1.23801553665998,1.22331023900497,-2.72858165363074e-11
0.0223821360533093,1.18260572983507,1.17378578827412,0.00609727280776404,1.23656199949551,1.22275974964443,-2.55851779285628e-11
0.0231451106956897,1.1827697518686,1.17410856135519,0.00371768789674689,1.23505745489437,1.22223632713261,-1.61487509149499e-11
0.02390808533807,1.18281971380271,1.17451382155266,0.00133980826974751,1.23362990326532,1.2217591710298,1.75598149607897e-12
0.0246710599804504,1.1827643549448,1.17495128063807,-0.000581146288901032,1.23239992473074,1.22135906964929,2.68565138669485e-11
0.0254340346228308,1.18262609493509,1.17535510301124,-0.00181413971496487,1.23146259680988,1.22107650281214,5.53641438804949e-11
0.0261970092652112,1.1824378596502,1.17566075810571,-0.00232932348352912,1.23088007207824,1.22095574625235,8.09327048262712e-11
0.0269599839075916,1.18223556885264,1.17582219020281,-0.00224338308416256,1.23068545321596,1.22103578488068,9.52999797582162e-11
0.0277229585499719,1.18204850417631,1.17582357275599,-0.00175320038204478,1.23089070111136,1.2213385447332,8.97288435949538e-11
0.0284858761580147,1.18189173849033,1.1756830064928,-0.00107405208707395,1.23148939850487,1.2218569297828,5.71963534852164e-11
0.0292487158664033,1.18176341513668,1.17544767704646,-0.000392828273669029,1.23245101245192,1.22254829687604,-4.94802246437069e-12
0.0300115559239693,1.18164667368129,1.17518141901081,0.00015926980844586,1.23371129301341,1.22333925317848,-9.2381864255927e-11
0.0307744472402589,1.18151465027153,1.1749479544764,0.000515165056859524,1.23516722975645,1.2241427756566,-1.92003852530214e-10
0.0315374211639325,1.18133763789319,1.17479561650724,0.000665517830660465,1.23668298532554,1.22488163443209,-2.81757666166749e-10
0.0323003958063129,1.181091826258,1.17474924146359,0.000643189272887984,1.23810797876609,1.22550842572957,-3.32832750406563e-10
0.0330633704486933,1.18076771412127,1.17481101050117,0.000504278370387443,1.23930307566456,1.22601442693678,-3.14658350797693e-10
0.0338263450910737,1.18037487278004,1.17496717942828,0.000310395592156655,1.24016781090664,1.22642457532701,-2.02520787803402e-10
0.0345893197334541,1.17994054698972,1.17519564284913,0.000115199674428808,1.24066144992967,1.22678067785436,1.31573400356361e-11
0.0353522943758344,1.17950260105763,1.17547089886868,-4.35012424653779e-05,1.24081286952672,1.2271179963982,3.17704628662792e-10
0.0361152690182148,1.17910016943521,1.17576594476296,-0.00014623993217716,1.24071724097911,1.22744185626809,6.6582199326527e-10
0.0368782436605952,1.17876599598,1.17605246486937,-0.000190117579709656,1.2405200892726,1.22771117202826,9.80856392130355e-10
0.0376412183029756,1.17852293332956,1.17630077872766,-0.000184387433136895,1.24039119667572,1.22783444965639,1.16234960575377e-09
0.0384041929453559,1.17838479254432,1.17648048795026,-0.00014503450368691,1.24049229749969,1.22768089479359,1.10334274217011e-09
0.0391671675877362,1.17835980650632,1.17656250355205,-8.96915248238273e-05,1.24094377111573,1.22710570499102,7.16880322329559e-10
0.0399301422301167,1.17845404232817,1.17652281715477,-3.37647455872825e-05,1.24179660059324,1.22598552237062,-3.16000030741144e-11
0.040693116872497,1.17867258790935,1.17634747760094,1.18509117146251e-05,1.24301650498924,1.22425762760537,-1.09233872646724e-09
0.0414560915148775,1.17901794394241,1.17603714681615,4.15063332348602e-05,1.24448634512918,1.22195453989624,-2.3087282473499e-09
0.0422190661572578,1.17948651459689,1.17560912104824,5.43067989491556e-05,1.2460288281753,1.21922423687487,-3.41438939078064e-09
0.0429820152549589,1.18006445477872,1.17509514940041,5.28567411702911e-05,1.24744387268882,1.21632598283268,-4.05905600602078e-09
0.0437448635712413,1.1807239122038,1.17453473150049,4.17104900853612e-05,1.248547682735,1.21359463147637,-3.86853052460904e-09
0.0445077044306243,1.18142095764009,1.17396570930828,2.59141889427656e-05,1.24920001875885,1.21137439218168,-2.5368993127217e-09
0.0452705655403446,1.18209716490353,1.17341619275973,9.89099720451502e-06,1.24931441984792,1.20993625114008,6.04144032663559e-11
0.0460335287712185,1.18268664499835,1.17290239658403,-3.21975807369312e-06,1.24885715166373,1.20940600527308,3.75478603597641e-09
0.0467965034135987,1.18312833162315,1.17243420568574,-1.17790412474584e-05,1.24784543154345,1.20973217528333,8.00485778700534e-09
0.0475594780559791,1.18337992893838,1.17202525387158,-1.55120463133688e-05,1.24635059731471,1.21070889543056,1.18849823462685e-08
0.0483224526983595,1.18342745688185,1.1717006627921,-1.51514837227426e-05,1.24450190474842,1.21204496021639,1.41739515286005e-08
0.0490854273407399,1.18328551520627,1.17149633059512,-1.19948053187923e-05,1.24248007448933,1.21345169840406,1.3562708379143e-08
0.0498484019831204,1.18298848597569,1.17144853766067,-7.48606267392029e-06,1.24049277990252,1.21471870796483,8.97517405258156e-09
0.0506113766255006,1.18257831017379,1.17157870136379,-2.89515205673098e-06,1.2387352564359,1.21575533925123,-3.71725225310096e-11
0.051374351267881,1.18209584407558,1.17188149707591,8.73302203455339e-07,1.2373490659081,1.21658960838031,-1.29033982948623e-08
0.0521373259102614,1.18157920295882,1.17232271758728,3.34370340891378e-06,1.23639342869967,1.21732976945406,-2.77523764266529e-08
0.0529003005526418,1.18106687500485,1.17284736503536,4.43188480274693e-06,1.23583773493372,1.21810486976435,-4.13677439811861e-08
0.0536632751950222,1.18059988251855,1.17339310839921,4.34378848194665e-06,1.23557668932665,1.21900707744728,-4.94919476821109e-08
0.0544262498374026,1.180218462764,1.17390309726433,3.44897059225993e-06,1.23546400158872,1.22005707924103,-4.75457853117988e-08
0.0551892244797829,1.17995368485865,1.17433478876639,2.16073453511196e-06,1.23535605746063,1.22120297016034,-3.17445369900045e-08
0.0559521991221633,1.17981895173083,1.1746646360181,8.43872883125424e-07,1.23515338223081,1.22234751393897,-4.75066455311374e-10
0.0567151737645437,1.17980673465725,1.17488955192393,-2.40598087438129e-07,1.23482699134574,1.22338751017179,4.43313428032569e-08
0.0574781419715136,1.17989231677118,1.17502515550478,-9.54242524044494e-07,1.23442136993654,1.22424773920696,9.62082037108981e-08
0.0582410116593689,1.18004214041072,1.17510017896241,-1.27091433321005e-06,1.23403494834762,1.22489833272564,1.43980231055269e-07
0.0590038523586093,1.18022262614408,1.1751476696386,-1.24810495147551e-06,1.23378744978385,1.22535276303252,1.72804847317415e-07
0.059766696416174,1.18040645408452,1.17519588375799,-9.9095396323809e-07,1.23378659498644,1.2256504100706,1.66664543367754e-07
0.0605296363785043,1.18057544182261,1.17526262659772,-6.18028392609388e-07,1.23410418306345,1.22583211304986,1.12249604349078e-07
0.0612926110208847,1.18072045725328,1.17535484386581,-2.34879586569737e-07,1.23476646310367,1.22591888783679,3.76401713414359e-09
0.0620555856632651,1.18083903091217,1.17547181656999,8.19382236750996e-08,1.23575818295438,1.22590206544613,-1.52265748202313e-07
0.0628185603056454,1.18093155713006,1.17560840147051,2.90544577501875e-07,1.23703467293867,1.22574767859619,-3.33494760970104e-07
0.0635815349480258,1.18099787726427,1.17575602381947,3.81210795984547e-07,1.2385334885483,1.2254120157826,-5.01096715462883e-07
0.0643445095904062,1.18103667721532,1.1759019448845,3.68687273534236e-07,1.24017916305492,1.22486246087426,-6.03330302832097e-07
0.0651074842327866,1.18104883941335,1.17602880872366,2.82475396913899e-07,1.24188145992965,1.22409836322499,-5.84171513142906e-07
0.065870458875167,1.18104270755263,1.17611581780934,1.57546891422282e-07,1.24353369074888,1.22316751537725,-3.96819892182421e-07
0.0666334335175473,1.18103676332379,1.17614170606367,2.70883752559653e-08,1.24501703866105,1.22217226416386,-2.04697094337397e-08
0.0673964081599277,1.18105613233346,1.17608932362332,-8.21204656115638e-08,1.24621065019761,1.22125762814337,5.22846999816551e-07
0.0681593828023081,1.18112317262121,1.17595151904407,-1.51880145851122e-07,1.24700342230774,1.22057771559879,1.15592725850243e-06
0.0689223574446885,1.18124606248664,1.17573687937166,-1.72969686069863e-07,1.24730610873022,1.22024808734077,1.74388495645831e-06
0.0696853320870688,1.1814104926551,1.17547223754986,-1.44591090013744e-07,1.24706652050186,1.2203035503696,2.10635838474361e-06
0.0704483067294492,1.18157840675616,1.17519891958743,-7.35311498755272e-08,1.24628896974728,1.22068223394935,2.04740550528586e-06
0.0712112813718296,1.18169537167568,1.17496270089466,2.6635172944434e-08,1.24505159317568,1.22124412992904,1.40248362463707e-06
0.07197425601421,1.18170534126394,1.17480136156528,1.36387683426328e-07,1.2435089484373,1.22181445342147,9.69728066633775e-08
0.0727371604248497,1.18156873301109,1.17473513791873,2.31578812612922e-07,1.24186979001008,1.22223179496141,-1.79483452488122e-06
0.0735000000000001,1.18127761847574,1.17476322119563,2.85807094906471e-07,1.24035194041272,1.22238287401258,-4.00623252975194e-06
0.0742628395751504,1.18086178790416,1.17486597750899,2.74314250235463e-07,1.23912993735324,1.22221581494971,-6.06864317647127e-06
0.0750257439857901,1.18038256799938,1.17501048249806,1.79478916482512e-07,1.23829678675259,1.22173556744518,-7.35338577219192e-06
0.0757887186281706,1.17991654103312,1.17515704530636,-2.64403291074287e-09,1.23785522099944,1.22099229224024,-7.17520021402837e-06
0.076551693270551,1.17953556343338,1.17526560455886,-2.56016498366472e-07,1.23774062803699,1.22007225742465,-4.95565058556281e-06
0.0773146679129314,1.17929021797123,1.17530183129986,-5.40460020095364e-07,1.23786407937738,1.21909233533739,-4.27333959503251e-07
0.0780776425553116,1.17920143149276,1.17524282908449,-7.91890756734511e-07,1.23815529103467,1.21819068355316,6.15953395219188e-06
0.0788406171976921,1.17926146665732,1.17508177188955,-9.28976431289836e-07,1.2385860957587,1.21750512040737,1.3883711794835e-05
0.0796035918400725,1.17944225752094,1.17483027731502,-8.67336573237886e-07,1.2391659615616,1.21713875147755,2.11175159649538e-05
0.0803665664824529,1.17970668649119,1.17451720611665,-5.40771691625594e-07,1.23991661264103,1.21712431158719,2.56696820023531e-05
0.0811295411248333,1.18001775878608,1.17418331409011,7.32007936118144e-08,1.24084303273833,1.21740543333151,2.51438176134765e-05
0.0818925157672136,1.18034266388285,1.17387294335792,9.28631175954875e-07,1.2419169500813,1.21784803069902,1.7506718326391e-05
0.0826554904095939,1.1806526001435,1.17362579039251,1.89438828555963e-06,1.2430785174279,1.21828059174172,1.80088845887767e-06
0.0834184650519744,1.18092197369835,1.17347185673497,2.75343069326006e-06,1.244249968764,1.218548665053,-2.11320320005812e-05
0.0841814396943548,1.1811297482895,1.17343030669554,3.22522701379753e-06,1.24534921961082,1.2185642865323,-4.81103729855579e-05
0.0849444143367352,1.18126231850845,1.17351007915711,3.0151653918902e-06,1.24629481590672,1.21833500414148,-7.34804603422245e-05
0.0857073889791155,1.18131491284754,1.17370949298487,1.88903315759729e-06,1.24700274257453,1.21796450813107,-8.96050292865574e-05
0.0864703636214958,1.18128968984264,1.17401431212371,-2.37058566829589e-07,1.24738301215277,1.21762457057891,-8.81042627659469e-05
0.0872333035838261,1.18119208438398,1.17439659222779,-3.20930383596564e-06,1.24734493344744,1.21750576601635,-6.18322786705046e-05
0.0879961476413909,1.18102895042472,1.17481730423923,-6.57641340196709e-06,1.2468152651579,1.21776173190968,-7.36311864591631e-06
0.0887589883406313,1.18081050181819,1.17523341658673,-9.58562298479915e-06,1.24576641318388,1.21846529845928,7.24761143520873e-05
0.0895218580284866,1.18055435870674,1.17560682339212,-1.12595316457844e-05,1.24424492886563,1.21959058836588,0.000166698470169833
0.0902848262354564,1.18028758541953,1.17591114222636,-1.05673993841505e-05,1.24238574606266,1.22102365861936,0.000255667454012218
0.0910478008778368,1.18004371595923,1.17613395022332,-6.6845042748717e-06,1.24039823110455,1.22259247115789,0.000312766109288193
0.0918107755202172,1.17985534014057,1.17627481746794,6.93705172980641e-07,1.23851970889659,1.2241023877545,0.000308693384472928
0.0925737501625976,1.17974570702337,1.17634120700567,1.10451998348885e-05,1.23694864805188,1.22536676026083,0.00021833766893962
0.093336724804978,1.1797231156094,1.17634420775093,2.28099361046978e-05,1.23578346072609,1.22622859334163,2.94501311091869e-05
0.0940996994473583,1.17978027657443,1.17629516830228,3.33720271087949e-05,1.23499431402629,1.22657413839406,-0.000248485682414845
0.0948626740897387,1.17989878331322,1.17620370603663,3.93234165699028e-05,1.23444387536899,1.22634142208337,-0.000577532788128804
0.0956256487321191,1.18005691481123,1.17607727527611,3.70575485286083e-05,1.23395524022325,1.22552666941057,-0.000889489991915277
0.0963886233744995,1.18023738053249,1.17592199138124,2.36719464909829e-05,1.23340785869218,1.2241895605714,-0.00109159254404701
0.09715159801688,1.18043119497293,1.17574381524327,-1.93502188475755e-06,1.23282935839977,1.22245463538561,-0.00108138359224542
0.0979145726592602,1.18063570984351,1.17554910481648,-3.79902852418324e-05,1.23244730516551,1.22050337806234,-0.000770615856490243
0.0986775473016406,1.18084828216108,1.1753442111372,-7.90990101661421e-05,1.23267328708522,1.21855310660009,-0.000115509851861356
0.099440521944021,1.18105970351618,1.17513486117839,-0.000116169040771757,1.23400967100818,1.21682519854044,0.000852191840490435
0.100203496586401,1.18125162965663,1.17492668505824,-0.000137315432856347,1.23689006610052,1.21551201784491,0.00200153630238621
0.100966471228782,1.18140008299405,1.17472748018707,-0.000129917596611679,1.24148276730448,1.21475345574831,0.00309568141987557
0.101729434459656,1.1814838392298,1.17454967251604,-8.37599019700619e-05,1.24750074244139,1.21462839780285,0.00381134485823143
0.102492295569376,1.18149354218613,1.17440972654438,5.13971334493091e-06,1.25407110398149,1.21515759934207,0.00379025120053041
0.103255136428759,1.18143650768705,1.17432225566528,0.00013076647856996,1.25971927817152,1.21630893948122,0.0027221979865635
0.104017984745041,1.18133452891127,1.17429043746505,0.000274469174383111,1.26251593005328,1.21799746402382,0.000450534445185708
0.104780933842742,1.18121623882992,1.17429821129909,0.000404648270887244,1.26041563792345,1.22007929318663,-0.00291924573467118
0.105543908485123,1.18110850241617,1.17431009057083,0.000479854338920235,1.25178152729571,1.222345745722,-0.00693623312336124
0.106306883127503,1.18103096827167,1.17428048199894,0.000455908885143521,1.23603705386702,1.2245279288937,-0.0107798573069011
0.107069857769883,1.18099530354069,1.17416910737224,0.000296819805022897,1.21432006017446,1.22632056530267,-0.0133266703488827
0.107832832412264,1.18100805459783,1.17395612426948,-1.18744019611337e-05,1.18995134854039,1.22742719727069,-0.013328961743753
0.108595807054644,1.1810747420264,1.1736509805272,-0.000449949843498143,1.1684944470814,1.22761988759849,-0.00970429536007226
0.109358781697025,1.1812025534929,1.17329179789676,-0.000953222670959048,1.15720048794813,1.22679956480773,-0.00190425527392248
0.110121756339405,1.18139969287854,1.17293580187204,-0.00141236738027396,1.16372066756471,1.22504149142459,0.00970470148342104
0.110884730981785,1.18167126930685,1.17264491544981,-0.00168363197380905,1.19413082546839,1.22261326085588,0.023547690142238
0.111647705624166,1.18201371277569,1.17247260261075,-0.00161362640108846,1.25052882204095,1.21995645120769,0.0367536824771866
0.112410680266546,1.18241015867358,1.17245673358015,-0.00107743454006756,1.32869605693105,1.2176258188467,0.0453873946059866
0.113173654908926,1.18282734257248,1.17261877802192,-2.53148682371484e-05,1.41650476599747,1.21618547762462,0.0450771198141233
0.113936629551307,1.18321226129947,1.17296505735487,0.00147116029162197,1.49383819786554,1.2160738464347,0.0320413360499952
0.114699604193687,1.18348737706187,1.17348491851898,0.00318651177057006,1.53470745501776,1.21746391067274,0.00441239695772322
0.115462578836068,1.18354743344956,1.17414435192872,0.00473726884197578,1.51195061379975,1.22015276894375,-0.0363640428413537
0.116225552759741,1.18326565380115,1.17487847431894,0.00562017041492074,1.40438059042291,1.22351112625629,-0.0843831025704974
0.116988444076031,1.18251716341512,1.17558813373596,0.00530110161334775,1.20556074470918,1.22651463866554,-0.128778400452833
0.117751284133597,1.18122140089869,1.17614372599388,0.00335349414069718,0.932649372081124,1.22786935373855,-0.15423040957862
0.118514123841986,1.1793965463372,1.17639624488605,-0.000368327634547362,0.633142273691911,1.22623135566151,-0.142716046178283
0.119277041450028,1.17721240334766,1.1761947383273,-0.00554992345190699,0.387073332056073,1.22050287225776,-0.0764718552159568
0.120040016092409,1.17502576199241,1.175410215366,-0.0112730297871828,0.302527128180282,1.21016407545491,0.0582120560457919
0.120802990734789,1.17338317762263,1.17396566469257,-0.015954468408187,0.503330790969547,1.19557634160713,0.267133179302756
0.121565965377169,1.1729796637198,1.17186860192614,-0.0174095295664741,1.10952162207893,1.17817561558664,0.545310680165226
0.12232894001955,1.17456915764242,1.16923840007751,-0.0130626066943541,2.21338108042894,1.16047292378367,0.876205882109479
0.12309191466193,1.17883465845644,1.16631928068595,-0.000295191326963039,3.85593267074523,1.14580553032767,1.23372679315336
0.123854889304311,1.18624069251247,1.16347265063641,0.0231197309591178,6.01002354750566,1.13784359554496,1.58684521842067
0.124617863946691,1.19690338588699,1.16114691540128,0.0585856708783236,8.5756584949629,1.13993669245504,1.90561816564962
0.125380838589071,1.21051773888158,1.15982565141983,0.106358990133885,11.3907742453429,1.15444029878693,2.16680171632933
0.126143813231452,1.22637222956616,1.15995616336013,0.165421289145666,14.2565472770545,1.18215940294559,2.35747722276083
0.126906787873832,1.24345657205785,1.16186337706736,0.233584408615536,16.9718187789252,1.22199200334421,2.47597925537439
0.127669762516212,1.26063675893078,1.16566093523865,0.307804595268596,19.3679457651901,1.27079418956627,2.53036154689876
0.128432737158593,1.27684687009744,1.17117989000751,0.384639481693071,21.3348092774983,1.32346176730291,2.53524891897465
0.129195711800973,1.29124220733328,1.17794009621314,0.460765211256847,22.8313002993423,1.37323689988664,2.50811274351095
0.129958686443354,1.30327515327333,1.18518579360174,0.533474194346128,23.8784076267046,1.41227410813326,2.46587536506292
0.130721661085734,1.3126842696263,1.19199342521577,0.601080210259222,24.53814347755,1.43249853928106,2.42243988021075
0.131484590547921,1.31941489402258,1.19743825423671,0.663151830161488,24.8851886679854,1.42673352271203,2.38738594517123
0.132247431743335,1.32350674936489,1.20078274159918,0.720484652742241,24.9794634771552,1.38996804168877,2.36576497388007
0.133010272175426,1.32498902198638,1.20163429944681,0.774744021619141,24.8469102267031,1.32051943543138,2.35872272077476
0.133773151924813,1.32381789065181,1.20002343095787,0.827793308480482,24.4731911379679,1.22078721150717,2.3645885981973
0.134536123699695,1.3198775129327,1.19637771580802,0.880847782141988,23.8114945754691,1.09734281693369,2.38008406773411
0.135299098342075,1.31304540998141,1.1914023976603,0.933694075179592,22.8019944107448,0.960258928318422,2.40138433913498
0.136062072984455,1.30330186121126,1.18590767718044,0.98423329695168,21.3975554247225,0.821788958546695,2.42488079019919
0.136825047626836,1.29084690479088,1.18063431869217,1.02853281757094,19.5887646000723,0.694672952877902,2.44760344568292
0.137588022269216,1.27618352394253,1.17612200872476,1.06143488400178,17.4216871620355,0.590408139645628,2.4673510412359
0.138350996911596,1.26013424874993,1.17264605363831,1.0776071224288,15.0037606641841,0.517780259736117,2.48262875145465
0.139113971553977,1.24377907918112,1.17022576815244,1.07277266026647,12.4963272724657,0.481850753417199,2.49250783315056
0.139876946196357,1.22832854830573,1.1686886642731,1.04477685858275,10.0955797711127,0.483487772948575,2.49650218242184
0.140639920838737,1.21496620988262,1.16776277355455,0.994182552895797,8.00627504854562,0.519448622887566,2.49451540058491
0.141402895481118,1.20470057090401,1.16716771395854,0.924248678916751,6.41377546006093,0.582975497122336,2.48686340048312
0.142165870123498,1.19825612488473,1.16668309396301,0.840376981812681,5.45956262936342,0.664843740398277,2.47433583785668
0.142928844765879,1.19601431674348,1.16618643612565,0.749285296987275,5.22371320640613,0.754774116467436,2.45823357282249
0.143691819408259,1.19799887094251,1.16566523451257,0.65818202102201,5.71588848932701,0.843052519359215,2.4403146265134
0.144454794050639,1.20389320689949,1.16521292615735,0.57408491525919,6.87509903303237,0.922086738177589,2.42260496950692
0.14521776869302,1.2130811713525,1.16501496550496,0.503268637792165,8.57800755173166,0.987534291827748,2.40708530940668
0.145980725550514,1.22471052338565,1.1653233685727,0.450763747500833,10.6551420050311,1.03866435858792,2.39533147050872
0.146743579543631,1.23778322925757,1.16641341830637,0.41988886448798,12.913402345082,1.07781741508451,2.38822423548214
0.14750642045637,1.25127149279575,1.16851945719497,0.41189806453087,15.1617119104022,1.10911904013644,2.38582645366266
0.148269274449486,1.26424441269563,1.17175691258655,0.425869734879739,17.2353385023692,1.13684095544368,2.38746156497243
0.14903223130698,1.27597635937972,1.17604954359857,0.458915198255813,19.0140998636517,1.1638822071148,2.39195670014199
0.149795205949361,1.28600610946618,1.18108808056139,0.50668713647017,20.4307407071555,1.19076617859493,2.39796800863171
0.150558180591741,1.29412960286805,1.18634450793331,0.564086974674958,21.4680475184272,1.21537862952291,2.40429594492529
0.151321155234122,1.30033190289544,1.19115346502012,0.626035151364147,22.1461304919011,1.23347687460034,2.41011653848385
0.152084129876502,1.30468367512983,1.19485004303189,0.6881583825541,22.5038592107539,1.2398230186426,2.41508765943128
0.152847104518882,1.30723660922609,1.19692819543761,0.747247375383798,22.5798546640335,1.2296535943882,2.41932454591599
0.153610079161263,1.30795031347329,1.19716824612321,0.801370873724465,22.3982892230913,1.20011045484064,2.42326812526218
0.154373053803643,1.30667348061604,1.19568746248364,0.849625047610889,21.9631383237095,1.15125225718274,2.42748905079486
0.155136028446023,1.3031871900362,1.19289560988291,0.891624454309292,21.2619767140029,1.0863687296558,2.43247870020166
0.155899003088404,1.29730030193649,1.18937428514097,0.926932108774944,20.2776496873267,1.01151898369509,2.43847569089261
0.156661977730784,1.28896970552277,1.18572500926416,0.954637054870332,19.003961010688,0.934443656367272,2.44536416767761
0.157424952373165,1.27840688414155,1.18243521268755,0.973228731036845,17.4605270683825,0.863168219120194,2.45266155952522
0.158187927015545,1.26613212326891,1.17979650637094,0.980817715383082,15.7023845284027,0.804661734625737,2.45959331461022
0.158950901657925,1.25295188828034,1.17788721872412,0.975632327393485,13.8215778360595,0.763842713492046,2.46523452578646
0.159713876300306,1.23986083613532,1.17661082444401,0.956610166287091,11.9402315594402,0.743080075115899,2.46868616975693
0.160476848075187,1.2278970551192,1.17576846628537,0.923857434417078,10.196844051068,0.742185050556436,2.46924869027184
0.161239727824574,1.21799368937145,1.17513902703203,0.878809579002391,8.72907848797509,0.758780122362714,2.46655906445143
0.162002568256665,1.21086501672595,1.17454409141721,0.824072501644347,7.65672708849913,0.788891811698219,2.46066875386346
0.16276540945208,1.20694534530986,1.17388540972748,0.763067152003643,7.06774132108925,0.827642910338506,2.45205464626372
0.163528338914266,1.20637730695774,1.17315474648571,0.699653533656796,7.00876677856713,0.869978795444838,2.44156601536711
0.164291313556647,1.20903302228378,1.17242499658487,0.637850839063476,7.48036627829067,0.911393752060651,2.43031409544163
0.165054288199027,1.21455080481466,1.17183324332549,0.581653563809307,8.43669874203941,0.948592277739002,2.41951254827981
0.165817262841407,1.22237839707758,1.17156112601502,0.53485597992438,9.78973826629337,0.979954396781893,2.41028623928614
0.166580237483788,1.23182422562271,1.17181039315437,0.500795175399032,11.4184137327126,1.0056465125409,2.40348297709666
0.167343212126168,1.24212332434542,1.17276812482532,0.481996792453714,13.182586540843,1.02728468133931,2.39953567172791
0.168106186768548,1.25251983155046,1.17455966943489,0.479799858987506,14.9404599991058,1.04719920089062,2.39841620972897
0.168869161410929,1.2623551228849,1.17719589472346,0.494085829565493,16.5664404987313,1.06749444498537,2.39969547964379
0.169632136053309,1.27113864364854,1.18053022037244,0.523217042374462,17.9655594029095,1.08917424404496,2.40268944891167
0.17039511069569,1.27857791644181,1.18424524672968,0.564226764544266,19.0809864313077,1.11158628110657,2.406645780346
0.17115808533807,1.28455784884762,1.18788517205898,0.613239834092747,19.8929716115156,1.13234996250921,2.41091840954542
0.17192105998045,1.28907902171799,1.1909373773298,0.666051478109007,20.4101029709423,1.14780708096604,2.4150876635758
0.172684034622831,1.29217838920481,1.19294702036879,0.718739713101543,20.6560419287421,1.15390082369441,2.41900353657432
0.173447009265211,1.29385885444267,1.19363021561901,0.768149781736148,20.6560509649258,1.14726660681838,2.42275164123836
0.174209983907592,1.29404926949465,1.19294581565829,0.812115217176995,20.427360633632,1.12623685889147,2.42655974142737
0.174972958549972,1.29260742676871,1.19109942391439,0.849382634209091,19.9759588900641,1.09146159448126,2.43067492295369
0.175735876158015,1.28936705069815,1.1884800785915,0.879329526879026,19.3002471905597,1.0459522643457,2.43524584520843
0.176498715866403,1.28421689190059,1.18555496169532,0.901632798884552,18.3998526367954,0.994542117363963,2.44024036722661
0.177261555923969,1.27718878547882,1.1827583257021,0.916035201353608,17.2863674774974,0.942944833356849,2.44541725323367
0.178024447240259,1.26852594400113,1.18040619378666,0.922289330669812,15.9923468851809,0.896701107806803,2.45035519831906
0.178787421163933,1.25870595850452,1.17865470179265,0.920268356018704,14.5755930361867,0.86029329517931,2.45452777353293
0.179550395806313,1.24840574251766,1.17750436202711,0.910151629172273,13.1172899940989,0.836605016869327,2.45740282197478
0.180313370448693,1.23841495227216,1.17683973656074,0.892555935615492,11.7144205871982,0.826764240542803,2.45854130707686
0.181076345091074,1.22952279414797,1.17648673593002,0.868515694220048,10.46849888067,0.830292867286299,2.4576741719096
0.181839319733454,1.22241116620744,1.1762691301006,0.839310047944962,9.47343838645926,0.845430957662015,2.45474536046031
0.182602294375835,1.21757997747865,1.17605090295618,0.806236738256192,8.80507409766007,0.869518621522107,2.44992096293271
0.183365269018215,1.21531318315277,1.17575896862596,0.770473394221323,8.51371060179743,0.899380392813283,2.44357231270194
0.184128243660595,1.21567770198182,1.17538817992399,0.733118450312092,8.61979327854274,0.931717473913206,2.43624038938107
0.184891218302976,1.21854029270692,1.17499488921007,0.695396415632674,9.11214304026209,0.963526100876196,2.42858231186894
0.185654192945356,1.22359062576659,1.17468525705269,0.658908579743949,9.94841334509821,0.992514849648385,2.42129638381429
0.186417167587736,1.23036784210823,1.17460077392828,0.625769596318319,11.0581084529411,1.01742666512658,2.41502731909177
0.187180142230117,1.23829664105923,1.17489898763973,0.598514905799402,12.3488845182243,1.03814120065651,2.4102666652098
0.187943116872497,1.24674139447906,1.1757256836335,0.5797665271232,13.7163977159508,1.05547603653108,2.40727527211664
0.188706091514877,1.2550795289942,1.17717757657085,0.571749933733407,15.0567327664402,1.07070819194262,2.40605450955593
0.189469066157258,1.26278129378533,1.17926110112698,0.575812898465619,16.2790821345152,1.08494734817523,2.40637845698091
0.190232015254959,1.26947202879988,1.18185986934191,0.59209032534627,17.315662343577,1.09855503264922,2.40787779492413
0.190994863571241,1.27495520651347,1.18472650109753,0.619406083739475,18.1263454120813,1.11079627032753,2.4101485818457
0.191757704430624,1.27918975956709,1.18751069500165,0.655434159189806,18.6970508844372,1.11984331735152,2.4128528006928
0.192520565540345,1.28223295438641,1.18982426543443,0.697071039866364,19.0329447183115,1.12315244500232,2.41578317837959
0.193283528771218,1.28417013606627,1.19132865638097,0.740907656383178,19.1490865066387,1.11812938256476,2.4188781108892
0.194046503413599,1.28505336253359,1.19181786456041,0.783659688426642,19.0617568030593,1.10290797300707,2.42218803109829
0.194809478055979,1.28486606803202,1.19126760510664,0.822448393419324,18.7831590613515,1.07701584886197,2.42580790974983
0.19557245269836,1.28352330531049,1.1898334173386,0.85490895384175,18.3208165229444,1.04171948040619,2.42979902501647
0.19633542734074,1.28090764149359,1.18780086652673,0.879187456494226,17.6812868788639,0.99993816368428,2.43412482252915
0.19709840198312,1.27693069701215,1.18550859704738,0.893923437677687,16.8763751445159,0.95576065289361,2.43861992586957
0.197861376625501,1.27160215720674,1.18327113866494,0.898292764379906,15.9293185537892,0.91372569951731,2.44299976957208
0.198624351267881,1.26508448018684,1.18132295825104,0.892125553144254,14.8786360902752,0.878082107898467,2.44690502048479
0.199387325910261,1.25771421418637,1.17979384925844,0.876045375545201,13.7782901100646,0.852209664020498,2.4499648293946
0.200150300552642,1.24998017712851,1.17871401607045,0.851529754698013,12.6940583573689,0.838288856896808,2.45185941515418
0.200913275195022,1.24246270430877,1.17803882204008,0.820795347950158,11.697112574525,0.837206176320866,2.45236619184129
0.201676249837403,1.23575149651874,1.1776802314963,0.786476552980812,10.8564350766229,0.848618661747898,2.45138262496881
0.202439224479783,1.23036568529866,1.17753473399497,0.751171672402716,10.2317211828099,0.871097367606111,2.44892925430953
0.203202199122163,1.22669526599844,1.17750367047249,0.717015734407992,9.86784594931709,0.902313261484107,2.44514280534993
0.203965173764544,1.22497121258213,1.17750739340128,0.685441891583341,9.79112976375491,0.939282133061377,2.44026816693605
0.204728141971514,1.22525980016116,1.17749661404775,0.657206520437198,10.0070370406328,0.978702684535467,2.43464984207376
0.205491011659369,1.2274710410971,1.17746253512466,0.63263248100625,10.4989676189403,1.0173843840324,2.42871442920079
0.206253852358609,1.23137302625606,1.17744397339829,0.611940249412618,11.2283672559181,1.05269112935962,2.42293359121694
0.207016696416174,1.23661044751835,1.17752695341063,0.595521915780085,12.1369694887904,1.08287303956546,2.41776502067312
0.207779636378504,1.24273191547204,1.17783180004689,0.584059097859907,13.1519985732447,1.10716425847412,2.4135826549805
0.208542611020885,1.24923245332415,1.17848523153451,0.578460336027292,14.1943729964704,1.12559684530608,2.41061772559747
0.209305585663265,1.25561242772973,1.17957999639346,0.579660300118374,15.1886506972198,1.13858800025459,2.40893191109104
0.210068560305646,1.26144371152673,1.18113083329529,0.588355709194355,16.0723593701667,1.14644901386137,2.40843253581138
0.210831534948026,1.26642420122749,1.18304069047914,0.60474921223373,16.8021651269853,1.14899826953724,2.4089237091602
0.211594509590406,1.27040090709997,1.1850925819693,0.628356114257487,17.355279602237,1.14542572823378,2.41017473377891
0.212357484232787,1.27335274426817,1.18697809418671,0.657920340801826,17.7261637985269,1.13446964264111,2.41198299685105
0.213120458875167,1.27534066128461,1.18836272681853,0.691475299215338,17.9201733669329,1.11485922351838,2.41421294347129
0.213883433517547,1.2764446188588,1.18897297873039,0.726551380131324,17.9466581397778,1.08588327322431,2.41680249536926
0.214646408159928,1.27670936032476,1.18867663782972,0.760486038439757,17.8139407497024,1.04789536050915,2.41973959087355
0.215409382802308,1.27611611138967,1.1875251794741,0.790770035592901,17.5276905090109,1.00258262967188,2.42302097531769
0.216172357444689,1.27458891266779,1.18574056038522,0.815371971141821,17.0928498499529,0.952906994765046,2.42661018070177
0.216935332087069,1.27203410251161,1.18365222396986,0.832995499288545,16.5179528231211,0.902742589305625,2.43041018615526
0.217698306729449,1.2684011162493,1.18160979958095,0.843226084546089,15.8198737886196,0.856331163606412,2.43425912318775
0.21846128137183,1.26374481209778,1.17990212346329,0.846532873622872,15.0270313514192,0.817715898343536,2.43794764613824
0.21922425601421,1.25826700279218,1.1787045624654,0.84411553456841,14.1797828608687,0.790284180854986,2.44124851201922
0.21998716042485,1.25231997147893,1.17806262166637,0.837613363129155,13.327821837924,0.776475838436295,2.44394587069274
0.22075,1.24636720632437,1.17790794381075,0.82871811988457,12.5253849295912,0.777637354315964,2.44585469140787
0.221512839575151,1.24091233231484,1.17809592925819,0.818763267177402,11.8256413168204,0.793962163975584,2.44682798335626
0.22227574398579,1.23641893333845,1.17845214838206,0.808398629310677,11.2756241461029,0.824468077404956,2.44675746807544
0.223038718628171,1.23324497355435,1.17881609684654,0.797467662820734,10.9125257528804,0.867012748126377,2.4455777986818
0.223801693270551,1.23160547959006,1.17907395688614,0.785152298284306,10.7613859369841,0.918400818508043,2.44328195373623
0.224564667912931,1.23156323797166,1.17917594157464,0.770354378683289,10.8335914413827,0.974649985169123,2.43994627713289
0.225327642555312,1.23303825396378,1.17913835499843,0.752199009407723,11.1255642603024,1.03143732110673,2.43575289957017
0.226090617197692,1.2358261039494,1.17903449793682,0.730511479641511,11.6175912538921,1.08466139881912,2.43099247215103
0.226853591840073,1.23962057094229,1.17897948779198,0.706133246565077,12.273542777866,1.13097979244295,2.42603578435002
0.227616566482453,1.24404218975814,1.17911126560241,0.680988178658189,13.042653556867,1.16816208840818,2.42127675645855
0.228379541124833,1.24867738963978,1.17956653321073,0.657875130846583,13.8641973926687,1.19515092223012,2.41706384161545
0.229142515767214,1.25313051416938,1.18044992693548,0.640028883923635,14.6748258782261,1.21182622780707,2.41364378529502
0.229905490409594,1.25708311359054,1.18179841758368,0.63053785824143,15.4170526288479,1.21857577971115,2.41113708742897
0.230668465051974,1.26034501152025,1.18354876630431,0.631726234268888,16.0465461267641,1.21584175375735,2.40955098640279
0.231431439694355,1.26287711731174,1.18552073605669,0.644611620780935,16.5360599611596,1.20381252353957,2.40882048808888
0.232194414336735,1.2647731746021,1.18742958375465,0.668552801123858,16.8749854578782,1.18236665404113,2.40885818408179
0.232957388979116,1.26620410591313,1.18893557998893,0.701196374372435,17.0651334015844,1.15128135770012,2.40959295750368
0.233720363621496,1.26734346335974,1.189725041395,0.738781013036601,17.1146888640641,1.11062525216192,2.41098504579865
0.234483303583826,1.26829736699366,1.18960029848355,0.77675437959685,17.0327730610203,1.06119148741516,2.4130160298152
0.235246147641391,1.26905821677287,1.18854497421065,0.810555271343752,16.8265557927595,1.00480950971985,2.41566231321588
0.236008988340631,1.26949385128359,1.18673626586626,0.836378382312148,16.5016686952605,0.944412160059046,2.41886609753433
0.236771858028487,1.26937570446508,1.18449787607539,0.851772469507806,16.0652839379868,0.883823157777561,2.42251727032195
0.237534826235457,1.26844110154816,1.18221289207875,0.855976200965704,15.5301907238515,0.827333621040882,2.42645356045361
0.238297800877837,1.26647621365008,1.18022961394726,0.849943185809543,14.917914243529,0.779203607459428,2.43047744885387
0.239060775520217,1.2633985291765,1.17878971870981,0.836058498585342,14.2594486646517,0.743222253804335,2.43438076751717
0.239823750162598,1.25931380154734,1.1779938372466,0.817605960048626,13.5932264992704,0.722397343074841,2.43796530241239
0.240586724804978,1.25452643292419,1.17780468222739,0.798089557212767,12.9610318799164,0.718765329329886,2.44105123003714
0.241349699447358,1.24949638369239,1.17807824896768,0.780533727064811,12.4032467985766,0.733262954768488,2.4434730929821
0.242112674089739,1.24475560670512,1.17861019230475,0.766896962402698,11.954867395831,0.765606457745208,2.44507141515744
0.242875648732119,1.24081185609668,1.17918544285293,0.75773218171939,11.643159562325,0.814177109309718,2.44569254180892
0.243638623374499,1.23806826546047,1.1796218304777,0.752188174622907,11.4869078400186,0.875978244042166,2.4452066212314
0.24440159801688,1.23677445320763,1.17980110761976,0.748354602921675,11.4964165239483,0.946763461425564,2.44354382055273
0.24516457265926,1.23700933871713,1.17968367806725,0.743847811695929,11.6732097902595,1.02140619470448,2.4407363223321
0.245927547301641,1.23868683636093,1.17930760028429,0.736475454829622,12.0089024937003,1.09449177006787,2.4369457029844
0.246690521944021,1.24157528448734,1.17877650576348,0.724822549507124,12.483665176877,1.16100794659669,2.43245775876441
0.247453496586401,1.24532637474295,1.17824159769003,0.708645144850319,13.0654874528607,1.21694693797192,2.42763977064712
0.248216471228782,1.24951473849814,1.17787954889215,0.689011216951174,13.7115506584815,1.25964849489926,2.42287226488449
0.248979434459656,1.25369134120131,1.17786478041597,0.668175345884679,14.3723427162788,1.28780513756212,2.41847948695228
0.249742295569376,1.25744983455835,1.17833491287763,0.649209576960183,14.9979968656782,1.30117487374503,2.41468364682428
0.250505136428759,1.26049514080488,1.17935227020195,0.635442530741526,15.5452553540402,1.30014772625379,2.41159726748283
0.251267984745041,1.26269333966402,1.18086994513073,0.629789128112845,15.9829683151998,1.28534848911812,2.40925129646032
0.252030933842742,1.26408116508199,1.18271547392613,0.634088400920083,16.2944171178728,1.25742028365297,2.40764206613021
0.252793908485123,1.26482710569151,1.18460583224118,0.648602564457341,16.4759071619287,1.21704563138911,2.40677410427848
0.253556883127503,1.26515676217606,1.18620112905016,0.671836435640748,16.5325287352673,1.16516508111199,2.40668024236493
0.254319857769883,1.26526884379965,1.18718959547194,0.700768805873012,16.4730619393161,1.10328419776577,2.4074125610701
0.255082832412264,1.26526840198488,1.18737815376528,0.731453818975543,16.3061882638566,1.03373484773829,2.40901135166208
0.255845807054644,1.26513493017901,1.18675322073338,0.759828712515503,16.0394017103349,0.959775821158908,2.41146838076786
0.256608781697025,1.26473179105793,1.18548565935357,0.782521723427037,15.6806815672272,0.88547335683804,2.4147020225742
0.257371756339405,1.26385328528314,1.18387840202972,0.797480858361122,15.2417194006549,0.815379830300299,2.41855548155822
0.258134730981785,1.26229696335919,1.18227928106088,0.804297965431765,14.7408439143607,0.754100215070277,2.42281839373825
0.258897705624166,1.2599419262726,1.18099108619421,0.804170024919562,14.2040236019962,0.70586479035241,2.42726132729325
0.259660680266546,1.25681058036681,1.18020466479784,0.799520515727949,13.6632911662335,0.674195643022875,2.43166703569903
0.260423654908927,1.2530943484879,1.17996750303764,0.793374758679545,13.1531155405075,0.661684466600056,2.4358446106829
0.261186629551307,1.24913440437539,1.18018820121118,0.788619343338094,12.7060754025298,0.669836552134788,2.43962205724473
0.261949604193687,1.24536328702489,1.18067002759412,0.787285402772385,12.3493372437067,0.698920744431912,2.44282488237519
0.262712578836068,1.24222538631417,1.18116375087394,0.790001936532065,12.1029198889489,0.747806237839896,2.44525714071377
0.263475552759741,1.24009815480373,1.18142913371526,0.795762675653187,11.9797898762472,0.813838218816,2.44670217859303
0.264238444076031,1.23923102109023,1.18129382068779,0.802103794239942,11.986902964119,0.892858679191761,2.44695168812473
0.265001284133597,1.23970980623857,1.18069750973715,0.805688106117023,12.1258806739444,0.979473841192518,2.44585706829588
0.265764123841985,1.24144683252375,1.17971028743877,0.803172784649551,12.3923869446374,1.06759436524554,2.44338381012629
0.266527041450028,1.24419408440092,1.1785193404771,0.792154376385577,12.7742831227416,1.15116100364805,2.43964518578454
0.267290016092409,1.24757777108543,1.17738748896963,0.771956549292314,13.2496995340602,1.22487610748173,2.4348990760277
0.268052990734789,1.25115386414908,1.17659563830693,0.744047445278507,13.7866241421144,1.28474096203335,2.42950786032471
0.26881596537717,1.25448191045859,1.17638408067579,0.711947104052666,14.3451682098378,1.3282628291018,2.4238775765688
0.26957894001955,1.257206995866,1.17690369783312,0.680612374405552,14.882514966672,1.35431519502626,2.41840042522256
0.27034191466193,1.25913000567826,1.17818213666618,0.655432198200943,15.3592564828713,1.36275794183708,2.41342009701419
0.271104889304311,1.26024199962941,1.18010726216138,0.64107018578312,15.7450320503289,1.35399948465209,2.40922509903417
0.271867863946691,1.26070676417313,1.18243144750165,0.640423653101618,16.0215224752312,1.32868146474258,2.40605907473399
0.272630838589071,1.26079496517002,1.18480195403562,0.653943534514356,16.1819084493178,1.28759430234768,2.40412750062268
0.273393813231452,1.26079262092189,1.1868203561514,0.679492061106713,16.2274030618553,1.23182502234038,2.40358195966403
0.274156787873832,1.26091426392868,1.18812530462125,0.712794672614898,16.1627280799412,1.16304426749972,2.40447587919371
0.274919762516212,1.26124509257276,1.18847989263338,0.748379001365961,15.9928309998997,1.08379194117668,2.40670374067112
0.275682737158593,1.26172371465881,1.18783512875304,0.780752274381271,15.7225200378157,0.997629782075437,2.40995133379877
0.276445711800973,1.26216548885391,1.18634396006711,0.805521868166966,15.3592824025561,0.909082099002588,2.41369046006563
0.277208686443354,1.26231858692591,1.1843183048112,0.820217132095499,14.9179534437522,0.823360650396864,2.41724406870991
0.277971661085734,1.26193961676574,1.18214517913687,0.824666604007674,14.4248152552559,0.745939757296206,2.41992829381528
0.27873459054792,1.26087168111268,1.18019272899318,0.820876604240234,13.9186219810517,0.682084848589346,2.42125147006747
0.279497431743335,1.25910505136355,1.17873556815268,0.812442730767923,13.4470611570145,0.636423562594625,2.42112465507795
0.280260272175426,1.25680079577962,1.17791575765992,0.803611259623697,13.0588639989188,0.612592336673996,2.42002149300861
0.281023151924813,1.25426387849151,1.17774070952131,0.798176392215723,12.7934396973994,0.612930558728817,2.41902329822668
0.281786123699695,1.25186633900687,1.17810899816782,0.798431835844203,12.6708366209359,0.638172431700433,2.41970007707365
0.282549098342075,1.24993949802543,1.17885110091712,0.804393666947644,12.6847366417148,0.687124633027519,2.42380781948341
0.283312072984455,1.24866777727883,1.17977286517257,0.813484523899646,12.8002667685521,0.756399051695203,2.43282177029828
0.284075047626836,1.24801796703368,1.18069234813473,0.820803574384673,12.9571438271606,0.840346635152681,2.44736822303638
0.284838022269216,1.24772622048329,1.1814636674519,0.819985001383458,13.0775317686964,0.931354870683719,2.46665727314202
0.285600996911596,1.24734712020159,1.18198507336118,0.804495835676845,13.0772758714485,1.02059464713943,2.48804941824889
0.286363971553977,1.24635241923298,1.18219412710408,0.769104718929304,12.8788762567568,1.09914772923079,2.50690198560912
0.287126946196357,1.24425535280527,1.18205898636231,0.711204036575227,12.4243977845228,1.15928022705625,2.51682620614869
0.287889920838738,1.24072983237173,1.18157580834703,0.631679520275484,11.6862013624609,1.19553561218931,2.5104290316884
0.288652895481118,1.23569216138618,1.18077510245036,0.535079125904181,10.6730071663279,1.20535736461688,2.48050545903611
0.289415870123498,1.2293185318089,1.1797294383252,0.428940011708195,9.42892198096054,1.18910651584121,2.42149186283996
0.290178844765879,1.22198827162227,1.17855037682572,0.322303124806566,8.02431944503384,1.14954404368538,2.33082178181417
0.290941819408259,1.21416945146274,1.17736798745619,0.223690715255325,6.53991265375791,1.09100965185371,2.20971412145988
0.29170479405064,1.20628842372552,1.17629746351217,0.139086417111325,5.04815132741277,1.01857789012559,2.06298117107487
0.29246776869302,1.198631918405,1.17540613189332,0.0705720981164592,3.59782119206555,0.93740007966583,1.8977849645426
0.293233806988232,1.19131337015917,1.17469541528992,0.0161006358241777,2.20730445066619,0.852301193538503,1.72185511715851
0.294018548001506,1.18430532667285,1.17410613254569,-0.0295131136784326,0.869185025204509,0.767580464948374,1.54212390376215


==> data/Falla_A-B_Pex_ellip.csv <==
t,R_v,r_v,a_v,R_i,r_i,a_i
0.000231026224249417,1.21072218696649,1.20205736193535,0,1.17308089430788,1.02999321295206,0
0.00101482976712198,1.21052061845165,1.20217475574278,0,1.17439053390323,1.03235098388911,0
0.00177994488449074,1.21033440004211,1.2022816238224,0,1.17555258632136,1.03461033373455,0
0.00254199412448491,1.21016353173786,1.20237796617423,0,1.1765670515623,1.03677126248838,0
0.00330404336447909,1.2100080135389,1.20246378279827,0,1.17743392962603,1.03883377015059,0
0.00406609260447313,1.20986784544523,1.2025390736945,0,1.17815322051255,1.0407978567212,0
0.00482814184446726,1.20974302745684,1.20260383886294,0,1.17872492422188,1.04266352220019,0
0.00559019108446144,1.20963355957375,1.20265807830358,0,1.179149040754,1.04443076658757,0
0.00635224032445561,1.20953944179595,1.20270179201642,0,1.17942557010891,1.04609958988333,0
0.0071142895644497,1.20946067412344,1.20273498000146,0,1.17955451228662,1.04766999208748,0
0.00787633880444378,1.20939725655622,1.20275764225871,0,1.17953586728713,1.04914197320002,0
0.00863838804443797,1.20934918909429,1.20276977878816,0,1.17936963511044,1.05051553322095,0
0.00940043728443213,1.20931647173766,1.20277138958981,0,1.17905581575654,1.05179067215027,0
0.0101624865244263,1.20929910448631,1.20276247466367,0,1.17859440922544,1.05296738998797,0
0.0109245357644204,1.20929708734025,1.20274303400972,0,1.17798541551713,1.05404568673406,0
0.0116865850044145,1.20931042029948,1.20271306762798,0,1.17722883463162,1.05502556238854,0
0.0124486342444087,1.209339103364,1.20267257551845,0,1.17632466656891,1.0559070169514,0
0.0132106834844028,1.20938313653382,1.20262155768111,0,1.17527291132899,1.05669005042265,0
0.013972732724397,1.20944251980892,1.20256001411598,0,1.17407356891187,1.05737466280229,0
0.0147347500112342,1.20951725318932,1.20248794482305,0,1.17272663931754,1.05796085409032,0
0.0154966852214824,1.209607336675,1.20240534980232,0,1.17123212254601,1.05844862428674,0
0.0162586179654865,1.20973872209792,1.20241973949063,0,1.17038400987334,1.06000556382443,0
0.0170205780304744,1.2101076458535,1.20210304592397,0,1.16658988042665,1.0588433224036,0
0.0177826224933783,1.21049804214579,1.20193304831757,0,1.16260818236157,1.05728666528774,0
0.0185446717333725,1.21077547691577,1.20167400373097,0,1.15775109228514,1.05637465491527,0
0.0193067209733666,1.21096774913182,1.20090914535736,0,1.1519182378799,1.05615934870113,0
0.0200687702133607,1.21111110454467,1.20077390768018,0,1.15060372666206,1.05577311625471,0
0.0208308194533549,1.21121403657184,1.20088714598958,0,1.15021876182775,1.05544190813917,0
0.021592868693349,1.21114703479793,1.20082323086809,0,1.14618622361577,1.05559142201568,0
0.0223549179333432,1.21146041300584,1.20086130116646,0,1.14321303853995,1.05538153157557,0
0.0231169671733373,1.21156227714936,1.20062565512042,0,1.14131188490505,1.05493543369361,0
0.0238790164133314,1.2115580584788,1.20050633269747,0,1.13941268295982,1.05579020458506,0
0.0246410656533256,1.21191825724945,1.2008596866812,0,1.13771227331881,1.0556143783041,0
0.0254031148933197,1.21192631250989,1.20083277434321,0,1.13618261557838,1.0540541745579,0
0.0261651641333139,1.21172350446116,1.200709241437,0,1.13434459474338,1.05386083509963,0
0.026927213373308,1.21169519694372,1.20076960773695,0,1.13492685902711,1.05440315128742,0
0.0276892626133021,1.21173021359989,1.20048364850979,0,1.1362016784523,1.05517118568948,0
0.0284513118532962,1.21154489603605,1.20029019322057,0,1.13584395471963,1.05614641834392,0
0.0292133610932904,1.21153739227036,1.20034453573807,0,1.13328548498693,1.05667601227215,0
0.0299754103332846,1.21141763156769,1.20044553387698,0,1.13079123309332,1.05812016909306,0
0.030737405220837,1.21131871152387,1.20060472263229,0,1.13163366817371,1.05952406658213,0
0.0314993370384649,1.21116640625749,1.20092754301412,0,1.1322019912927,1.06163984835608,0
0.032261269143666,1.2109650276174,1.2010270983835,0,1.13191235476565,1.06391265595525,0
0.0330232510543659,1.21044640753557,1.20123084481476,0,1.13112904164899,1.06455578492401,0
0.0337853001022659,1.21038686350105,1.20143970187192,0,1.1301364783079,1.0642635643155,0
0.0345473493422601,1.21016354232465,1.20215828933882,0,1.12918777643951,1.06450284437572,0
0.0353093985822541,1.20994319303282,1.20236424575068,0,1.1281050730575,1.06611815548559,0
0.0360714478222483,1.20989105563658,1.20250293440289,0,1.12685494117865,1.06738033445986,0
0.0368334970622425,1.2093208785504,1.20273734140495,0,1.12501926125308,1.067346790614,0
0.0375955463022367,1.20910593030956,1.2030081136647,0,1.12142951159505,1.06748619853275,0
0.0383575955422307,1.20912480302167,1.20297588857292,0,1.11943275817792,1.06793896712504,0
0.0391196447822248,1.20904707927094,1.20323320608711,0,1.12157288422146,1.06821840805864,0
0.039881694022219,1.20892199340852,1.20322463095841,0,1.12379156157186,1.06950602502768,0
0.0406437432622132,1.20941360831749,1.20314423839681,0,1.12336821326468,1.07120376229801,0
0.0414057925022073,1.20965760778743,1.20307618893927,0,1.12258517294315,1.0702476260039,0
0.0421678417422015,1.2094741333565,1.20293338537885,0,1.12194821346733,1.06769532048,0
0.0429298909821955,1.20960128110421,1.20228050601254,0,1.12077391565052,1.06642967059909,0
0.0436919402221897,1.20964410230978,1.20221671879574,0,1.12001737521963,1.06594591442004,0
0.0444539894621839,1.21008532176624,1.20208245579385,0,1.11914287702924,1.0654209650327,0
0.045216038702178,1.21056628215889,1.20201929090641,0,1.11779083664826,1.06499769223691,0
0.0459780862178759,1.21049169052443,1.20192723904094,0,1.11754760989,1.06446162926585,0
0.0467400564007026,1.21069077296845,1.20170254879777,0,1.11806123967635,1.06474085842506,0
0.0475019888787839,1.21088593041076,1.20142828699023,0,1.118642036599,1.06598358180665,0
0.0482639216596288,1.2110233469796,1.20121650200653,0,1.11933702561079,1.06667611427623,0
0.0490259284711594,1.21112900115046,1.20100196547805,0,1.11950982701117,1.06608947782987,0
0.0497879777111535,1.2111160575393,1.20096435249146,0,1.11934207981914,1.06449323125875,0
0.0505500269511476,1.21099855381507,1.20095220508174,0,1.11900358977518,1.06295690830269,0
0.0513120761911417,1.21099188478334,1.20101051474259,0,1.11802116376407,1.06220563353731,0
0.0520741254311359,1.21104270503115,1.20088695847904,0,1.11659687722049,1.06177789786843,0
0.05283617467113,1.21139042098393,1.20088914784975,0,1.11571922936321,1.06146655932044,0
0.0535982239111242,1.21140469973665,1.20102501098913,0,1.11760130606221,1.06125302712023,0
0.0543602731511183,1.21133862584904,1.20121217437439,0,1.12070155340359,1.06234328893249,0
0.0551223223911124,1.211252212776,1.20114615055782,0,1.12361191944336,1.0637440075492,0
0.0558843716311066,1.21120791399296,1.20077014947238,0,1.12681854038066,1.06301258843939,0
0.0566464208711007,1.211041382654,1.20118468023543,0,1.12968723532149,1.05926858509845,0
0.0574084701110949,1.21107869266105,1.20126169184136,0,1.12882245771533,1.05556780930706,0
0.0581705193510891,1.21071099093906,1.20135406870628,0,1.12757312240203,1.05200133796235,0
0.0589325685910831,1.21034310836494,1.20140016579799,0,1.13091437806439,1.04801692132066,0
0.0596946178310773,1.21016078333399,1.20156272050115,0,1.13756094727346,1.0447405460299,0
0.0604566670710714,1.21021325844399,1.20181733810168,0,1.14388089232174,1.0434408353585,0
0.0612187163110656,1.21021949287831,1.20246458480559,0,1.14977523021564,1.04145144015093,0
0.061980756212663,1.21011478953977,1.20267200897947,0,1.15482940728027,1.03676305130031,0
0.0627427077455689,1.21000660130738,1.20252998670686,0,1.15751483030247,1.03054359129688,0
0.0635046406489586,1.20976553857678,1.20267543250213,0,1.1579034528145,1.02491527294788,0
0.0642665797784694,1.20991939725906,1.20286183285775,0,1.15825005359468,1.02060484701217,0
0.065028606080047,1.20997357065725,1.20316014416402,0,1.16017389871474,1.01744193662884,0
0.0657906553200411,1.21000661606914,1.20298253205681,0,1.16271919087196,1.01548944038989,0
0.0665527045600352,1.20993656179293,1.20319102690497,0,1.16488670184871,1.01418489322554,0
0.0673147538000293,1.20986740669953,1.20352470838234,0,1.16640807227812,1.01323786141106,0
0.0680768030400235,1.21021949819096,1.20364932968489,0,1.16784138234386,1.01250352204258,0
0.0688388522800177,1.2106081818903,1.20361948676009,0,1.17053090994098,1.01112056511178,0
0.0696009015200117,1.21032992365023,1.20349545356767,0,1.17291058477548,1.01030958407473,0
0.0703629507600058,1.21029074590451,1.20274769486776,0,1.17406313010952,1.01048825458197,0
0.071125,1.21033979779854,1.20242097617265,0,1.17539202894491,1.01041119994642,0
0.0718870492399942,1.21040341242227,1.20248127042734,0,1.17735015040763,1.00993566052383,0
0.0726490984799884,1.21055079881267,1.20238156359319,0,1.1794661914621,1.00986133619018,0
0.0734111477199825,1.21081401453437,1.20214366159315,0,1.18087241828009,1.01123767484921,0
0.0741731969599765,1.21073299385123,1.20181866014729,0,1.18156638556612,1.01398432253122,0
0.0749352461999707,1.21070788394958,1.20169734206672,0,1.18257488658452,1.01710985684776,0
0.0756972954399649,1.2109040349422,1.20166215767086,0,1.18461039399561,1.01979821703288,0
0.076459344679959,1.21102895427456,1.20189518125158,0,1.18574211383294,1.02277739585262,0
0.0772213939199532,1.21124856993697,1.20191658852021,0,1.18440646212988,1.02632874007371,0
0.0779834202215306,1.21108088872468,1.20171812266751,0,1.18229239793748,1.02910331575807,0
0.0787453593510414,1.21122923968743,1.20129875189212,0,1.18050359792653,1.03112227537904,0
0.0795072922544311,1.21127261875924,1.20164849314359,0,1.17819649768833,1.03414967940029,0
0.0802692437873371,1.21114546396655,1.20156271370734,0,1.17490687914347,1.03871950392318,0
0.0810312836889345,1.21116806687182,1.20144076580981,0,1.17103735770586,1.04316283339761,0
0.0817933329289286,1.2113317489513,1.20136746491063,0,1.16627646947839,1.04658757010136,0
0.0825553821689227,1.21142259302539,1.20133274584146,0,1.16039884871636,1.05037128412331,0
0.0833174314089169,1.21123278038453,1.2015556893304,0,1.15685581989408,1.05432943146918,0
0.0840794806489111,1.21103470486978,1.20187030567608,0,1.15688252539061,1.05830025748689,0
0.0848415298889053,1.21085988502883,1.20182815562644,0,1.1548702022296,1.06320760960957,0
0.0856035791288994,1.21069512012129,1.20193601849592,0,1.15021944398927,1.06543303441955,0
0.0863656283688934,1.21049947534067,1.20200995604787,0,1.14407251012553,1.0642879277198,0
0.0871276776088876,1.21001334846029,1.20214793278377,0,1.13714564321977,1.06289832653316,0
0.0878897268488818,1.20980348580573,1.20176172304602,0,1.13096119511319,1.06434641935467,0
0.0886517760888759,1.20969656675559,1.20189979435286,0,1.13012879272248,1.06636193562654,0
0.0894138253288701,1.20978088934437,1.20206259729617,0,1.13257699205232,1.06770542532059,0
0.0901758745688642,1.20987403233758,1.202181094755,0,1.1320215341414,1.06868743505485,0
0.0909379238088583,1.20996956808187,1.20246994129431,0,1.12786192851529,1.06874358013679,0
0.0916999730488525,1.20990252409172,1.20273246001868,0,1.12355919462672,1.06627148118191,0
0.0924620222888466,1.20990496791708,1.20248018640646,0,1.11911992642483,1.06333942863613,0
0.0932240715288408,1.20924437734888,1.20236143460729,0,1.11419029199618,1.06229423179409,0
0.0939860783403712,1.20901164457896,1.2025029677805,0,1.11082471463885,1.06271265152187,0
0.0947480111212161,1.20908092059977,1.20291894455873,0,1.1103514993626,1.06340816756447,0
0.0955099435992974,1.20917120423246,1.20360688873755,0,1.11098246428132,1.06464687009936,0
0.0962719137821242,1.2092075218208,1.20403436536787,0,1.11100740941445,1.06633366154184,0
0.0970339612978222,1.20901755506672,1.20385915103566,0,1.1103434092424,1.0679561283899,0
0.0977960105378162,1.2087258939034,1.20332769551907,0,1.10989225098355,1.06933395802032,0
0.0985580597778103,1.20871847470755,1.2028802674749,0,1.10985779224702,1.0711407180693,0
0.0993201090178045,1.20882890086411,1.20293441498304,0,1.11014902132508,1.07376609822092,0
0.100082158257799,1.20900404256442,1.20292678192893,0,1.11092629971156,1.07690825556978,0
0.100844207497793,1.20943946877381,1.20263817078152,0,1.11253758923724,1.08001356902631,0
0.101606256737787,1.20938932802115,1.20245633817583,0,1.11515062583577,1.08303185727693,0
0.102368305977781,1.20961282199416,1.20220560247703,0,1.11868901834566,1.08594865247984,0
0.103130355217775,1.21000211733975,1.20175485661895,0,1.12155534197812,1.08879807900671,0
0.103892404457769,1.21022141977535,1.20190091184483,0,1.12103929225462,1.09174931620956,0
0.104654453697764,1.21048730038261,1.20188824658666,0,1.11714562012511,1.09371698680017,0
0.105416502937758,1.21082593069327,1.20194314287298,0,1.11770624002116,1.09449919282008,0
0.106178552177752,1.21108964741641,1.20178594434251,0,1.11946362126859,1.09684004186118,0
0.106940601417746,1.21119617809285,1.2016671601343,0,1.11670726862914,1.09507858464124,0
0.10770265065774,1.21203194271714,1.20650013963723,0,1.09204984893387,1.09613104486706,-0.0632415999251207
0.108464699897734,1.21295299494872,1.22059272173187,0,1.04591249180568,1.09758416391378,-0.11518221975288
0.109226748945634,1.21236395798367,1.25410712780321,-0.00550993111594714,0.990504272948354,1.09802268930208,-0.152778781188039
0.109988730856334,1.21160696853354,1.27767289094637,-0.0278842846081881,0.947468576102716,1.09705706422133,-0.174457463297634
0.110750662961535,1.21100837358076,1.29141396347391,-0.0490870303600733,0.932354284997999,1.09531025039801,-0.179031714120502
0.111512594779163,1.22014172093051,1.28836568944169,-0.0719966497881305,0.941095122290611,1.09589764996932,-0.166360402050279
0.112274589666716,1.21726637268459,1.28747712862155,-0.0733013539940862,0.961582738528012,1.10244325650691,-0.138744894426238
0.11303663890671,1.21466465262693,1.2786603556287,-0.0692469119364866,0.989222415601822,1.11451958512725,-0.0991484126597461
0.113798688146704,1.2122046092673,1.26242384221358,-0.0601742364810491,1.03286291586587,1.1275878365444,-0.049124984804725
0.114560737386698,1.21005159193076,1.23905696154838,-0.0464259197274838,1.18191606757242,1.14340439093106,0.0111168737447629
0.115322786626692,1.2081216934775,1.20921328693508,-0.0283444954077693,1.32058913588058,1.15111942670999,0.08007584657697
0.116084835866686,1.20637224936835,1.17371690202809,-0.00627157952483807,1.44987231167868,1.15044071316772,0.158012196334479
0.11684688510668,1.2048060490604,1.13262968754941,0.0194512861171289,1.59352647543707,1.14289066146677,0.245322987568039
0.117608934346674,1.20343564143528,1.08706887109732,0.0485115298088314,1.71408311876254,1.12846498414763,0.34041981267192
0.118370983586669,1.20255888833147,1.03722722171658,0.0806028057791467,1.81953237560873,1.10769761442742,0.442236025129194
0.119133032826663,1.20168284834772,0.983667965156456,0.11531103502319,1.91279613227253,1.08098461970702,0.550309335877531
0.119895082066657,1.2008610608221,0.926779151118407,0.152293656263543,1.98389040993178,1.04849976633394,0.664251410148075
0.120657131306651,1.20020249010464,0.867194983955237,0.191214448546905,2.04271255082436,1.01133971313822,0.769715307890616
0.121419180546645,1.19967402059003,0.805526799002132,0.231736113482163,2.07204094993829,0.970531884158317,0.880061377764038
0.122181229786639,1.19932915598092,0.742068619092117,0.273518895814075,2.126624441386,0.926331871445153,1.00607538325172
0.122943279026633,1.19907795629841,0.677440555951967,0.316222611338625,2.14622097526364,0.878865175555344,1.11967987422599
0.123705328266628,1.19888630601,0.612305613549765,0.359505698045165,2.18408786998529,0.828710442918957,1.23321948400234
0.124467377506622,1.19955809862265,0.547057823543534,0.403025349784756,2.16318695456161,0.770826145488947,1.35326556002197
0.125229421969526,1.20005342011068,0.482318863845479,0.446440673652184,2.14203403375781,0.712645692723367,1.47356030559591
0.125991382034514,1.20051972328807,0.418287261532368,0.489409123063628,2.1444216992105,0.655314104023308,1.59186478303421
0.126753314778518,1.20117082724667,0.355317084980521,0.531589984718516,2.16134577768264,0.59869829940139,1.70724086216608
0.127515249988766,1.20192149050354,0.29445519299271,0.572650393118087,2.18416013015151,0.543031190206273,1.81914014667406
0.128277267275603,1.20297244427953,0.236558034359013,0.612280202456026,2.1992405434551,0.488772256236519,1.92673629347699
0.129039316515597,1.20441094266885,0.181687974235946,0.650099583554068,2.20032023791321,0.435479319489003,2.02842931764862
0.129801365755591,1.20575641253006,0.130445007823697,0.685760765183749,2.18901582428304,0.382670554718876,2.12301547935467
0.130563414995586,1.2070432957486,0.0828715110374355,0.718926579793194,2.17325036265583,0.331207569207563,2.20988601147621
0.13132546423558,1.20837786465426,0.0400430238541838,0.749256727108576,2.15615142851302,0.282756039501324,2.28831948533209
0.132087513475574,1.20983072383312,0.00262456082082454,0.776410706248834,2.13557149557174,0.23667692535823,2.35676213689815
0.132849562715568,1.2118705803046,-0.0291611397894446,0.800047761619503,2.11492701686858,0.190890695233689,2.41431441942917
0.133611611955562,1.2137381656191,-0.0546848890413881,0.819825740420281,2.08984384056309,0.144823944175952,2.46120260556169
0.134373661195556,1.21547372871143,-0.0734930040377717,0.835404103806486,2.05361339140606,0.1020141468992,2.4967860370785
0.13513571043555,1.21738671349238,-0.0855259740571745,0.846440470524495,2.01180462159712,0.066042976985533,2.51816482823595
0.135897759675545,1.21930480021499,-0.0895430381541215,0.852592949155118,1.97354932124238,0.0383643540287885,2.52298579251377
0.136659808915539,1.22127363948351,-0.0853127322888898,0.853518997600751,1.93460813859179,0.0190698611295639,2.50983284726954
0.137421858155533,1.22325139752661,-0.0721151307521077,0.848880227697659,1.89456392140208,0.00519667305869907,2.47817243332952
0.138183907395527,1.22535077336665,-0.0495236035748529,0.838381923640659,1.85257999831843,0.00377164461513322,2.42797576908725
0.138945956635521,1.22648333990712,-0.0236555002565875,0.821665965507968,1.82640768018564,0.00847701210582164,2.43864276602948
0.139708005875515,1.22712189331463,-0.0020814039673076,0.798350921602297,1.82754598374141,0.0203458573657131,2.45254731651094
0.140470055115509,1.22935833867232,-0.00403971415160238,0.77513109960358,1.8593569408624,0.0403019639712687,2.46772063664719
0.14123208895933,1.2317225809076,-0.00610992777499972,0.76961531138129,1.91545483639233,0.0697878689964605,2.48392741987681
0.141994033521755,1.23421462002046,-0.00829204483749962,0.769885536785038,1.98565619596041,0.11122154491755,2.50120098722123
0.142755966478245,1.22474487139159,0,0.782332114412305,2.06387169791333,0.160318040585473,2.51591146292572
0.14351791104067,1.22474487139159,0,0.782319414109787,2.16141267019495,0.20777473971994,2.52718586746213
0.144279944884491,1.22474487139159,0,0.782306089177524,2.28587452302583,0.248659012018014,2.53750212950938
0.145041994124485,1.22474487139159,0,0.782293341540334,2.42957494275226,0.285035985837683,2.54764995235413
0.145804043364479,1.22474487139159,0,0.78228458123217,2.48161571224496,0.312956053100258,2.55579110676839
0.146566092604473,1.22474487139159,0,0.782283437469942,2.53399249732963,0.340986511694754,2.56257943761597
0.147328141844467,1.22474487139159,0,0.782295223421899,2.58587112630725,0.368155171956496,2.56768524767267
0.148090191084461,1.22474487139159,0,0.782347472683953,2.60266492455804,0.393906506430812,2.5705261534007
0.148852240324456,1.22474487139159,0,0.782423985958813,2.61220116931176,0.418341761197995,2.5715977393646
0.14961428956445,1.22474487139159,0,0.782433278518764,2.60552816379492,0.441176225141976,2.57010749264485
0.150376338804444,1.22474487139159,0,0.782431934841886,2.5813236145387,0.461756588695014,2.56503910667388
0.151138388044438,1.22474487139159,0,0.782427767509575,2.55811106149333,0.479983610976037,2.55580988325627
0.151900437284432,1.22474487139159,0,0.782422020741994,2.53344740104776,0.497039022106098,2.55963786467795
0.152662486524426,1.22474487139159,0,0.782412610257414,2.52812863477184,0.513018310320392,2.56478841984854
0.15342453576442,1.22474487139159,0,0.782399468945305,2.48575476729093,0.524737470283638,2.5553381035414
0.154186585004415,1.22474487139159,0,0.782382027482091,2.4664938433215,0.528792766501322,2.55976601972477
0.154948634244409,1.22474487139159,0,0.78236170252558,2.41221354302944,0.526258485791149,2.57061479862716
0.155710683484403,1.22474487139159,0,0.782340500402415,2.41178908444907,0.529862075385645,2.5765293536808
0.156472732724397,1.22474487139159,0,0.782318555531414,2.43047482051973,0.535160339797951,2.57933422278997
0.157234750011234,1.22474487139159,0,0.782299924770193,2.44074502136136,0.540184059657014,2.58057819730812
0.157996685221482,1.22474487139159,0,0.782296012202089,2.43938988291737,0.544256229002859,2.58158954980151
0.158758617965487,1.22474487139159,0,0.782351317009332,2.42202813915089,0.547690835857525,2.58294465274291
0.159520578030474,1.22474487139159,0,0.782377407226048,2.39439091567765,0.550279247494366,2.58354369750195
0.160282622493378,1.22474487139159,0,0.782383093508334,2.3649569317288,0.551209263191809,2.58316477482837
0.161044671733372,1.22474487139159,0,0.782381633178119,2.34067413225589,0.550209605336734,2.58260302138968
0.161806720973367,1.22474487139159,0,0.782375009072083,2.32454249896746,0.548227644324917,2.58351950415609
0.162568770213361,1.22474487139159,0,0.782364543427622,2.31485520160473,0.54773541239288,2.58729597122331
0.163330819453355,1.22474487139159,0,0.782350902052416,2.30814418774899,0.549774382594809,2.59261596569157
0.164092868693349,1.22474487139159,0,0.782335622572675,2.29998339750077,0.553786171410031,2.59798777619502
0.164854917933343,1.22474487139159,0,0.78232047078655,2.29282862291198,0.559616059921345,2.60249859100699
0.165616967173337,1.22474487139159,0,0.782305044506753,2.28958343170508,0.566298885172388,2.60589026236157
0.166379016413331,1.22474487139159,0,0.782293245106016,2.29191694422932,0.573518063621177,2.60781387438637
0.167141065653326,1.22474487139159,0,0.782289169227635,2.30365774458246,0.580798388983599,2.60807236365271
0.16790311489332,1.22474487139159,0,0.78230024414584,2.31851572735055,0.587524630588307,2.60768481806554
0.168665164133314,1.22474487139159,0,0.782365746514937,2.32741127363997,0.594018451910898,2.60765578853075
0.169427213373308,1.22474487139159,0,0.782415045791225,2.32598413314358,0.600861745346289,2.60725202195687
0.170189262613302,1.22474487139159,0,0.782419814655965,2.31868893966864,0.607423835285308,2.60568218632026
0.170951311853296,1.22474487139159,0,0.782417785584646,2.31223206729035,0.613442396267361,2.60388587773657
0.17171336109329,1.22474487139159,0,0.782413399985688,2.31215438642299,0.619838826514561,2.60330172611602
0.172475410333284,1.22474487139159,0,0.782405812510563,2.31838705684683,0.62898989442857,2.60527084200394
0.173237405220837,1.22474487139159,0,0.78239460775218,2.32115445603568,0.638575311105273,2.60676298408863
0.173999337038465,1.22474487139159,0,0.782379832255872,2.32569744563889,0.642719521564897,2.60703727659732
0.174761269143666,1.22474487139159,0,0.782362407151812,2.3316910516772,0.640223819689663,2.60879155201573
0.175523251054366,1.22474487139159,0,0.78234340488035,2.33246573328259,0.636437381047331,2.61221575179236
0.176285300102266,1.22474487139159,0,0.782324295810573,2.34044791917285,0.635433813522618,2.61277083674471
0.17704734934226,1.22474487139159,0,0.782306244684541,2.35642543217763,0.635319527865288,2.61092279410783
0.177809398582254,1.22474487139159,0,0.78229265069661,2.37334039297351,0.634716780046002,2.60844291852822
0.178571447822248,1.22474487139159,0,0.782310516890086,2.38291585499055,0.633557842514755,2.60703269247813
0.179333497062242,1.22474487139159,0,0.782369198021688,2.37839913405379,0.632631883953584,2.6061361900502
0.180095546302237,1.22474487139159,0,0.782386607625965,2.36288604693362,0.63133561658378,2.60430848379431
0.180857595542231,1.22474487139159,0,0.782389443024052,2.34763540376658,0.629060502343654,2.60264291489129
0.181619644782225,1.22474487139159,0,0.782385524854077,2.34251704586496,0.62687168825723,2.60325845203697
0.182381694022219,1.22474487139159,0,0.782377721277567,2.34288473289194,0.626080149661771,2.60637543732643
0.183143743262213,1.22474487139159,0,0.782366653521264,2.34099009290381,0.624641477714801,2.60957399860857
0.183905792502207,1.22474487139159,0,0.782352942777921,2.33948208504336,0.619595680640071,2.61237249692291
0.184667841742201,1.22474487139159,0,0.782338639458127,2.33864936300952,0.612635202024623,2.61599270634027
0.185429890982196,1.22474487139159,0,0.782323697485511,2.33659562996512,0.609381624576935,2.619133646197
0.18619194022219,1.22474487139159,0,0.782309450563574,2.34162255780795,0.612228458500261,2.61812199649223
0.186953989462184,1.22474487139159,0,0.782298421766702,2.35439261391541,0.61691888295759,2.61475162905689
0.187716038702178,1.22474487139159,0,0.782295375757693,2.36606208603805,0.621351550587082,2.61165419423739
0.188478086217876,1.22474487139159,0,0.782313881833829,2.37014075886407,0.625572043435054,2.61008622724027
0.189240056400703,1.22474487139159,0,0.782390072553629,2.36133066064284,0.630447174447002,2.60969449076839
0.190001988878784,1.22474487139159,0,0.782419704174469,2.34134549657907,0.635912784020083,2.60903194065063
0.190763921659629,1.22474487139159,0,0.782421851214613,2.31850442130303,0.641323518875014,2.60863377512025
0.191525928471159,1.22474487139159,0,0.782420526977742,2.30379522806647,0.647221078507793,2.61030409593534
0.192287977711153,1.22474487139159,0,0.78241593299126,2.30553501022652,0.655783547979763,2.61599344554034
0.193050026951148,1.22474487139159,0,0.78240772658324,2.31113902179633,0.667864713575346,2.6241330180394
0.193812076191142,1.22474487139159,0,0.782396308781512,2.31282058108449,0.677541478266974,2.63041149100156
0.194574125431136,1.22474487139159,0,0.782381703606653,2.31732040462156,0.679340002407021,2.63551255443565
0.19533617467113,1.22474487139159,0,0.782364315912596,2.32275730519364,0.673774739711022,2.64210373942507
0.196098223911124,1.22474487139159,0,0.782345424020517,2.3228662030242,0.666565084946503,2.64968558681632
0.196860273151118,1.22474487139159,0,0.782327706367006,2.33000536767009,0.661512990941099,2.6544254309595
0.197622322391112,1.22474487139159,0,0.782312129539185,2.35212038201616,0.657114095805198,2.65622637869567
0.198384371631107,1.22474487139159,0,0.782304954941685,2.37693172650882,0.652082522702109,2.65704593093682
0.199146420871101,1.22474487139159,0,0.782352137767465,2.39401344046026,0.646701059281974,2.65806180116615
0.199908470111095,1.22474487139159,0,0.78239542076398,2.39876675126838,0.641613677390902,2.65855902527615
0.200670519351089,1.22474487139159,0,0.782403004265039,2.39522068975698,0.636197495248688,2.65748789282289
0.201432568591083,1.22474487139159,0,0.782401919394357,2.39054912854588,0.630031226588384,2.65584611133895
0.202194617831077,1.22474487139159,0,0.782395022780474,2.38988164650534,0.624102502843354,2.65530346278863
0.202956667071071,1.22474487139159,0,0.782384442285552,2.39348104181954,0.620416247665183,2.65700349526
0.203718716311066,1.22474487139159,0,0.782371453286048,2.39417223033062,0.617871672398897,2.65873141302418
0.204480756212663,1.22474487139159,0,0.782355533114035,2.39393492238371,0.612476414164148,2.65933329308809
0.205242707745569,1.22474487139159,0,0.782338059431317,2.39399792674546,0.605333565463249,2.66031023354235
0.206004640648959,1.22474487139159,0,0.782320286936883,2.39272405929392,0.601120254308262,2.66047772769709
0.206766579778469,1.22474487139159,0,0.782303935613431,2.39880998861414,0.601306593538489,2.65673139569326
0.207528606080047,1.22474487139159,0,0.782291456856937,2.40981136867047,0.6022566671843,2.65145094553653
0.208290655320041,1.22474487139159,0,0.782288625789839,2.41938372497208,0.602796561704985,2.64650963011171
0.209052704560035,1.22474487139159,0,0.78232346306212,2.42135068175885,0.603276563643662,2.64294070226771
0.209814753800029,1.22474487139159,0,0.78239478928861,2.41078409775981,0.604604983154443,2.63981491589036
0.210576803040024,1.22474487139159,0,0.782408113725665,2.39090849392473,0.606277126540611,2.63598050637175
0.211338852280017,1.22474487139159,0,0.782408384521772,2.37011745303138,0.607865923885993,2.63256530291059
0.212100901520012,1.22474487139159,0,0.782404594311067,2.36295604373951,0.610428883951505,2.63139330463297
0.212862950760006,1.22474487139159,0,0.782399539168089,2.36418041799387,0.615361012053494,2.63243511421286
0.213625,1.22474487139159,0,0.782391174534703,2.36377011983831,0.620345390930197,2.63295393321396
0.214387049239994,1.22474487139159,0,0.78237832800793,2.36460271463148,0.621873771399289,2.63254063701673
0.215149098479988,1.22474487139159,0,0.782362510202197,2.36806821149722,0.619055775457522,2.63258768884068
0.215911147719982,1.22474487139159,0,0.7823434816585,2.3702493771494,0.614484760630598,2.63390414404161
0.216673196959977,1.22474487139159,0,0.782323966247975,2.37147398944077,0.611406312788857,2.63494273411744
0.217435246199971,1.22474487139159,0,0.782305814303329,2.37598590448857,0.610032539160731,2.63469881795736
0.218197295439965,1.22474487139159,0,0.782293493559217,2.38298976627536,0.609453135070169,2.63381815389502
0.218959344679959,1.22474487139159,0,0.782298800233536,2.38786924346491,0.609288595352731,2.63346775643269
0.219721393919953,1.22474487139159,0,0.782367234664309,2.38605719296788,0.609963811945472,2.63413422729765
0.220483420221531,1.22474487139159,0,0.782396689391207,2.37756708054583,0.611551467919972,2.63495454646843
0.221245359351041,1.22474487139159,0,0.782400864943141,2.36730603349829,0.613394564971308,2.63569249249684
0.222007292254431,1.22474487139159,0,0.782398595071497,2.36182547560759,0.61532045896105,2.63728322508368
0.222769243787337,1.22474487139159,0,0.782390778101032,2.36509724435216,0.618593570660579,2.64143904986047
0.223531283688934,1.22474487139159,0,0.782379480051051,2.36740201693591,0.624527906652428,2.64776107094739
0.224293332928929,1.22474487139159,0,0.782365878894367,2.36581669640912,0.629683001201107,2.6533744665992
0.225055382168923,1.22474487139159,0,0.782349737698466,2.3652542338875,0.630982387506258,2.65860343390789
0.225817431408917,1.22474487139159,0,0.782332532814682,2.36419724881929,0.629536544644605,2.66455566785186
0.226579480648911,1.22474487139159,0,0.782315280646285,2.36196005783785,0.629652882801435,2.66970559076339
0.227341529888905,1.22474487139159,0,0.782300657027467,2.36862709963411,0.63243409349697,2.67149811777072
0.228103579128899,1.22474487139159,0,0.782290245975264,2.38386276365651,0.635622907058105,2.67111830863139
0.228865628368893,1.22474487139159,0,0.782292777260006,2.39771317776962,0.638222856211527,2.67039146247191
0.229627677608888,1.22474487139159,0,0.782350674220805,2.40174856261363,0.64066957443618,2.67012831292607
0.230389726848882,1.22474487139159,0,0.782396136300486,2.39244944900996,0.643489859361143,2.66930522358456
0.231151776088876,1.22474487139159,0,0.782402762542145,2.37481941386067,0.646085518567609,2.6671687803386
0.23191382532887,1.22474487139159,0,0.782402273456037,2.35932964771638,0.648357151986393,2.66507941378236
0.232675874568864,1.22474487139159,0,0.782398786019983,2.35401636831434,0.652001131748519,2.66510310181046
0.233437923808858,1.22474487139159,0,0.782393002303569,2.35348543317591,0.658633762328752,2.66715753036276
0.234199973048852,1.22474487139159,0,0.782383174864072,2.35166414472169,0.665585970440248,2.66860116859081
0.234962022288846,1.22474487139159,0,0.782368890675251,2.35111974842421,0.667726292700943,2.66866242975583
0.235724071528841,1.22474487139159,0,0.782351697571344,2.35216069982312,0.66340927737759,2.66935470511846
0.236486078340371,1.22474487139159,0,0.782333987244833,2.349462799872,0.656784221134389,2.67135329175737
0.237248011121216,1.22474487139159,0,0.7823159594147,2.34872098045267,0.652714112338593,2.67125691645298
0.238009943599297,1.22474487139159,0,0.782301242431492,2.35691940839794,0.650480506868037,2.66813304698761
0.238771913782124,1.22474487139159,0,0.782294286824317,2.36738024442908,0.648231541671435,2.66392978661658
0.239533961297822,1.22474487139159,0,0.782320100558388,2.37175705802672,0.645711851062563,2.66039938204101
0.240296010537816,1.22474487139159,0,0.78238559725151,2.36489338858955,0.643699687365875,2.65744799977747
0.24105805977781,1.22474487139159,0,0.78240327642845,2.35019066566027,0.641894006593274,2.6536696004704
0.241820109017804,1.22474487139159,0,0.782405826222774,2.33713439948963,0.639476172794178,2.64953860336368
0.242582158257799,1.22474487139159,0,0.782401934382921,2.33392342172401,0.636581413771718,2.64636342440419
0.243344207497793,1.22474487139159,0,0.782393887173773,2.33615622604419,0.634601344822274,2.64535853171553
0.244106256737787,1.22474487139159,0,0.782381598382212,2.33668862727228,0.634809015719025,2.64599122143365
0.244868305977781,1.22474487139159,0,0.782366432626326,2.33706854576521,0.634350096172836,2.64632098520305
0.245630355217775,1.22474487139159,0,0.782349520158915,2.33925518244184,0.631158346752439,2.64686754237516
0.246392404457769,1.22474487139159,0,0.782332891653706,2.33859739014386,0.626929003309001,2.64864991670685
0.247154453697763,1.22474487139159,0,0.782317036539161,2.33656217366859,0.625900451553415,2.64894874687367
0.247916502937758,1.22474487139159,0,0.782303843343447,2.34385871468834,0.627411533609699,2.64609426181569
0.248678552177752,1.22474487139159,0,0.782297081909634,2.35703977598028,0.62921165503172,2.642029614257
0.249440601417746,1.22474487139159,0,0.782309624084271,2.36768001854012,0.63077259824188,2.63873259847948
0.25020265065774,1.22474487139159,0,0.782383355033637,2.36801153125318,0.633012661500688,2.63663703075165
0.250964699897734,1.22474487139159,0,0.782407877390508,2.35685770047661,0.636191044095601,2.63408419677538
0.251726748945634,1.22474487139159,0,0.782408531738324,2.34131608950273,0.639455007375896,2.63104941073593
0.252488730856334,1.22474487139159,0,0.782405179930957,2.33159322285516,0.643130434387867,2.62951099985001
0.253250662961535,1.22474487139159,0,0.782398191618789,2.33193682550133,0.649139182280506,2.63122264349145
0.254012594779163,1.22474487139159,0,0.782388558117146,2.33228584930238,0.657673363196687,2.63445743642937
0.254774589666715,1.22474487139159,0,0.782376394122767,2.32858640297281,0.664097938007181,2.63606093555011
0.25553663890671,1.22474487139159,0,0.782360918582883,2.32621498523428,0.665370000605683,2.63699721778058
0.256298688146704,1.22474487139159,0,0.782343295872606,2.324593518074,0.662816288593638,2.63884600630778
0.257060737386698,1.22474487139159,0,0.782324453517282,2.32059995695755,0.659711710634912,2.64128232091663
0.257822786626692,1.22474487139159,0,0.782306839157482,2.31749333570241,0.65772765899668,2.64260447200886
0.258584835866686,1.22474487139159,0,0.78229235025209,2.3210521757207,0.656142151938581,2.64245635155352
0.25934688510668,1.22474487139159,0,0.78228897837979,2.32837819784874,0.654162157621069,2.64181786264312
0.260108934346674,1.22474487139159,0,0.782339775398338,2.33244310518914,0.651916829498499,2.64170939757888
0.260870983586669,1.22474487139159,0,0.7823886293045,2.3294626859423,0.649871086186001,2.64171242756786
0.261633032826663,1.22474487139159,0,0.782400808576728,2.32274799316392,0.647552382745467,2.64108989752601
0.262395082066657,1.22474487139159,0,0.782401854447037,2.31819484233734,0.644519899358244,2.64038643200165
0.263157131306651,1.22474487139159,0,0.782397708504865,2.31904509466711,0.64134751370409,2.64075799353347
0.263919180546645,1.22474487139159,0,0.782389110780929,2.32182563997333,0.639527028389281,2.64278212352409
0.264681229786639,1.22474487139159,0,0.782376669267043,2.32278793323295,0.637970862959215,2.64468788035315
0.265443279026633,1.22474487139159,0,0.782361252059096,2.3246512398724,0.634105973207894,2.64609380228349
0.266205328266628,1.22474487139159,0,0.78234481478329,2.32716677773899,0.62801309103523,2.64790410781479
0.266967377506622,1.22474487139159,0,0.782328688089796,2.32801244902018,0.623290526166336,2.64935707689617
0.267729421969526,1.22474487139159,0,0.78231320829275,2.3335067957354,0.621932178970169,2.6478148685259
0.268491382034514,1.22474487139159,0,0.782301485066143,2.34534375445387,0.621453641553862,2.64431409992991
0.269253314778518,1.22474487139159,0,0.782296278476665,2.35583178997511,0.620442399772605,2.64104440022321
0.270015249988766,1.22474487139159,0,0.782301355347084,2.35842090562578,0.618325680276398,2.6401738293007
0.270777267275603,1.22474487139159,0,0.782307570298726,2.36054541106336,0.616347407382117,2.63931897508231
0.271539316515597,1.22474487139159,0,0.782314923331589,2.36220530628784,0.614507581089763,2.63847983756803
0.272301365755591,1.22474487139159,0,0.782323414445676,2.36340059129921,0.612806201399334,2.63765641675786
0.273063414995585,1.22474487139159,0,0.782333043640984,2.36413126609749,0.611243268310832,2.63684871265181
0.27382546423558,1.22474487139159,0,0.782343810917514,2.36439733068266,0.609818781824256,2.63605672524987
0.274587513475574,1.22474487139159,0,0.782355716275266,2.36419878505474,0.608532741939606,2.63528045455205
0.275349562715568,1.22474487139159,0,0.782368759714241,2.36353562921371,0.607385148656883,2.63451990055835
0.276111611955562,1.22474487139159,0,0.782382941234438,2.36240786315959,0.606376001976086,2.63377506326876
0.276873661195556,1.22474487139159,0,0.782398260835857,2.36081548689236,0.605505301897215,2.63304594268328
0.27763571043555,1.22474487139159,0,0.782414718518499,2.35875850041203,0.60477304842027,2.63233253880192
0.278397759675544,1.22474487139159,0,0.782432314282362,2.3562369037186,0.604179241545251,2.63163485162467
0.279159808915539,1.22474487139159,0,0.782451048127447,2.35325069681208,0.603723881272159,2.63095288115154
0.279921858155533,1.22474487139159,0,0.782470920053755,2.34979987969245,0.603406967600993,2.63028662738253
0.280683907395527,1.22474487139159,0,0.782491930061285,2.34588445235972,0.603228500531753,2.62963609031762
0.281445956635521,1.22474487139159,0,0.782514078150037,2.34150441481389,0.603188480064439,2.62900126995684
0.282208005875515,1.22474487139159,0,0.782537364320012,2.33665976705496,0.603286906199052,2.62838216630017
0.282970055115509,1.22474487139159,0,0.782561788571208,2.33135050908293,0.603523778935591,2.62777877934761
0.283735170232878,1.22474487139159,0,0.782587350903627,2.3255766408978,0.603899098274056,2.62719110909917
0.284518973775751,1.22474487139159,0,0.782614051317268,2.31933816249957,0.604412864214448,2.62661915555484


==> data/Falla_A-B_ellip.csv <==
t,R_v,r_v,a_v,R_i,r_i,a_i
0.000323884856342627,1.18353745507525,1.1594444474735,-6.31584561206827e-09,1.19946666814717,0.925904389474032,-3.42449574814814e-09
0.00115910973531362,1.18289210401556,1.15945332634527,-1.01900698690205e-08,1.19579964912621,0.936748286488176,-8.12831453446116e-09
0.0019702092387562,1.18234845129449,1.15949130255092,-1.41654355449861e-08,1.19200073459429,0.94684804119229,-1.32559779200222e-08
0.00277829293424974,1.18192338935655,1.15959181196392,-1.79814491005002e-08,1.18802443945321,0.956094367713753,-1.85338860051821e-08
0.00358637566679447,1.18163087410698,1.15978095471212,-2.1333516925254e-08,1.18386632532678,0.964393604432508,-2.36195889968033e-08
0.00439444443770659,1.18148072730285,1.16007517208058,-2.38851730389735e-08,1.17957186809158,0.971670740018156,-2.81114363326381e-08
0.00520250898094136,1.18147752924153,1.16047975824683,-2.52851684632814e-08,1.17523708274545,0.977872653882578,-3.15644776679303e-08
0.00601057422441916,1.18161971907271,1.16098838239958,-2.51892440014366e-08,1.17100097507539,0.98297086525464,-3.35128174420155e-08
0.00681865322529717,1.18189898828207,1.16158365751029,-2.32860380156878e-08,1.16703179188648,0.986963259977904,-3.34982098406437e-08
0.00762673692078989,1.1823000187028,1.16223865122428,-1.93261708216563e-08,1.16351009463596,0.989874415437271,-3.11041929453211e-08
0.0084348206162837,1.18280062190322,1.16291915341936,-1.31531181382846e-08,1.16061159969715,0.991754203826283,-2.59945187813838e-08
0.00924290431176731,1.18337236092746,1.16358648581884,-4.73406399986014e-09,1.15849194026668,0.992674502420729,-1.79540667989541e-08
0.0100509880072551,1.18398172181667,1.16420061422151,5.81145988785199e-09,1.15727453718917,0.992724202638426,-6.9298666583683e-09
0.0108590717027483,1.18459183789023,1.16472329425387,1.81876507714246e-08,1.15704191130463,0.992003222064696,6.93065651421125e-09
0.0116671553982411,1.1851646866602,1.16512098131419,3.19059275736438e-08,1.1578301770144,0.990616724452643,2.32475182014792e-08
0.012475239093734,1.18566360010317,1.16536728242745,4.62785880398353e-08,1.15962618004609,0.988670976442438,4.13856669853126e-08
0.0132833227892267,1.18605586079362,1.16544480233528,6.04252421224092e-08,1.16236671008959,0.98627187941045,6.04457839122849e-08
0.0140913978990733,1.18631512184168,1.16534631561609,7.3294282601766e-08,1.16593933544829,0.98352620896991,7.92718716424125e-08
0.01489946236037,1.18642341019289,1.16507526844378,8.37010681177599e-08,1.17018470486263,0.980544525038404,9.64786660300521e-08
0.0157075268362832,1.18637253275566,1.16464565461305,9.03836645295883e-08,1.17490068688783,0.97744417067562,1.10501141630747e-07
0.0165155994291608,1.1861647646191,1.16408130222528,9.20759248837012e-08,1.17984921522476,0.974350831595567,1.19667298447396e-07
0.0173236830802606,1.18581275369439,1.16341458118476,8.75964115676335e-08,1.18476670552342,0.971397495228998,1.22294018229133e-07
0.018131766775754,1.18533865021789,1.16268455741286,7.59502221384841e-08,1.18937826989462,0.968720139880393,1.16804097100425e-07
0.0189398504712469,1.18477255932978,1.16193468485938,5.643923996115e-08,1.1934150911843,0.96645010735344,1.01860656418976e-07
0.0197479341667397,1.18415048193959,1.16121018341496,2.87747805434412e-08,1.19663368882337,0.964703855504295,7.65130931648539e-08
0.0205560178622326,1.18351193275116,1.16055526034068,-6.81484781977019e-09,1.19883547439997,0.963571512671124,4.0346670740537e-08
0.0213641015577252,1.18289742326234,1.16001031955738,-4.9490580923599e-08,1.19988479456361,0.96310619848458,-6.37408724194032e-09
0.0221721852532179,1.18234598642758,1.15960930376243,-9.77322190246244e-08,1.19972353372343,0.963316274079985,-6.25796903217671e-08
0.0229802689487107,1.1818928864611,1.15937732990538,-1.49301396732394e-07,1.19838034683613,0.964162316771535,-1.26300340969023e-07
0.0237883495848539,1.18156760485736,1.15932879607244,-2.01247622360216e-07,1.1959727559537,0.965559596470441,-1.94614182662278e-07
0.0245964157481604,1.18139215956152,1.15946615147943,-2.49966118733292e-07,1.19270081783104,0.967385543314272,-2.63652078222045e-07
0.0254044803057971,1.18137981506152,1.15977951037674,-2.91314379954228e-07,1.18883214027727,0.969490775212616,-3.28670602821556e-07
0.0262125475055152,1.181534240926,1.16024721879954,-3.20791664063229e-07,1.18467968860924,0.971711984715798,-3.84202582223418e-07
0.0270206292397454,1.18184914739911,1.16083735088454,-3.33782074507789e-07,1.1805754014758,0.973885117538297,-4.24290990381701e-07
0.0278287129352383,1.18230840115007,1.16150998121157,-3.25857511329657e-07,1.17684327822523,0.975857442004681,-4.42807343792426e-07
0.0286367966307309,1.18288663994966,1.16222001156055,-2.93131734915803e-07,1.17377514699928,0.977497244318994,-4.3384997783825e-07
0.0294448803262236,1.18355043580494,1.16292031611828,-2.32651296773356e-07,1.17161127894994,0.978700209528395,-3.9221094217955e-07
0.0302529640217164,1.18426004498367,1.16356496246891,-1.42803446632699e-07,1.17052687337935,0.979392214538937,-3.1389298902313e-07
0.0310610477172093,1.18497171997214,1.16411225714713,-2.37156903721981e-08,1.17062443206081,0.979529134938056,-1.96650634281402e-07
0.0318691314127021,1.18564047611767,1.16452738296468,1.22383120933894e-07,1.17193132108574,0.979095039021706,-4.05220297713643e-08
0.0326772151081956,1.18622312661029,1.16478445224779,2.90873967771707e-07,1.17440147514594,0.978100439797276,1.51688037993068e-07
0.0334852984886124,1.18668133219711,1.1648678762152,4.74566963519312e-07,1.17792015061091,0.97658180733379,3.74018680333052e-07
0.0342933691920154,1.18698438243343,1.1647730295662,6.63664595744407e-07,1.1823107534638,0.97460244655205,6.17104491502794e-07
0.0351014337051037,1.18711145513283,1.16450626095908,8.45902129573179e-07,1.18734310898736,0.972253767890922,8.68115808847046e-07
0.0359094983780483,1.18705316665776,1.16408433669584,1.00689289366903e-06,1.19274319880238,0.969655505325702,1.11093201504516e-06
0.0367175753992295,1.18681228629499,1.16353338471645,1.13069753122365e-06,1.19820508900767,0.96695357406314,1.32658515428228e-06
0.0375256590947222,1.18640354401119,1.16288736424035,1.20062446931539e-06,1.20340590685721,0.964314661015151,1.49399988593363e-06
0.038333742790215,1.18585254504612,1.16218608944736,1.2002540004889e-06,1.20802405255554,0.961917112346518,1.59104031264245e-06
0.0391418264857078,1.18519391384895,1.16147289245951,1.11466089001678e-06,1.21175983256689,0.959938285874866,1.59585469164049e-06
0.039949910181201,1.18446887384502,1.1607920612946,9.31791003609307e-07,1.21435700268337,0.958539316410279,1.48848599453916e-06
0.0407579938766888,1.18372249630843,1.160186191034,6.43927058613549e-07,1.21562345301657,0.957849053023218,1.25269060855181e-06
0.0415660775721725,1.18300083928251,1.15969356763302,2.49158476586723e-07,1.21544920517294,0.95794952335699,8.77880433253911e-07
0.0423741612676663,1.18234816997251,1.15934570383185,-2.47248059120583e-07,1.21381985916039,0.958865417076586,3.61076848975725e-07
0.043182244963159,1.18180441934004,1.15916516721399,-8.31695684642806e-07,1.21082365236561,0.960559541644858,-2.91259529186503e-07
0.043990322338119,1.18140296183284,1.15916386527227,-1.48145015119443e-06,1.20665045151237,0.962935002720422,-1.06167953026792e-06
0.0447983870820739,1.18116877994115,1.15934197191698,-2.16430912638434e-06,1.20158146769709,0.965843464746968,-1.92064609039517e-06
0.0456064516012811,1.1811170744781,1.15968767269123,-2.83887280814786e-06,1.19596958531168,0.969097895846583,-2.82605859164698e-06
0.0464145219573317,1.18125237934302,1.16017783654614,-3.45552454727406e-06,1.19021196066711,0.972487936283686,-3.72356726863151e-06
0.0472226052542064,1.18156820693507,1.16077959124779,-3.95820292626758e-06,1.18471828733042,0.975796174220541,-4.54782341840464e-06
0.0480306889497,1.18204722074179,1.16145264904326,-4.28700792087741e-06,1.17987890474483,0.978813792151096,-5.22477576158528e-06
0.0488387726451799,1.1826619453068,1.16215215980176,-4.3816336684826e-06,1.17603646698708,0.981354181199361,-5.67507256027621e-06
0.049646856340672,1.18337605694368,1.16283185373252,-4.18556013950555e-06,1.17346365967317,0.983263394315404,-5.81856333549698e-06
0.0504549400361648,1.18414629256741,1.16344722958963,-3.65086777293064e-06,1.17234804831478,0.984426867925294,-5.57981471364906e-06
0.0512630237316575,1.1849249527026,1.16395853610273,-2.74346603229056e-06,1.17278394662614,0.984772618499169,-4.89446481239168e-06
0.0520711074271502,1.18566288744225,1.16433331244928,-1.4484530143469e-06,1.17477043908799,0.984271897317187,-3.71614374578852e-06
0.052879191122643,1.18631276582574,1.16454831180309,2.24746216929512e-07,1.17821442475319,0.982938709500102,-2.02358972823281e-06
0.0536872730475043,1.18683235569277,1.16459071356967,2.23787413795167e-06,1.18293758837037,0.980829303588737,1.72502424547583e-07
0.0544953404841779,1.18718751232121,1.16445861670258,4.52042232483472e-06,1.18868635469572,0.978041777001284,2.82344313392939e-06
0.0553034050405114,1.18735460907426,1.16416088292854,6.96777376679777e-06,1.19514418118356,0.974714959832857,5.83792092309541e-06
0.05611147102608,1.18732221354737,1.16371643332228,9.44136967040991e-06,1.2019461015966,0.971025342898191,9.07941465888692e-06
0.0569195514136767,1.18709187527323,1.16315307513929,1.17713195096192e-05,1.20869598733495,0.967181015306469,1.23662624955442e-05
0.0577276351091706,1.18667794919356,1.16250588941904,1.37617888218047e-05,1.21498697443076,0.963412011603802,1.54749476818747e-05
0.0585357188046632,1.18610646818855,1.16181521255015,1.5199373346468e-05,1.22042472423322,0.959956948541196,1.81470523353351e-05
0.0593438025001559,1.1854131940722,1.16112430251146,1.58645006237222e-05,1.22465217427932,0.957046437465758,2.0100166032501e-05
0.0601518861956487,1.18464106618551,1.16047682778792,1.55456941523924e-05,1.22737385976307,0.954884543669805,2.1042816527717e-05
0.0609599698911416,1.18383729565113,1.15991431138663,1.40562970702145e-05,1.22837786348512,0.953630364775923,2.06932189057149e-05
0.0617680535866344,1.18305034080535,1.15947363402404,1.12529921227594e-05,1.22755363750044,0.953382328650865,1.88013252775936e-05
0.0625761372821271,1.18232697186306,1.15918469509733,7.05518619952994e-06,1.22490406181017,0.954167787794298,1.51733128451335e-05
0.0633842209578899,1.18170958902424,1.15906835184479,1.46406821756139e-06,1.22055016925744,0.955939724795269,9.69729180951126e-06
0.0641922939593314,1.18123390163764,1.1591347878229,-5.42008105477017e-06,1.2147271092447,0.958580998487748,2.3686688998443e-06
0.0650003584264897,1.18092703746897,1.1593824881177,-1.33839269550292e-05,1.20777039765279,0.961915106691041,-6.68670596720208e-06
0.0658084228740018,1.18080614263181,1.15979799716506,-2.2092169144506e-05,1.20009264465516,0.965721554051265,-1.71937233832051e-05
0.0666164975731618,1.18087752064585,1.160356571222,-3.10853864087211e-05,1.19215273866455,0.969753760875399,-2.87157843139878e-05
0.0674245812686545,1.18113632097969,1.16102371363628,-3.97862279794837e-05,1.18442113736965,0.973757687121176,-4.06514245271893e-05
0.0682326649641473,1.18156675757887,1.16175745758246,-4.75152873929318e-05,1.17734555981918,0.977489574199998,-5.22419163084412e-05
0.0690407486596401,1.1821428534508,1.16251119487991,-5.35175921919308e-05,1.17132080432622,0.980731356071567,-6.259164296497e-05
0.0698488323551328,1.18282974154589,1.16323683093794,-5.70000882164161e-05,1.16666516138513,0.983302572302321,-7.07025174195144e-05
0.0706569160506257,1.18358554709349,1.16388802970273,-5.71797978427515e-05,1.16360450976717,0.985068177890826,-7.55229903262735e-05
0.0714649997461158,1.18436381989058,1.16442329220247,-5.33415061446035e-05,1.16226399718497,0.9859424035325,-7.60112741918822e-05
0.0722730834415975,1.18511640871109,1.16480862183147,-4.49029093045188e-05,1.16266641309012,0.98588956579865,-7.12113220810267e-05
0.0730811671370913,1.18579659615214,1.16501958523563,-3.14841908980989e-05,1.16473602836969,0.984923152960192,-6.03388838671322e-05
0.0738892464344892,1.18636224918391,1.16504265983177,-1.29780321842076e-05,1.16830666765892,0.983104279815274,-4.28736787234355e-05
0.0746973118069023,1.18677871182839,1.16487584465229,1.03848177099846e-05,1.173132914386,0.980539747275951,-1.86524461416458e-05
0.0755053763536305,1.18702119140248,1.16452858442757,3.79800075239861e-05,1.1789036382644,0.977379047193755,1.20435385687388e-05
0.0763134448377017,1.18707644729798,1.16402109156568,6.87501595804327e-05,1.18525755815025,0.973809302473762,4.84138698761508e-05
0.0771215274281387,1.18694364478609,1.16338313291586,0.000101187778627354,1.19180106947912,0.970047342558302,8.90853785386478e-05
0.0779296111236313,1.18663428942412,1.16265231797234,0.000133346456284809,1.19812857221917,0.966328538733252,0.000132087721920735
0.0787376948191251,1.18617124181102,1.16187194391172,0.00016288559450201,1.20384488930303,0.962892475550178,0.000174866145365135
0.0795457785146066,1.18558692240025,1.16108851794451,0.000187152604628583,1.20858856172986,0.95996608121856,0.000214338415336185
0.0803538622100969,1.1849209022135,1.16034911968816,0.000203304721793255,1.21205441356906,0.957745523076535,0.000247001280585751
0.0811619459055898,1.18421710844942,1.15969874554842,0.000208470219151214,1.2140138322068,0.956378850325764,0.000269089443406715
0.0819700296010825,1.18352087476988,1.15917773163425,0.000199945965802166,1.21433136142333,0.955951798513435,0.000276786932349797
0.0827781132965753,1.18287605621674,1.15881933593842,0.000175425044024863,1.21297625076272,0.956479118848248,0.000266487027441523
0.0835861961614936,1.18232239785517,1.15864758269957,0.000133244672524032,1.21002759509958,0.957903062868747,0.000235092626112923
0.0843942652292825,1.1818932904244,1.15867551162463,7.26411675076269e-05,1.20567176497554,0.960099308076201,0.000180344343997696
0.0852023297685865,1.18161399545321,1.15890401322323,-6.00464782530576e-06,1.20019119545773,0.962889173397359,0.000101158974928442
0.0860103948928321,1.18150039469728,1.15932143985875,-0.00010095102561845,1.19394459422263,0.966056083688576,-2.04349600192917e-06
0.0868184735876209,1.18155828892961,1.15990412182408,-0.000208929385852145,1.18734024316433,0.969364088168214,-0.000127049958345131
0.0876265572831019,1.18178322244524,1.16061779042223,-0.000325051430978226,1.18080560097331,0.972576490855081,-0.000269629774558122
0.0884346409785955,1.18216077939351,1.16141977973276,-0.000442811402722994,1.17475699747045,0.975472920304386,-0.000423405767040133
0.0892427246740882,1.18266732410772,1.16226180772087,-0.000554203556650514,1.16957266427836,0.97786337994105,-0.00057985003389647
0.090050808369581,1.18327120951184,1.16309311844895,-0.000649971026741463,1.16557116970578,0.979598183299881,-0.000728431439983913
0.0908588920650739,1.18393448969512,1.16386375409048,-0.000719996371551497,1.1629960540298,0.980573336642735,-0.0008569365804628
0.0916669757605667,1.18461512565985,1.16452770815138,-0.000753836232098731,1.16200640341363,0.980731792191794,-0.000951978344694264
0.0924750594560594,1.18526959797347,1.16504572026606,-0.000741392825923762,1.16267245626898,0.980061812810805,-0.000999695905721654
0.093283143151552,1.1858557628543,1.16538752302611,-0.000673703748057442,1.16497517304541,0.97859411097813,-0.000986637195618574
0.0940912186626253,1.18633572224073,1.16553342482777,-0.000543819217053676,1.16880887156764,0.976399100554271,-0.000900800081560301
0.0948992831471968,1.18667844912548,1.16547519202653,-0.00034772313825658,1.17398633229616,0.973584597691447,-0.000732792142298549
0.0957073476314148,1.18686193571716,1.16521626712821,-8.52419705787776e-05,1.18024618268338,0.970293267876602,-0.000477052004690936
0.0965154198259643,1.18687469032875,1.1647713998692,0.000239125663142304,1.18726290698626,0.966698661703589,-0.000133058704013598
0.0973235034425868,1.18671646086769,1.16416575418913,0.000615534319999571,1.19466023823805,0.962998846940102,0.000293559255185721
0.0981315871380796,1.18639811211036,1.16343352023569,0.00102835283722535,1.20202850655373,0.959407083333136,0.000790115126277766
0.0989396708335724,1.18594066394773,1.16261606838276,0.00145604244791919,1.20894566825898,0.956139490564589,0.00133626247633482
0.0997477545290651,1.18537360449366,1.16175973677291,0.00187142796006356,1.21500077193416,0.953400254847265,0.00190380906783594
0.100555838224558,1.18473267485028,1.1609133851997,0.00224242633059508,1.2198181157429,0.951365610755738,0.00245704756056456
0.101363921920051,1.18405734937529,1.16012583903794,0.00253327819304626,1.2230803475723,0.950168469105672,0.00295368943930278
0.102172005615543,1.18338822418837,1.15944331852376,0.0027063018971833,1.22454890983201,0.949885929271626,0.0033464641424412
0.102980089311036,1.18276450055003,1.15890694342683,0.0027241566991236,1.22408032320131,0.950531824573956,0.00358541133991457
0.103788170186074,1.1822217067251,1.15855042235491,0.00255256276378129,1.22163687173533,0.95205573845647,0.00362085105814796
0.104596236536952,1.18178974825395,1.15839806238787,0.00216338208458127,1.21729039980006,0.95434865388803,0.00340696498066856
0.105404301095468,1.18149134412099,1.15846325922764,0.00153791840362815,1.21121834818457,0.957254040710446,0.0029058646825574
0.106212368068147,1.18134090429615,1.15874763021393,0.000670248469258048,1.20369212724585,0.960582364300362,0.00209196154959485
0.107020449602071,1.18134389478019,1.15924089823721,-0.000429645199002022,1.19505941275478,0.964126911029544,0.000956392285473527
0.107828533297564,1.18149669632982,1.15992152481687,-0.00173320470259463,1.18572325488337,0.967679153926109,-0.000488802426435997
0.108636616993056,1.18178692911553,1.16075798404127,-0.00319137844835003,1.17612119808186,0.971042226749429,-0.0022070954097851
0.109444700688549,1.18219422673936,1.16171052014987,-0.00473375028328075,1.16670683861332,0.974041351919419,-0.00413486799511625
0.110252784384043,1.1826914726242,1.16273322810338,-0.0062690009557435,1.15793497053225,0.976530477524915,-0.00618017572422606
0.111060868079528,1.1832465031065,1.16377629338431,-0.00768695288179084,1.15025021091488,0.978395062772238,-0.00822326439380794
0.111868951775014,1.18382422568624,1.16478821932138,-0.00886239027166962,1.14407798542664,0.979551795910367,-0.0101191726883481
0.112677035470508,1.18438903204011,1.16571789017738,-0.00966076156891974,1.13981614895891,0.979946765188455,-0.0117026811609081
0.1134851189247,1.18490732363856,1.16651637742392,-0.00994576032992568,1.13782540295864,0.979553890193654,-0.0127957560906574
0.11429318998561,1.18534991686872,1.16713847133249,-0.00958864649869847,1.13841696411057,0.978374951149601,-0.0132174912566113
0.115101254492141,1.18569407631235,1.16754398921998,-0.00847901703879687,1.14183649244298,0.976441431819872,-0.0127963739204408
0.115909319103661,1.18592496187999,1.16769896510149,-0.00653656989073113,1.14824411067085,0.973817260839711,-0.0113844991548427
0.116717395761555,1.18603634892069,1.16757683890074,-0.00372323733974073,1.15769148203035,0.970601004575368,-0.00887313796733183
0.117525479457048,1.18603055077758,1.16715971691764,-5.49053465534865e-05,1.17009805841096,0.966926159715262,-0.00520884137536893
0.118333563152541,1.18591753744685,1.16643970169126,0.00438820276350861,1.18522918884471,0.962958574270536,-0.000409049450747351
0.11914164684802,1.18571332865124,1.16542025114147,0.00945350238158783,1.20267858040252,0.958890490858583,0.00542401147585832
0.119949730543513,1.18543784099337,1.16411753214027,0.0149114597459142,1.22185707108646,0.954931294578789,0.0120924999432011
0.120757814239006,1.18511244344392,1.16256172516861,0.0204555039064949,1.24198935374496,0.951295776626271,0.0192966293318686
0.121565897934499,1.18475749772368,1.16079817796193,0.0257074124788963,1.26212024960748,0.948191435634774,0.0266342565779008
0.122373981629992,1.18439014847285,1.15888822981692,0.0302289681162528,1.28113208191116,0.945806787158238,0.0336076973405743
0.123182065325484,1.18402260058412,1.15690948327995,0.0335404126784207,1.29777443594481,0.944302599610335,0.039638848317477
0.123990143044705,1.18366106817305,1.15495529720844,0.0351458629002602,1.31070708610873,0.943807245751928,0.0440933476831265
0.124798207869275,1.18330550143569,1.15313330411722,0.0345654012612508,1.31855618065303,0.94441606453832,0.0463140314732855
0.125606272394164,1.18295012467726,1.15156280641279,0.031373032607831,1.31998312293673,0.946193328928157,0.04566335510211
0.12641434241299,1.18258476591395,1.15037095773889,0.0252391229442793,1.3137653535611,0.949174746759485,0.0415737630264076
0.127222425616518,1.18219689977412,1.1496876524232,0.015975342122288,1.29888845133917,0.953368532183982,0.0336042346412328
0.128030509312012,1.18177424893532,1.14963903088482,0.00357955533686671,1.27464892953498,0.958753614172511,0.0215004506760938
0.128838593007505,1.18130773426624,1.15033952204615,-0.0117224052804679,1.24076596915559,0.965274100505045,0.00525526213311472
0.129646676702997,1.1807945635481,1.15188243825714,-0.0294415575978267,1.19749804083097,0.972829626962603,-0.0148345371289626
0.13045476039849,1.18024127045167,1.15432929737959,-0.0488008766931426,1.1457575859291,0.981261889663741,-0.0381196661149235
0.131262844093983,1.17966650246336,1.15769821825687,-0.0687244079929857,1.08721434998427,0.990338599686433,-0.063562887722206
0.132070927789476,1.17910330426188,1.16195190304387,-0.0878438489688968,1.0243760313526,0.999737185561827,-0.0897214898886604
0.132879011484969,1.17860059095731,1.16698589917034,-0.104525503572921,0.960633952610078,1.00903152377962,-0.114752269166839
0.133687093590776,1.17822347784687,1.17261801936795,-0.116919625423285,0.900261701187688,1.01768540646604,-0.136442845482348
0.134495161274331,1.17805213735061,1.17857995275372,-0.12303294281806,0.848356159430619,1.02505596809067,-0.152271980481199
0.135303225828918,1.1781789130862,1.18451219083131,-0.120823620093498,0.810713029236755,1.03040894714695,-0.15949997686166
0.136111291646548,1.17870355548153,1.18996339656675,-0.10831610335209,0.793632921290694,1.03294610081368,-0.155288229218528
0.136919371776003,1.17972662755065,1.19439522625582,-0.0837313039120193,0.803659316459722,1.03184393742139,-0.136844643798875
0.137727455471496,1.18134131748321,1.19719334688465,-0.0456255039700914,0.847255773252306,1.02630221291205,-0.101589054613057
0.138535539166989,1.18362407814418,1.1976850099488,0.00697062530273129,0.930435875792589,1.01560003660037,-0.0473300932657543
0.139343622862481,1.18662471220741,1.19516311338238,0.0744232406082337,1.05836509907057,0.999156811926123,0.027557575026639
0.140151706557974,1.19035672083425,1.18891622273453,0.156388394875733,1.23495900481976,0.976594721676429,0.123968903758957
0.140959790253467,1.19478887806282,1.17826349283518,0.251739139156698,1.4625068816759,0.947799144910541,0.24193175328043
0.141767873948955,1.1998390473861,1.16259283415498,0.358538451279732,1.74135344881649,0.912973180950094,0.380513048610472
0.142575957644439,1.20537122989604,1.1414000947284,0.474068186087428,2.06967254412225,0.872682242042415,0.537782161587989
0.143384041334998,1.21119672575197,1.11432659593588,0.594921186218421,2.44336487593917,0.827884422244857,0.710843254502735
0.144192114755301,1.21708006803212,1.08119215229228,0.717158951950238,2.85610610139243,0.779942037988408,0.895943594861629
0.145000179213267,1.22275002975108,1.04202079165228,0.836530650810019,3.29956086419793,0.730609488272839,1.0886576592099
0.145808243656464,1.22791553947686,0.99705684892431,0.948740727796694,3.76376231541047,0.681992892658711,1.28413704519188
0.146616317935487,1.2322858017645,0.946769947350898,1.04974272574176,4.23763527227904,0.636478460326575,1.47740476739778
0.14742440163098,1.23559331376635,0.891848433566414,1.1360286322234,4.70961719288556,0.596629371953043,1.66366270025137
0.148232485326473,1.23761782884543,0.833181705643142,1.20487987121244,5.16831124911209,0.565054616324604,1.83857740026308
0.149040569021966,1.23820871479392,0.77183218759454,1.25455025263628,5.60309895850629,0.544257005397232,1.99851446162808
0.149848652717446,1.23730268091453,0.708997476068957,1.28436153207881,6.00465073354539,0.53647097572361,2.1407023367282
0.150656736412938,1.23493370816156,0.645962953016042,1.29470511652423,6.36529659887013,0.543503414281836,2.26331842492461
0.151464820108431,1.23123263900762,0.584045623375112,1.28695567425823,6.67924590268492,0.566592233213528,2.36550005577703
0.152272903803924,1.22641561439576,0.524531424563249,1.26331229543607,6.94266644246,0.606297334877996,2.4472899481019
0.153080987499417,1.220762991892,0.468610382641708,1.22658958010656,7.15364774756435,0.66243669939909,2.50953003114205
0.153889067083757,1.21459239599231,0.417315741736475,1.179983907951,7.31207995509737,0.734076679074131,2.553719547264
0.154697132594828,1.20823022513844,0.371473511641479,1.12683896395979,7.41947823102711,0.819580599676198,2.58185345626447
0.155505197144613,1.20198536254878,0.331667474174827,1.07043029618455,7.47877448314803,0.91671397761674,2.59625566163183
0.156313265351859,1.19612771828318,0.298222237409905,1.01378297408151,7.4940881063882,1.02279857528914,2.59941896281347
0.157121347790464,1.19087310357057,0.271204418568517,0.959530727013796,7.47048098084511,1.13490166588243,2.59386060225695
0.157929431485955,1.18637495421641,0.250440082835188,0.909819964745276,7.41370058650571,1.25004195870102,2.5819994739173
0.158737515181436,1.18272257389964,0.235545302660024,0.866258030137012,7.32991691234635,1.36539057453865,2.56605876610843
0.15954559887693,1.17994489189852,0.225966046840631,0.829901948863006,7.22546112632133,1.47844531906953,2.54799590178933
0.160353682572422,1.17801830652453,0.221023441378383,0.801281792866647,7.10657569341879,1.58716007021474,2.5294598306506
0.161161766267915,1.17687707060264,0.219960652966292,0.780451492067652,6.97918722575991,1.69001814399005,2.51177385016348
0.161969849963408,1.17642482337089,0.221988125458547,0.76705940807739,6.84871465510847,1.78604735185494,2.49594032196306
0.162777933658901,1.17654615487272,0.226324547867013,0.760431088196743,6.71992427722343,1.87478271455307,2.48266230015963
0.163586016646449,1.17711737808567,0.232231653748058,0.759657193361806,6.59683777804723,1.95618876821312,2.4723765340921
0.16439408602117,1.17801592239815,0.239041668077312,0.763680495062347,6.48269068785809,2.0305567343993,2.46529256376197
0.165202150556107,1.17912795292942,0.24617687876468,0.771376945441824,6.37993126636652,2.09839290664935,2.46143346039093
0.166010215570793,1.18035398476121,0.253161390284059,0.781627045145453,6.29024730866069,2.16031374556883,2.46067491089184
0.166818293949935,1.18161241005269,0.259625600677414,0.793374978294961,6.21461037587865,2.21696038875367,2.46278057156612
0.167626377645428,1.18284099285104,0.265304316342717,0.80567417391396,6.15333031086532,2.26894055466555,2.46743273004483
0.168434461340921,1.18399652443331,0.270029673217518,0.817719019673769,6.10611535318059,2.31679959220503,2.47425822595827
0.169242545036414,1.18505298569674,0.273720169832145,0.828863343736083,6.07213474070992,2.36101598834699,2.48285029323281
0.170050628731907,1.18599870393054,0.27636714633106,0.838626960879677,6.0500823729059,2.40201196242236,2.49278742877834
0.170858712427399,1.18683303843564,0.278019977277444,0.846692039859383,6.03824268973942,2.44016853248702,2.50365035127676
0.171666796122892,1.18756303299511,0.278771102775594,0.852891303058827,6.0345632721366,2.47583680475696,2.51503749706399
0.172474879818385,1.18820029231637,0.278741826066309,0.857190152887207,6.03674107097323,2.50934158669067,2.5265786298932
0.173282963513877,1.1887581905707,0.278069582859691,0.859664779327239,6.04232793666732,2.54097757926666,2.53794558770124
0.174091039416694,1.18924946204336,0.276897158647415,0.860478175624108,6.04885524068205,2.57100113181183,2.54885925975164
0.174899103934047,1.18968423233421,0.275364105600662,0.859855789482106,6.05396942700431,2.59962179273156,2.55909242961284
0.175707168426148,1.19006857721063,0.273600400747196,0.858062271103377,6.05556483026029,2.62699801758524,2.56846881487971
0.176515240232614,1.19040372178745,0.271722210845218,0.855380456423684,6.0518996947497,2.65324058195082,2.57685927173105
0.177323323804912,1.1906860044048,0.269829504859656,0.852093363540301,6.04168495321497,2.67842547307235,2.58417657877257
0.178131407500405,1.19090770057716,0.268005183955977,0.84846961694207,6.02414008010139,2.70261533938995,2.59037035699316
0.178939491195898,1.19105869386865,0.266315368599445,0.844752390515381,5.99901433652898,2.7258854054029,2.59542349623363
0.17974757489139,1.19112879262576,0.264810480741169,0.841151707526807,5.96657475275081,2.74834717477928,2.59935100951307
0.180555658586884,1.19111030207065,0.263526782984731,0.837839763075859,5.9275646553053,2.77016259667606,2.60220155759213
0.181363742282368,1.19100038060136,0.262488086735575,0.834948839012321,5.88313867248814,2.79154337387162,2.60406096934013
0.182171825977856,1.1908027821075,0.261707414817645,0.832571355314117,5.83478168441714,2.81273405903767,2.60505608457436
0.182979909673349,1.19052875434821,0.261188490118811,0.83076162619922,5.78421923999815,2.8339817753511,2.60535658148997
0.183787990777674,1.19019702845844,0.260927002172036,0.82953893329377,5.73332473450532,2.85549832389708,2.60517252008815
0.184596057325952,1.18983294138541,0.26091166069011,0.828891568196792,5.68402487300436,2.87742174362683,2.60474616295951
0.185404121884905,1.18946678891822,0.261125073518449,0.82878152973194,5.63820220741703,2.89978447857023,2.60433790535183
0.186212188640444,1.18913154449881,0.261544494852872,0.829149596781224,5.59759404922226,2.92249455050921,2.60420748579643
0.187020269964396,1.18886012144116,0.262142491021152,0.829920541289567,5.56369034562527,2.94533452384005,2.60459276667051
0.187828353659889,1.18868241219352,0.262887573456833,0.831008293270756,5.53763658846587,2.9679803457845,2.60568903260984
0.188636437355381,1.18862240694624,0.263744852178564,0.832320911901746,5.52014955772985,2.99003828940622,2.6076318335991
0.189444521050861,1.18869575542879,0.264676764594219,0.833765247788345,5.51145368833712,3.01109385925113,2.6104859695427
0.190252604746355,1.18890813749965,0.265643929681212,0.835251198209968,5.51124504576879,3.03076318195715,2.61424238085895
0.191060688441847,1.18925469271678,0.266606163975154,0.836695459309025,5.51868896430553,3.04873682962458,2.61882344419296
0.19186877213734,1.18972053696011,0.267523673904133,0.838024673383581,5.53245628082138,3.06480872792917,2.62409550888104
0.192676855832833,1.190282166889,0.268358413494418,0.839177873092604,5.55080091399288,3.07888739653092,2.62988591838801
0.193484939350985,1.19090942941819,0.26907557285479,0.840108155358445,5.57167705354258,3.09099104910418,2.63600099062432
0.194293010779576,1.19156773714426,0.269645140527538,0.840783575875289,5.59288730806565,3.10123075139716,2.6422418314019
0.195101075279111,1.19222028941307,0.270043455265764,0.841187320704473,5.61224609082792,3.10978696165109,2.64841606954488
0.195909139838775,1.19283015601796,0.270254630048744,0.841317261431596,5.62773899618446,3.11688490289714,2.65434501646031
0.196717216123873,1.19336217304271,0.270271707582534,0.841185019263765,5.63766095942524,3.12277361804761,2.65986698638121
0.19752529981936,1.1937846816061,0.270097408890857,0.840814646052873,5.64072203478883,3.1277121986376,2.66483839083722
0.198333383514853,1.19407118985889,0.269744366222484,0.840240987224359,5.63611616860827,3.13196444756644,2.66913459044432
0.199141467210346,1.1942020192621,0.269234774860064,0.83950774807383,5.62355308393287,3.13580030096568,2.67265228300108
0.199949550905839,1.19416589426705,0.268599442729344,0.838665263156382,5.60325621598732,3.13949951099131,2.67531453689319
0.200757634601332,1.19396130011373,0.267876259259856,0.837767975009118,5.5759313461092,3.14335174806193,2.67707859834781
0.201565718296824,1.19359735539307,0.267108149403678,0.836871659919587,5.54271169967383,3.14764841037572,2.67794541666502
0.202373801992317,1.19309397496967,0.266340627489412,0.836030489499596,5.50508578926572,3.15266461581134,2.67796866234275
0.20318188568781,1.19248120576421,0.265619114355907,0.835294075056678,5.46481374534873,3.15863343034487,2.67726031599037
0.203989963741762,1.1917977322832,0.264986217553126,0.834704685460754,5.42383588274144,3.16571681990314,2.67599010763227
0.20479802865656,1.19108862561069,0.264479183603116,0.834294840795634,5.38417445263619,3.17397872466954,2.67437719013797
0.205606093186691,1.19040245283488,0.264127707196183,0.834085463847777,5.34782790016942,3.1833655209228,2.67267403475393
0.206414162878421,1.189787901516,0.263952233189728,0.834084732609632,5.31665820846863,3.19369841178683,2.671144182448
0.207222245978845,1.18929012838348,0.263962831398922,0.83428772956584,5.29227557490218,3.20468102703824,2.67003683358973
0.208030329674337,1.18894711974648,0.264158677263871,0.834676928686197,5.2759283513014,3.2159234672452,2.66956203401274
0.20883841336983,1.18878643843688,0.264528138905663,0.835223498728169,5.26840794784765,3.22698098471451,2.6698702435761
0.209646497065323,1.18882278333036,0.265049448781462,0.83588933695179,5.26997813996023,3.23740182090664,2.67103940121909
0.210454580760816,1.18905673731154,0.265691919508847,0.836629687324787,5.2803368561726,3.24677576361191,2.67307139048017
0.211262664456309,1.18947489339941,0.266417644382935,0.837396145095957,5.29861674917111,3.25477449729984,2.6758981372622
0.212070748151794,1.19005127827005,0.267183603326297,0.838139810835577,5.32342866401628,3.26117743128282,2.67939558483051
0.21287883184728,1.19074975827802,0.267944077362555,0.838814345602661,5.35294891006446,3.26588105796092,2.68340206788266
0.21368691412434,1.19152701014947,0.268653261893496,0.839378707244007,5.38504624034068,3.26889378902348,2.68773696392297
0.214494982064758,1.19233566768448,0.269267957983725,0.839799410634648,5.41743781044531,3.27032039755534,2.69221623504491
0.215303046617163,1.19312735397289,0.269750203933579,0.840052230102881,5.44785722920949,3.27034086498681,2.69666306262185
0.216111112276632,1.19385541933318,0.270069686544717,0.840123327647351,5.47421532832575,3.26918826537319,2.70091344336542
0.216919192138329,1.19447730769713,0.270205757041234,0.840009830299729,5.49473709694832,3.26712963874405,2.7048179260303
0.217727275833821,1.19495656487693,0.27014888759228,0.839719886831181,5.50806469502936,3.2644525781481,2.70824149797212
0.218535359529314,1.19526456430324,0.269901442830436,0.839272215175255,5.51332316415524,3.26145836078261,2.71106388802799
0.219343443224807,1.19538202375035,0.269477693438137,0.838695129885571,5.51015015965043,3.25845997824996,2.71318219316341
0.220151526920301,1.19530030283504,0.268903052356135,0.838025035463645,5.49869362376483,3.25578102634651,2.7145168797408
0.22095961061578,1.19502234891922,0.26821256485862,0.837304393759229,5.47958261489057,3.2537503409213,2.7150210464745
0.221767694311273,1.19456308410494,0.267448734938115,0.836579219073081,5.45387705894435,3.252688487829,2.71469152149036
0.222575778006765,1.19394905202887,0.266658824589695,0.835896217393652,5.42300205977724,3.25288536234886,2.71357915748754
0.223383861702258,1.19321724544587,0.265891815338664,0.835299752990766,5.38867129490712,3.25457157970136,2.71179506286172
0.224191935551703,1.19241314454095,0.265195260227437,0.834828873374979,5.35280173057957,3.25788850413379,2.70950988278524
0.225000000000035,1.19158806540992,0.26461226501723,0.834514634307805,5.31741921484771,3.26286233934612,2.70694457505395
0.225808064448368,1.19079595283631,0.264178813878095,0.834377941356096,5.28455342604645,3.26938725424827,2.70435292606594
0.226616138297813,1.19008978112806,0.263921605667486,0.83442807855649,5.25612270625356,3.27722157469959,2.70199780519414
0.227424221993306,1.18951777391522,0.263856509026206,0.834662040437788,5.2338137040862,3.28599970910646,2.70012451542408
0.228232305688794,1.18911972370706,0.26398769286816,0.835064723959663,5.21896485821563,3.29526044961108,2.69893530556552
0.229040389384277,1.18892377128894,0.264307449125727,0.835609972160585,5.21246458196733,3.30448938812727,2.69856900851377
0.229848473079771,1.18894405388697,0.264796694267906,0.836262395006153,5.21467455604913,3.31316974239741,2.69908893580833
0.230656556775264,1.18917958693895,0.265426109982682,0.836979829588366,5.22538685198033,3.32083315204736,2.70048079588417
0.231464640470757,1.18961456694913,0.266157858070168,0.837716244081157,5.24382144952377,3.32710163120576,2.70266062093362
0.232272724166249,1.19022001453128,0.266947779678666,0.838424843975848,5.26866813449555,3.33171448648556,2.70549063429412
0.233080807861742,1.19095643530296,0.267747967442349,0.839061120520497,5.29817325887978,3.33453835820778,2.70879923742527
0.233888887723439,1.19177706246618,0.26850958415314,0.839585604695037,5.33026673553543,3.33556242616125,2.7124006820145
0.234696953382908,1.19263126656183,0.269185790841379,0.839966152326939,5.36271808695068,3.33488296466775,2.71611084995025
0.235505017935313,1.19346781414676,0.269734632227741,0.840179665725918,5.39330436783496,3.33268202947508,2.71975734331928
0.23631308587572,1.1942377700881,0.27012170608956,0.840213230262728,5.41997046339922,3.32920482470329,2.72318392971646
0.237121168152777,1.19489694590674,0.270322428017301,0.840064692521713,5.44096527057364,3.32473959899432,2.72625080301734
0.23792925184827,1.195407896982,0.270323712464919,0.83974271971318,5.45494394404746,3.31960273176447,2.7288329775158
0.238737335543762,1.19574155041195,0.27012492952392,0.839266362487958,5.46103323937568,3.31412985129141,2.73081935932518
0.239545419239255,1.1958785657415,0.269738052352793,0.838664117112148,5.45886169001194,3.30867143222212,2.73211459735617
0.240353502934748,1.19581046535966,0.269186968260306,0.837972472301654,5.44855880640411,3.30358899278078,2.73264483929028
0.241161586630241,1.19554045109114,0.268505982078443,0.837233941312352,5.43072855162037,3.29924698736525,2.73236722849676
0.241969670325733,1.19508373142279,0.267737596427387,0.836494620249794,5.40640264382013,3.29599673982811,2.73128156657613
0.242777754021226,1.19446718384278,0.266929712403488,0.835801374221768,5.37697887623405,3.29415190784242,2.72944130612471
0.243585837121647,1.19372825710764,0.266132452139283,0.835198821136912,5.34414839204287,3.29395835791339,2.72696040416949
0.244393906813366,1.19291311476511,0.265394849091792,0.834726335476025,5.30981354501138,3.29556342973732,2.72401297454513
0.245201971343498,1.1920740859609,0.264761667274227,0.834415311764236,5.27599539075033,3.29899005797257,2.72082407569179
0.246010036258309,1.19126652375698,0.264270588885526,0.834286909430976,5.24472891499312,3.30412068036695,2.71765186073608
0.246818114312261,1.1905452034772,0.263949956918188,0.834350461712632,5.21794635894406,3.31069484315775,2.71476316229744
0.247626198007754,1.18996044781103,0.263817192380786,0.834602683111764,5.19735368886147,3.31832301001898,2.71240602606222
0.248434281703247,1.18955425003377,0.26387794274235,0.835027754002867,5.18430969832571,3.32651704027878,2.71078347310717
0.249242365398739,1.18935677060798,0.264125968612484,0.8355982953101,5.17971930881108,3.33473487782632,2.71003268238281
0.250050449094232,1.18938366057947,0.264543738809304,0.836277174021801,5.1839522586728,3.34243349869842,2.71021289861715
0.250858532789726,1.18963464085153,0.265103674421214,0.837020008378211,5.19679660913047,3.34912140172843,2.71130389832677
0.251666616485207,1.19009358700062,0.265769956003123,0.837778175099156,5.21745415898365,3.35440162239289,2.71321492200444
0.252474700180698,1.19073007921902,0.266500784046399,0.838502067852577,5.24458204445108,3.3579990381491,2.71580179018521
0.25328278387619,1.1915021081715,0.267250964424048,0.839144332851184,5.27638103537704,3.35977024976472,2.71888808659175
0.254090860161297,1.19235949263918,0.267974680975506,0.839662829445474,5.31072570211616,3.35969828365413,2.72228569216013
0.25489892472096,1.19324757392004,0.26862831359243,0.840023127089958,5.34532491570154,3.35787648522053,2.72581090889159
0.255706989220495,1.19411084053914,0.269173152461445,0.840200432034083,5.37789502012105,3.35448651577969,2.72929431545118
0.256515060649086,1.1948962433568,0.269577843933365,0.840180912164536,5.4063255606912,3.34977509263561,2.73258443885198
0.257323144167238,1.19555606226934,0.269820393025887,0.839962438761728,5.42882036405335,3.34403340466531,2.73554680994006
0.258131227862731,1.19605028003528,0.269889559889669,0.83955477984673,5.44400351469305,3.33758196016472,2.73806088416201
0.258939311558221,1.19634849600749,0.269785527766141,0.838979265178184,5.45098687971948,3.33076181762671,2.74001758407716
0.259747395253702,1.19643144118559,0.26951977676324,0.838267917932684,5.44940083698711,3.3239307326355,2.74131980421138
0.260555478949196,1.1962921114358,0.269114157220939,0.837462035745234,5.43939252762438,3.31746033227478,2.74188722888465
0.261363562644689,1.1959364432837,0.268599213125912,0.836610215224303,5.42159714130778,3.31172925697139,2.74166547319605
0.262171646340182,1.19538338721708,0.268011861873304,0.835765849743036,5.39708810942834,3.30710833846896,2.7406380672154
0.262979730035674,1.19466424200259,0.267392593756965,0.834984186530541,5.36731176959924,3.30393699718138,2.73883844889675
0.263787811359626,1.19382119050368,0.266782408954181,0.834319094535696,5.33401084674265,3.30249348038501,2.73635840484775
0.264595878115166,1.19290506814143,0.266219749171366,0.833819747881989,5.29913880890635,3.3029637357242,2.73334973551029
0.265403942674118,1.19197245820411,0.265737690020305,0.833527452169521,5.26476454222132,3.30541426820633,2.73001728060685
0.266212009222398,1.1910822453483,0.265361630876255,0.833472830760568,5.23296573395315,3.30977384675927,2.7266033191245
0.267020090326712,1.1902917959508,0.265107658861831,0.833673557643655,5.20571140797785,3.31582797470227,2.72336520795053
0.267828174022202,1.18965299244208,0.264981691329819,0.834132782852568,5.18473853931143,3.32322872536223,2.72054957969209
0.268636257717695,1.18920843055334,0.264979434355964,0.834838348145476,5.17143198032897,3.33152062936788,2.7183672126909
0.269444341413187,1.1889881711788,0.265087140221772,0.835762836549785,5.16671895804927,3.34018052209347,2.71697263447224
0.27025242510868,1.18900747200949,0.265283101775053,0.836864445526713,5.17098902834281,3.34866588422058,2.71645167351664
0.271060508804173,1.18926584756443,0.265539780769264,0.838088624869231,5.18404863106102,3.35646347571431,2.71681874399222
0.271868592499666,1.18974759825985,0.265826428591812,0.839370377110096,5.20511707417624,3.36312968507247,2.7180237791461
0.272676676195158,1.19042367103589,0.266112022458189,0.840637082729209,5.23286798713584,3.36831667053614,2.71996660871576
0.273484759767457,1.19125448420287,0.266368312196117,0.841811696404252,5.2655165767473,3.37178276849697,2.72251480319611
0.274292831573922,1.19219325382488,0.266572756368238,0.84281617515758,5.30094778617482,3.37338954246852,2.72552044325783
0.27510089606601,1.19318939415636,0.266711120891164,0.843575039872837,5.33687387182875,3.37308994295332,2.72883224810045
0.275908960583363,1.19419166760469,0.266779512574005,0.84401901839523,5.37100390074975,3.37091255303957,2.73230143018151
0.276717036486193,1.19515087487796,0.266785622832834,0.844088750130888,5.40120532148552,3.36694655083757,2.73578162992438
0.277525120181686,1.19602198277804,0.266748974312438,0.843738533820222,5.42564080943174,3.36133121110468,2.73912480798551
0.278333203877179,1.19676568453002,0.266700010351706,0.842940064252378,5.44287049799651,3.35425246312922,2.74217591025665
0.279141287572672,1.1973494671126,0.266677947346499,0.841686035353741,5.45191693267869,3.34594705061078,2.74476939483222
0.279949371268164,1.19774829585394,0.26672741144948,0.839993407200479,5.45229510495322,3.33671221679849,2.74673026184
0.280757454963657,1.19794500001177,0.266893989107558,0.837906067585065,5.44401249697352,3.32691619333491,2.74788117143311
0.28156553865915,1.19793037814956,0.267218928026881,0.835496579491739,5.4275450836327,3.31700340466321,2.74805580168
0.282373622354643,1.19770299787781,0.267733329529879,0.832866699748079,5.4037953800432,3.30748929601971,2.74711699658257
0.283181706050128,1.19726868086987,0.268452272643546,0.830146382512109,5.37403804704041,3.29894273666703,2.74497678063269
0.283989784429267,1.19663972363823,0.269369396241942,0.827491037732303,5.3398570665101,3.29195736861735,2.741614468747
0.284797849443964,1.19583395605724,0.27045252214568,0.825076883928017,5.30307595351689,3.28711549395858,2.73708930683965
0.285605913978901,1.19487375098049,0.271640910806206,0.823094304282276,5.26567967009436,3.28494880664264,2.73154528036955
0.286413983353622,1.19378507872149,0.272844690736959,0.821739188097573,5.22972569932563,3.28590008478251,2.72520742081514
0.28722206634117,1.19259667911801,0.273946895219301,0.821202329587609,5.19724356249035,3.29028942902643,2.71837059700324
0.288030150036663,1.1913394245092,0.274808388438366,0.821657071129337,5.17012617575002,3.29828785642032,2.71138306772571
0.288838233732156,1.19004597731055,0.275275784561077,0.82324551480487,5.15002036950974,3.30989979183249,2.70462775648573
0.289646317427648,1.18875089435764,0.275192268518153,0.826063775184511,5.1382257303211,3.32495397037201,2.69850413578619
0.290454401123141,1.18749135371747,0.274411020688587,0.830146900369386,5.13561063625557,3.34309969390067,2.69341284139046
0.291262484818621,1.1863086104103,0.272810732057512,0.835454239183459,5.14255293394675,3.3638034103303,2.68974388714789
0.292070568514114,1.18525008665282,0.270312478418913,0.841856167135096,5.15891088677032,3.38634079604285,2.68786775775747
0.292878652209607,1.18437172273499,0.266897014339181,0.84912319013183,5.18402788383131,3.40978252078796,2.68812690037266
0.293686734648212,1.1837399858385,0.262621367899076,0.856918518549406,5.21677147364826,3.4329763534894,2.69082380082982
0.294494802855458,1.18343286177163,0.257633485714365,0.864795240478869,5.25560294625792,3.4545319877772,2.69620175144118
0.295302867405243,1.18353924660218,0.252183609451428,0.872199201283198,5.29866806920847,3.47281661816919,2.70441590040035
0.296110932916313,1.18415634894403,0.246631068142036,0.87847858180826,5.34389453604252,3.48596906296417,2.71549461989726
0.296919012500654,1.18538494815649,0.241445255334944,0.882900927014423,5.38908018958553,3.49193882655899,2.72929372384871
0.297727096196148,1.18732260182431,0.23719974657014,0.884677991364245,5.43195979596978,3.48855430356682,2.74544806840129
0.298535179891634,1.19005514957845,0.234558821485345,0.882998234501509,5.47024553337041,3.47362135133508,2.76332641433243
0.299343263587119,1.19364710251285,0.234256089139808,0.877066141486201,5.5016438957298,3.4450495902951,2.78199599333345
0.300151347282613,1.19813170066403,0.23706545470036,0.866146804586785,5.5238568434147,3.40099913006472,2.8002028877008
0.300959430978105,1.20350153091362,0.243765276947535,0.849613453910705,5.53457744266292,3.34003569451542,2.81637316817569
0.301767514673598,1.20970062929037,0.255097211103169,0.826994931552225,5.53149074495687,3.2612787850468,2.82863792616556
0.302575598369091,1.21661898513329,0.271721866131909,0.798019542339168,5.5122899258092,3.16452690009612,2.83488307299683
0.303383682064583,1.22409034331088,0.294173972831881,0.762651366031061,5.47471589835777,3.05034591519063,2.8328223578694
0.304191756343606,1.23189413230188,0.322820182947832,0.721115066903229,5.41662557018357,2.92011017520129,2.82009001203901
0.304999820786803,1.23976216296809,0.357822805364811,0.673905572551515,5.33608957133562,2.77598938605847,2.79434826667862
0.30580788524477,1.24739039459754,0.399112636361906,0.621779802773328,5.23151551036665,2.62087798547076,2.75340476589078
0.30661595866506,1.2544555436287,0.446373511268182,0.565728984977679,5.10178930135549,2.4582681943922,2.69533518145791
0.307424042355618,1.26063564173869,0.499040356831659,0.506932008859061,4.94642545059684,2.29207394567282,2.61860660327611
0.308232126051111,1.26563288580505,0.556311496391544,0.446692676707414,4.76571549861483,2.12641954178389,2.52219716245554
0.309040209746604,1.26919639605399,0.617174893861453,0.386366349456066,4.56085978175093,1.96541198609068,2.40570671881356
0.309848293442097,1.27114210060196,0.680447090966836,0.327283721560905,4.33406212158803,1.81291721216337,2.26945241304102
0.310656377137589,1.27136721560818,0.744822986423375,0.27068024674068,4.088563996036,1.67235753715729,2.11454154697889
0.311464460833082,1.26985769572796,0.8089342541419,0.217638357696891,3.82859801938825,1.5465424469729,1.94291254085065
0.312272544528575,1.26668819420917,0.871413652425943,0.169046432515002,3.55925065816162,1.43753972672793,1.75733274295357
0.313080628224068,1.26201508299698,0.930961417600237,0.125574817052139,3.28623770705027,1.34659028669725,1.56134061968857
0.313888708353518,1.2560637926606,0.986408717962528,0.0876666327534141,3.01560846461111,1.27406768437814,1.35912154332371
0.31469677417114,1.24911212278554,1.03677259199588,0.0555403442273697,2.75340332054846,1.21948160954508,1.15531372917434
0.315504838725728,1.2414712348904,1.08129747132928,0.0292017099777962,2.50529511827687,1.18152304511937,0.954754419521342
0.316312906409295,1.23346585712275,1.11948015597438,0.00846363867808599,2.27624797090676,1.15814745904057,0.762191804271259
0.317120988515102,1.22541499428362,1.15107732794507,-0.00702723098765284,2.0702271647469,1.14669137577103,0.581997744126487
0.317929072210595,1.21761428286326,1.17609671282852,-0.0177587127962636,1.88998872593357,1.1440169645535,0.417915462030614
0.318737155906088,1.2103210282902,1.19477447032349,-0.0243179362530977,1.73696718114521,1.14667858336647,0.272867110873666
0.31954523960158,1.20374278869524,1.2075422275833,-0.0273550342269822,1.61126734800626,1.1511043607649,0.14883417506712
0.320353323297073,1.19803006298521,1.21498742015858,-0.0275477569613684,1.51175387515572,1.15378502179043,0.0468131194624647
0.321161406992567,1.1932732529832,1.21781041078298,-0.0255688690597822,1.43622301147638,1.1514614608785,-0.0331591712588093
0.321969490688046,1.18950369764482,1.21678139930918,-0.0220578108750052,1.38163536121877,1.14130201455551,-0.0919209121447165
0.322777574383539,1.18669828453363,1.21269957965914,-0.0175976637973845,1.34438573349145,1.12105994032001,-0.131055720084411
0.323585657587075,1.18478694627434,1.20635642669874,-0.0126980015880849,1.32058598584575,1.08920148155451,-0.152732757888507
0.324393727605908,1.18366224211471,1.19850443102765,-0.00778377686080411,1.30633850383519,1.04499549369674,-0.159531559297303
0.325201792130795,1.18319019254975,1.18983205298333,-0.00319001168466175,1.29798118055611,0.988557193358358,-0.154265066368141
0.326009856955366,1.18322156035718,1.18094516205256,0.000838247539828184,1.29228896285291,0.920841185900274,-0.139812359583535
0.326817934674586,1.18360284011574,1.17235480221429,0.00414147887854412,1.28662179930496,0.843582386068493,-0.118970073714374
0.327626018370079,1.18418631809409,1.16447080854117,0.00663765081002031,1.27901385097705,0.75918749356435,-0.0943288329723529
0.328434102065572,1.18483867713574,1.15760059015308,0.00831158593810504,1.26820381535,0.670583883228583,-0.0681784235316874
0.32924218576106,1.18544773149948,1.15195225722096,0.00920270052637462,1.25361084136031,0.581036605126146,-0.0424430170534275
0.330050269456544,1.18592699758564,1.14764119734164,0.0093920373349926,1.2352644422747,0.493947138585108,-0.0186456841427002
0.330858353152038,1.18621797334599,1.14469922799276,0.00898940401195039,1.21369967358406,0.412649037646527,0.0021002345655242
0.33166643684753,1.1862902100949,1.14308557042826,0.00812129325441294,1.18983024126196,0.340215169241754,0.019076566154211
0.332474520543023,1.18613944548052,1.14269903480007,0.00692010747647047,1.16481195235644,0.279288887047714,0.0319270159790885
0.333282604238516,1.18578415888083,1.14339088327226,0.00551505192725644,1.13990730718172,0.23194790005339,0.0406100035834226
0.334090680896409,1.18526093384582,1.14497783624998,0.00402490646271957,1.11635974117208,0.199605833869026,0.0453425041951922
0.33489874550793,1.18461904546928,1.14725468716908,0.0025527457609022,1.0952837060147,0.182953349156316,0.0465395043285667
0.335706810014461,1.18391475048522,1.1500060640034,0.00118255673531186,1.07757478207054,0.181938456841563,0.0447531777229784
0.336514881075372,1.1832057700256,1.15301701194975,-2.23959051067776e-05,1.06384243179991,0.195784256714007,0.0406152254899198
0.337322964529552,1.18254636424159,1.15608222032109,-0.00101967777302182,1.0543668267237,0.223041483807843,0.0347850695651279
0.338131048225043,1.18198325309783,1.15901383981348,-0.00178653615043733,1.04908036760166,0.261672705851765,0.0279058026380465
0.338939131920536,1.18155252276173,1.16164791452797,-0.00231778828398325,1.04757399390816,0.309164507798428,0.0205690329724333
0.339747215616029,1.18127759028485,1.16384947176229,-0.00262304355344362,1.04912795011779,0.362663287170191,0.0132890607934988
0.340555299311521,1.18116824644503,1.16551627604879,-0.00272354208973473,1.05276594159333,0.419129206066219,0.00648621494602707
0.341363383007014,1.18122073821006,1.16658120226823,-0.0026488643534267,1.05733015381213,0.475501385195636,0.000478684107453797
0.342171466702507,1.18141879429761,1.16701316292333,-0.00243372838835176,1.0615724698993,0.528865758591089,-0.0045181944480934
0.342979550398,1.18173544848135,1.16681654846708,-0.00211504780310859,1.06425508427024,0.576615512822839,-0.00838647308097881
0.343787631931924,1.18213548320337,1.1660291916487,-0.00172937754748565,1.064252406631,0.616593225832344,-0.0110953741667572
0.344595698904603,1.1825783056019,1.16471893534346,-0.00131082930532122,1.06064605487512,0.647204177443193,-0.0126877539824187
0.345403763463117,1.18302106980738,1.16297895466578,-0.000889496310601453,1.05280563948729,0.667492054906451,-0.0132646297491883
0.346211829813982,1.18342185693666,1.16092203720304,-0.000490390480067879,1.04044946524735,0.677171282166078,-0.0129690186720992
0.347019910689034,1.18374272000144,1.15867406038108,-0.000132864191838943,1.02368083054954,0.676614026094854,-0.0119701574907829
0.347827994384527,1.1839524116699,1.15636694738574,0.000169534512589313,1.00299714425535,0.666794060473154,-0.0104489603038054
0.34863607808002,1.18402863324778,1.15413143394626,0.000408840927522138,0.979270614707803,0.649193633759949,-0.0085853488017699
0.349444161775513,1.18395964817714,1.15209000338428,0.000582164061343448,0.953700826904305,0.625682793035297,-0.00654786779364156
0.350252245471006,1.18374510266217,1.15035033722242,0.000690968924148473,0.927741134209884,0.598382666153107,-0.00448579249395697
0.351060329166498,1.18339594491655,1.14899962305722,0.000740229301606908,0.90300253315212,0.569524517012262,-0.002523751876936
0.351868412861991,1.18293345215056,1.14810007671653,0.000737523380399892,0.88114071061727,0.541314943988537,-0.000758740859730346
0.352676496557485,1.1823874923772,1.14768601121546,0.000692135233004038,0.863734206270275,0.515814900947708,0.000740723383133548
0.353484580174097,1.18179419294768,1.14776265570265,0.000614213766474967,0.852163567940855,0.494837068615735,0.00193362817677413
0.354292652368648,1.1811931847258,1.1483067269703,0.000514028317897083,0.847502138744466,0.479863260163095,0.00280405124624039
0.355100716852875,1.18062462087203,1.14926858876582,0.000401347544209923,0.850428242485007,0.471981645043392,0.00335770011691104
0.355908781337445,1.18012623463817,1.15057575786387,0.000284956359583287,0.861166321255716,0.471843011635976,0.00361779137476898
0.356716856848519,1.17973071126483,1.15213750342559,0.000172315003025145,0.879461684342767,0.479635974457794,0.00362062694947931
0.357524940544011,1.17946355997431,1.15385029088205,6.93552820263956e-05,0.904590466510615,0.495082296643928,0.00341117961591407
0.358333024239504,1.17934155559829,1.15560382575205,-1.95981231284139e-05,0.935403446235313,0.517454393188681,0.00303894457031648
0.359141107934997,1.17937176235039,1.15728744933358,-9.17986053550868e-05,0.970399696559331,0.545616916615384,0.00255425328300596
0.35994919163049,1.17955115168831,1.15879660943767,-0.000145961408958429,1.00782374640977,0.578093015083447,0.00200518434100896
0.360757275325982,1.1798668278383,1.16003907060978,-0.000182082314464341,1.04577822334376,0.613153771203069,0.00143514741442831
0.361565359021462,1.18029685202795,1.1609404727421,-0.000201213243429633,1.08234316418582,0.648926916590633,0.000881163725984452
0.362373442716955,1.18081161682162,1.16144883888641,-0.00020521545793657,1.11569347370642,0.68351844391533,0.000372821537857415
0.363181526412448,1.18137567914725,1.161537687457,-0.000196508715787571,1.14420710138603,0.715138467640734,-6.81505659205873e-05
0.363989605107239,1.18194993187609,1.16120751002446,-0.000177831760091762,1.16655793598426,0.742221122582794,-0.000427775940973173
0.364797670231484,1.18249399201773,1.16048551470374,-0.000152026162770321,1.18178893645807,0.763528069834606,-0.000699287686546612
0.365605734770788,1.18296869595379,1.15942367481775,-0.000121852068151277,1.18936254699836,0.778226581701798,-0.000882259875863456
0.366413803838577,1.18333859101295,1.15809522881996,-8.98410185318133e-05,1.18918687264231,0.785935830794112,-0.000981520286354192
0.367221886703495,1.18357429521767,1.15658985244037,-5.81879660686851e-05,1.18161728014796,0.78673822834656,-0.00100594653602106
0.368029970398989,1.18365458456188,1.15500780087194,-2.86819143758283e-05,1.16743397814259,0.781156031661781,-0.000967236484115202
0.368838054094473,1.1835680617074,1.15345340075715,-2.67247139307347e-06,1.14779676921129,0.770096858192326,-0.000878729327966076
0.369646137789961,1.18331424301176,1.15202831864905,1.89320286254846e-05,1.12417867138069,0.754774852259552,-0.000754337459801194
0.370454221485454,1.18290388946715,1.15082502978929,3.56402611468638e-05,1.09828064471084,0.736616287960809,-0.000607632135927341
0.371262305180946,1.1823584615034,1.14992089999583,4.73335098330938e-05,1.07193048056694,0.717158769871849,-0.00045110946382456
0.37207038887644,1.18170871398351,1.14937329795204,5.42072566874767e-05,1.04697032138767,0.697952043181084,-0.000295648017089746
0.372878472571932,1.18099258714513,1.14921612162151,5.6704637518086e-05,1.0251393039334,0.680466426273041,-0.000150156195759906
0.373686555162369,1.18025260621426,1.14945798722843,5.54470820295745e-05,1.00795979031757,0.666012718399773,-2.13966807959745e-05
0.37449462364644,1.17953299364842,1.15008212157869,5.11666895933593e-05,0.996636505009604,0.655675559757497,8.60328086667871e-05
0.375302688193168,1.17887670225687,1.15104782096999,4.4643992015057e-05,0.991977123614416,0.650260943828688,0.000169588743094961
0.376110753565581,1.17832260773648,1.15229325598879,3.66537991032804e-05,0.994340847075336,0.650258119127617,0.000228570277903524
0.376918832862966,1.17790308767268,1.15373939145684,2.79208772216928e-05,1.00361890234483,0.655816385374743,0.00026383705556495
0.377726916558459,1.17764213037665,1.15529480598194,1.90863288557951e-05,1.01924812697605,0.666737831897649,0.000277485220470807
0.378535000253953,1.17755402304678,1.1568612045518,1.06847630170226e-05,1.04025600111994,0.682487375206767,0.00027250792721103
0.379343083949445,1.17764262760929,1.15833939987828,3.13169933129885e-06,1.06533286960807,0.702221284692504,0.000252462920748628
0.380151167644938,1.17790125136579,1.15963547848773,-3.27985225392582e-06,1.09292491104924,0.724834725414395,0.000221165393342347
0.380959251340431,1.1783131138293,1.16066678182449,-8.37504537686825e-06,1.12134000681194,0.749027722339786,0.000182419651604493
0.381767335035923,1.17885238600293,1.16136727550516,-1.20867011575192e-05,1.14885832805761,0.773387349830453,0.000139798483273946
0.382575418731416,1.17948574245501,1.16169189523903,-1.44403547175118e-05,1.17384012816916,0.796481881486531,9.64747639288553e-05
0.38338350242691,1.18017433021138,1.16161953779731,-1.55365008309403e-05,1.19482444380221,0.816960326799291,5.51059917375607e-05
0.384191577126062,1.18087603511757,1.16115447808471,-1.55315685224735e-05,1.21061370691711,0.833648874499157,1.77692215779377e-05
0.384999641573568,1.18154792560933,1.1603261208811,-1.46189604695798e-05,1.22034049519102,0.84563512153038,-1.40586348191661e-05
0.385807706040728,1.18214876360135,1.15918712121634,-1.30112549814278e-05,1.22351383262258,0.852332036851556,-3.94819470042909e-05
0.386615779042182,1.18264146999616,1.15781000681177,-1.09244077839783e-05,1.22004358297488,0.853515986245157,-5.81368088531365e-05
0.387423862717944,1.18299541895065,1.15628251124599,-8.56452701874933e-06,1.21024247415106,0.849335991694579,-7.01190689941825e-05
0.388231946413436,1.18318842995391,1.15470190542995,-6.11754376943242e-06,1.19480610726962,0.840294253278249,-7.5898089510021e-05
0.389040030108929,1.18320832768542,1.15316869774569,-3.74187452157967e-06,1.17477197290889,0.82720081674984,-7.62237808375098e-05
0.389848113804422,1.18305392549173,1.15178012094832,-1.56398003382385e-06,1.15145909029275,0.811107911664346,-7.20335302990775e-05
0.390656197499915,1.18273527580051,1.15062382423888,3.23427578452516e-07,1.12639049537886,0.793231231518002,-6.4364487304966e-05
0.391464281195408,1.18227308016084,1.14977218245206,1.86088912712469e-06,1.1012016011227,0.77486573578132,-5.42753967706831e-05
0.392272364890887,1.18169727990336,1.14927764122011,3.01984439513714e-06,1.07753868539836,0.757302581836227,-4.27808786116532e-05
0.39308044858638,1.18104497895039,1.14916948118109,3.79888354823452e-06,1.05695345288006,0.741752190035121,-3.07998148750684e-05
0.393888528973987,1.18035790083367,1.14945224300528,4.21906779353396e-06,1.04080119875888,0.729276786552607,-1.91183894027864e-05
0.39469659495956,1.17967957109498,1.15010584067543,4.31875625179877e-06,1.03015069698502,0.720734358841573,-8.36737222729592e-06
0.395504659515893,1.17905242219433,1.15108720864598,4.14832825712704e-06,1.02571317254579,0.716734975445598,9.8752084453411e-07
0.396312726952567,1.17851505185848,1.1523332441623,3.76512815218668e-06,1.0277959778981,0.71760998958933,8.64392273757248e-06
0.397120808877428,1.17809985772454,1.15376479915467,3.22888926865843e-06,1.03628443732672,0.723394677516471,1.44518533878588e-05
0.39792889257292,1.17783118935394,1.15529149643414,2.59782073203054e-06,1.05065301882981,0.733825041486983,1.83957664347809e-05
0.398736976268414,1.17772406465381,1.15681715950797,1.92546974916861e-06,1.07000461487516,0.74834956661361,2.05718807627295e-05
0.3995450599639,1.17778345526205,1.15824563358103,1.2584069152761e-06,1.09313438737367,0.766156593755834,2.11629498933559e-05
0.400353143659385,1.17800414371682,1.15948672256556,6.34725595788858e-07,1.11861262709383,0.786217612867314,2.04123944996726e-05
0.401161227354879,1.1783711509578,1.16046188876959,8.33003868892234e-08,1.14487975803589,0.807346039687489,1.85994229023059e-05
0.401969311050372,1.17886070994518,1.16110931088205,-3.76285099590613e-07,1.17034625772799,0.828269761442349,1.60164216365315e-05
0.402777394745864,1.17944172677786,1.16138791352597,-7.33254292669686e-07,1.19349079633688,0.847713915118553,1.29495405267676e-05
0.403585478042739,1.18007763475585,1.16128006040147,-9.84723411632088e-07,1.21295090949055,0.864488237113271,9.66304770414752e-06
0.40439354839879,1.18072852466313,1.16079271419124,-1.13448585882705e-06,1.22760160725354,0.877571502448623,6.38770855075104e-06
0.405201612917997,1.1813534381266,1.15995699333617,-1.19161921865116e-06,1.23661836039025,0.886184888598539,3.31316262310557e-06
0.406009677661952,1.18191272736133,1.15882617904528,-1.16902746123429e-06,1.23952194034233,0.889847030476587,5.84043290415801e-07
0.406817755036912,1.18237038727885,1.15747231841525,-1.08201499161328e-06,1.23620360238234,0.888405721539108,-1.70058934311842e-06
0.407625838732406,1.18269625255393,1.1559816328794,-9.46970373070841e-07,1.2269299848955,0.882043837509441,-3.48505016224612e-06
0.408433922427886,1.18286794357993,1.15444900708053,-7.80217487889245e-07,1.21232778510517,0.871259651373815,-4.75267900588151e-06
0.409242006123377,1.18287244210302,1.15297190687679,-5.97071973577908e-07,1.19334880110857,0.856824280138625,-5.51997072363148e-06
0.41005008981887,1.18270715956421,1.15164412052139,-4.11122128620728e-07,1.17121640261079,0.839721364842104,-5.82979526622781e-06
0.410858173514363,1.18238034384869,1.15054972044747,-2.33736984842614e-07,1.14735503135825,0.821075591298732,-5.74426400799141e-06
0.411666257209856,1.18191071155829,1.14975764074154,-7.37904820419765e-08,1.12330513244121,0.802076826757905,-5.33772164558394e-06
0.412474340905348,1.18132630995799,1.14931727291415,6.24200202138841e-08,1.10062725459675,0.783905682990755,-4.6902516027291e-06
0.413282424600841,1.18066273148604,1.14925544383516,1.71090209647118e-07,1.0808009550625,0.767664851337081,-3.88198479641644e-06
0.414090501622023,1.17996084649698,1.14957499810883,2.50694095024629e-07,1.06512596160258,0.754319091077903,-2.98840379122903e-06
0.414898566294967,1.17926420848555,1.1502550012544,3.01673656288725e-07,1.05463380421377,0.744645509373548,-2.07674246436284e-06
0.415706630808052,1.1786162980188,1.151252412387,3.26067796511687e-07,1.05001743267158,0.739194898456391,-1.20349966142326e-06
0.416514701511445,1.1780578144975,1.15250500001703,3.27112946986024e-07,1.05158460759803,0.738264541355558,-4.13016918095217e-07
0.417322784891876,1.17762422639472,1.15393526566532,3.08843661754093e-07,1.05923868533407,0.741883001841018,2.62983165093548e-07
0.418130868587369,1.17734371929332,1.15545515150744,2.75716569541124e-07,1.07248808164286,0.749807670249366,8.05039366011864e-07
0.418938952282861,1.17723559835223,1.15697131677801,2.3227558717093e-07,1.09048328021139,0.761535969238598,1.20493968199923e-06
0.419747035978354,1.17730916908099,1.15839075664796,1.82870745586856e-07,1.11207791511546,0.776331015592202,1.46422857802202e-06
0.420555119673847,1.17756312471296,1.1596264896558,1.31437677956069e-07,1.13590849766681,0.793262080881622,1.59240524886962e-06
0.42136320336934,1.17798546833207,1.16060296912602,8.13400349803965e-08,1.16048610356881,0.811259292074304,1.60497248396883e-06
0.422171287064833,1.17855398043671,1.16126083364758,3.52730145374924e-08,1.18429298417764,0.829180673923664,1.52147647838378e-06
0.422979370760326,1.17923721570389,1.16156064096724,-4.77706427960875e-09,1.20587751942985,0.845887955721873,1.36365385495101e-06
0.423787452494544,1.17999598404465,1.16148531280925,-3.75246022924429e-08,1.22394182592279,0.860325751651335,1.15377550625485e-06
0.42459551969426,1.18078525143956,1.16104112020837,-6.23369707234253e-08,1.23741733227418,0.871597273991707,9.13249642280126e-07
0.425403584251903,1.18155639442609,1.16025714796741,-7.91569050500104e-08,1.24552464146572,0.879029344474918,6.61520331451382e-07
0.426211650415218,1.18225974671884,1.15918328639241,-8.84048173946159e-08,1.24781506337047,0.882220439402311,4.15274178240318e-07
0.42701973105136,1.18284736382359,1.15788689158131,-9.0870265209718e-08,1.2441923017588,0.88106739116886,1.87947541820675e-07
0.427827814746853,1.18327590030602,1.15644833264037,-8.76008308885165e-08,1.23491381911582,0.875768471374089,-1.04895466522016e-08
0.428635898442346,1.18350946393302,1.15495572531208,-7.97953736585232e-08,1.22057231503299,0.866802704766192,-1.7350861594031e-07
0.429443982137838,1.18352228234417,1.15349922875291,-6.87071415956879e-08,1.20205854315783,0.854887610372799,-2.97800789582223e-07
0.430252065833331,1.1833009758456,1.1521653144855,-5.55606954475008e-08,1.18050734888944,0.840919955402069,-3.82905164334509e-07
0.431060149528821,1.18284619697769,1.1510313950399,-4.14850977905076e-08,1.15722931174779,0.825905797968375,-4.30735500712433e-07
0.431868233224303,1.18217343748963,1.15016117073197,-2.74644415895423e-08,1.13363086480284,0.810886504976934,-4.45050744693117e-07
0.432676316919797,1.18131293191401,1.14960104103712,-1.43055910747826e-08,1.11112662214296,0.79686671088349,-4.30910220481183e-07
0.433484400570909,1.18030872201812,1.14937787877474,-2.62202372715313e-09,1.09104908199974,0.784748937454522,-3.94148089543916e-07
0.434292473163787,1.17921700037816,1.14949831940104,7.16808568466999e-09,1.07456237838947,0.775278292198844,-3.40894499844975e-07
0.435100537639701,1.17810384009142,1.14994950641347,1.48319075443694e-08,1.06258737551266,0.768999461626768,-2.77163332098509e-07
0.435908602100997,1.17704242034964,1.15070106146944,2.03027780788995e-08,1.0557446871675,0.766227191801329,-2.08519085749801e-07
0.436716677210844,1.17610989110206,1.15170797816116,2.36545302517359e-08,1.05432052166119,0.767030726351502,-1.39828638385473e-07
0.437524760906337,1.17538402404347,1.15291415109791,2.50719747827544e-08,1.05825815125645,0.77123227548754,-7.50976573201639e-08
0.438332844601831,1.17493974574442,1.15425629604499,2.48199423745413e-08,1.06717551484557,0.778419383167437,-1.73865376590927e-08
0.439140928297312,1.17484560025725,1.15566805800908,2.32129695982365e-08,1.08040703828198,0.787970919190249,3.12030122006135e-08
0.439949011992802,1.17516019905487,1.15708412098052,2.05873187029058e-08,1.09706539050434,0.799096268250119,6.94822030641355e-08
0.440757095688295,1.17592877002374,1.15844411181436,1.72765992925285e-08,1.11611696809875,0.810886934121232,9.70831551459328e-08
0.441565179383788,1.17717996989235,1.15969604677801,1.35918365555062e-08,1.13646382075508,0.822378992457458,1.14334057565679e-07
0.442373263079281,1.1789231580811,1.16079905016002,9.80643054906694e-09,1.15702468991026,0.832623540675321,1.22114526470521e-07
0.443181346774773,1.18114634677992,1.16172511511904,6.14609232153398e-09,1.17680866940079,0.840760641628339,1.21703126115412e-07
0.443989425775652,1.18381504563561,1.1624597691291,2.78353812648877e-09,1.19497629512449,0.846090552013058,1.14627449589006e-07
0.444797491019129,1.18687221758212,1.16300162495426,-1.62519965936408e-10,1.21088428822709,0.848134825453845,1.02525262328029e-07
0.445605555562364,1.19023955969659,1.16336092614498,-2.62472748130827e-09,1.22411163395974,0.846679860068287,8.70231556749329e-08
0.446413624333274,1.193820299729,1.16355730811576,-4.5815412288021e-09,1.23446621967733,0.841796903132421,6.96370826506943e-08
0.447221707065807,1.19750362217871,1.16361706007851,-6.04959687417263e-09,1.24197282926355,0.833834986164449,5.16971719006575e-08
0.448029790761301,1.20117070065785,1.16357018971809,-7.07480949383192e-09,1.24684474336094,0.82338604303735,3.42974291175491e-08
0.448840890264756,1.20470213344523,1.16344759059456,-7.72298773467129e-09,1.24944240309797,0.81122435407226,1.82694012904537e-08
0.44967611514373,1.20798635414695,1.16327859162031,-8.07066820798045e-09,1.25022352070657,0.798225655446842,4.17763502645594e-09


==> data/Falla_A-C_DG1_ellip.csv <==
t,R_v,r_v,a_v,R_i,r_i,a_i
0.000231451998494225,1.20691877022031,1.17349183801568,2.41693441432239,1.25690757514849,1.09827623590208,1.85218205353449
0.00101619301176834,1.19879812927873,1.17423398811956,1.68026350882183,1.21499385555016,1.09700116539415,1.34500389056973
0.00178223130698036,1.19144891500634,1.17488845702263,1.00869668935633,1.17652142051288,1.09565710346134,0.876537415463346
0.00254520594936077,1.18546278910756,1.1753817758006,0.454648514118996,1.14428732446495,1.09426922138667,0.479096011322947
0.00330818059174119,1.18118085134787,1.17566956182423,0.0489297528520849,1.11998190333654,1.09289746985301,0.173613859406225
0.00407115523412147,1.17865764014419,1.17574432080606,-0.202291323006795,1.10401564148933,1.09163571958259,-0.0327985756695576
0.00483412987650184,1.17769065550757,1.17563635770086,-0.314783586606047,1.09564080554157,1.09060162938216,-0.146333204249641
0.00559710451888225,1.17789657806242,1.17540625495859,-0.319565058920581,1.09329031832477,1.08992064641362,-0.183445492872889
0.00636007916126267,1.17880810558963,1.17512916304991,-0.254600436155118,1.09501435095584,1.08970698375932,-0.166379602192015
0.00712305380364299,1.17996783858234,1.1748748631079,-0.157026648423084,1.09889668313445,1.09004332583508,-0.11849549494996
0.00788602844602332,1.18100281978914,1.17469059014089,-0.0573648959094074,1.10336509374544,1.09096128374931,-0.0604009428981174
0.00864900308840373,1.18167066886538,1.17459283823298,0.0236366744421355,1.10735576865398,1.09242636188475,-0.0074681722907851
0.00941197773078414,1.18187406298194,1.17456990603054,0.0756020513592559,1.11033520962741,1.09433292700633,0.0311242192301166
0.0101749523731646,1.18164536897478,1.17459215412071,0.0971345657350331,1.11221382318174,1.09651416955172,0.0520305659827267
0.0109379270155449,1.18110851487336,1.17462482795324,0.0932342928956487,1.1131995865273,1.09876787316693,0.0564717028161417
0.0117009016579252,1.1804297944697,1.17463896424613,0.0723345940162952,1.11363967658614,1.10089223136575,0.0485400314368934
0.0124638763003056,1.17977087263027,1.17461770455075,0.0436116545614873,1.11388690010263,1.1027209897536,0.0335039842215722
0.0132268480751868,1.17925462549524,1.17455712766293,0.0149827364752174,1.11421117395137,1.1041474504036,0.0164202612812507
0.0139897278245745,1.17894899661115,1.1744624754289,-0.00804086061945654,1.11475957200781,1.10513210823636,0.0012168679639744
0.0147525682566654,1.1788683058901,1.17434241539059,-0.022689199455856,1.11555618650851,1.10569520661354,-0.00972501700631046
0.0155154094520796,1.17898716339948,1.17420471903276,-0.0286403237192152,1.11652730294878,1.1058997128404,-0.0155636417279818
0.0162783389142662,1.17925990139187,1.17405535823554,-0.0273448841223215,1.11753740085831,1.10583109340154,-0.0166949384269388
0.0170413135566466,1.17963829719408,1.17390038847739,-0.0212137351143828,1.11842509412494,1.10557890509636,-0.0143036736384877
0.017804288199027,1.18008226298056,1.17374835035701,-0.0128656842153692,1.11903304507995,1.10522317388761,-0.00989816724015988
0.0185672628414074,1.18056176601224,1.17361142765187,-0.00456160432223593,1.11923027306754,1.10482671323305,-0.00492288225897928
0.0193302374837877,1.1810523594128,1.17350531999481,0.00212259627307671,1.11892792627727,1.10443305561227,-0.000499808417882313
0.0200932121261681,1.1815293793425,1.17344883500365,0.00639322852186187,1.11809016321716,1.10406846509136,0.00269047296579061
0.0208561867685485,1.18196540132775,1.17346336931223,0.00815670358896117,1.11674083143541,1.1037458288572,0.0044072176415358
0.0216191614109289,1.1823322774351,1.17357053846984,0.00782768510833478,1.11496521161681,1.10346847351093,0.00476395952980582
0.0223821360533093,1.18260572983541,1.173785788274,0.00609727279865593,1.11290528966709,1.10323302035037,0.00410061387052473
0.0231451106956897,1.18276975186933,1.17410856135519,0.00371768788329402,1.11074735083717,1.10303158803731,0.00285049773334642
0.02390808533807,1.1828197138038,1.17451382155284,0.0013398082537712,1.10870196346839,1.10285421665036,0.00142930754228429
0.0246710599804504,1.18276435494611,1.17495128063845,-0.000581146304107516,1.10697809098075,1.10269208580863,0.000160762310151376
0.0254340346228308,1.18262609493636,1.1753551030118,-0.00181413972490708,1.10575467405837,1.10254129260446,-0.000757826536474831
0.0261970092652112,1.18243785965105,1.17566075810638,-0.00232932348322727,1.10515421588505,1.10240626767901,-0.00125543357121961
0.0269599839075916,1.18223556885267,1.17582219020344,-0.00224338306930716,1.10522333235384,1.10230179504424,-0.00136303348024462
0.0277229585499719,1.18204850417515,1.1758235727564,-0.00175320035046419,1.10592462525556,1.1022530217363,-0.00117705470905273
0.0284858761580147,1.1818917384878,1.1756830064928,-0.00107405204024572,1.10714255726934,1.10229328177925,-0.000821255448414029
0.0292487158664033,1.18176341513287,1.17544767704585,-0.000392828217879872,1.10870336850851,1.10245959762518,-0.000414802065065958
0.0300115559239693,1.18164667367671,1.1751814190095,0.000159269861759804,1.11040572753356,1.10278565837582,-5.08069066471702e-05
0.0307744472402589,1.1815146502671,1.17494795447446,0.000515165092036698,1.11205556484972,1.10329263485367,0.000213699627700779
0.0315374211639325,1.18133763789018,1.17479561650492,0.000665517830291243,1.11349695350062,1.10397953177295,0.000357871964626193
0.0323003958063129,1.18109182625784,1.17474924146136,0.000643189221832902,1.11463223381687,1.10481612177089,0.000390185831286256
0.0330633704486933,1.18076771412523,1.17481101049968,0.000504278260896555,1.11542832971638,1.10574183054002,0.000338014387946396
0.0338263450910737,1.1803748727888,1.17496717942826,0.000310395429160171,1.11591031635288,1.10667267730843,0.000236710387274032
0.0345893197334541,1.17994054700294,1.17519564285121,0.000115199479623565,1.11614594834295,1.1075156376501,0.000120435236524168
0.0353522943758344,1.1795026010736,1.17547089887317,-4.35014293689926e-05,1.11622566571494,1.10818651762647,1.59685496854644e-05
0.0361152690182148,1.17910016945075,1.17576594476967,-0.000146240056606763,1.11624222607248,1.10862524545146,-6.02096845657088e-05
0.0368782436605952,1.17876599599065,1.17605246487742,-0.000190117580803699,1.11627329085291,1.10880291293408,-0.000101987127636893
0.0376412183029756,1.17852293333032,1.17630077873541,-0.000184387257715437,1.11636936188312,1.10871819532086,-0.000111679468348104
0.0384041929453559,1.17838479253074,1.17648048795546,-0.000145034124108722,1.11654850000309,1.10838554888173,-9.70574030343832e-05
0.0391671675877362,1.17835980647597,1.17656250355218,-8.96909575058607e-05,1.11679827220285,1.10782145898906,-6.82201832961465e-05
0.0399301422301167,1.17845404228217,1.17652281714762,-3.37640653988185e-05,1.11708431330761,1.10703592724859,-3.49610397025493e-05
0.040693116872497,1.17867258785358,1.17634747758534,1.18515668937875e-05,1.11736357907374,1.10603378029097,-4.98186285289751e-06
0.0414560915148775,1.17901794388797,1.17603714679276,4.15067732576514e-05,1.11759874297099,1.10482553205296,1.69555008080507e-05
0.0422190661572578,1.17948651455924,1.17560912102012,5.43068110643361e-05,1.11776881075253,1.10344272437947,2.90597189380818e-05
0.0429820152549589,1.18006445477539,1.17509514937323,5.28561385939306e-05,1.11787124277137,1.10194993474144,3.19618993085901e-05
0.0437448635712413,1.18072391225041,1.17453473148209,4.1709174286137e-05,1.11791382880895,1.10044612090378,2.78676287831409e-05
0.0445077044306243,1.18142095774528,1.17396570930748,2.59122144637451e-05,1.1178995655613,1.0990519376108,1.96616475354953e-05
0.0452705655403446,1.18209716506362,1.17341619278428,9.88862235715522e-06,1.11781204651092,1.09788611672546,1.01509902312269e-05
0.0460335287712185,1.18268664519303,1.17290239663808,-3.22205458346037e-06,1.11760954138027,1.09704001263923,1.55013149206908e-06
0.0467965034135987,1.18312833181394,1.17243420576713,-1.17805969208752e-05,1.11723245265539,1.09656103897005,-4.76577134747779e-06
0.0475594780559791,1.18337992907136,1.17202525396975,-1.55121174861598e-05,1.11662295644334,1.09645124185283,-8.27265407074864e-06
0.0483224526983595,1.18342745689583,1.17170066288736,-1.51494144216657e-05,1.11574988290233,1.09667940241614,-9.14255657423908e-06
0.0490854273407399,1.18328551504639,1.17149633066012,-1.19902445010718e-05,1.11462863794467,1.09719894913584,-8.00158829531263e-06
0.0498484019831204,1.18298848561119,1.17144853766465,-7.47919110163452e-06,1.11332711355255,1.09796276528391,-5.67335082040157e-06
0.0506113766255006,1.18257830961677,1.17157870127949,-2.88686080640417e-06,1.11195425529267,1.09892918394553,-2.96138481339655e-06
0.051374351267881,1.18209584339603,1.17188149688858,8.81351218345715e-07,1.11063552617136,1.10005859285622,-5.00695847073106e-07
0.0521373259102614,1.18157920229031,1.17232271730404,3.3492020640884e-06,1.10948464798791,1.10130474866143,1.31380362165505e-06
0.0529003005526418,1.18106687453518,1.17284736469266,4.43223379120835e-06,1.10858116753043,1.10260736558183,2.33116276819558e-06
0.0536632751950222,1.18059988246159,1.1733931080654,4.33668430289621e-06,1.10795951567549,1.10389172047875,2.59999761876166e-06
0.0544262498374026,1.18021846331231,1.17390309703464,3.43316320442543e-06,1.10761027935257,1.10507720320425,2.29871165542643e-06
0.0551892244797829,1.17995368612157,1.17433478874837,2.13682135976356e-06,1.10749080998594,1.10609197429101,1.66128623598751e-06
0.0559521991221633,1.17981895366891,1.17466463630743,8.14927299833576e-07,1.1075407509288,1.10688784894541,9.14274953199021e-07
0.0567151737645437,1.1798067370292,1.17488955257316,-2.68806830720786e-07,1.10769815015136,1.10744966483312,2.33944483792111e-07
0.0574781419715136,1.17989231911346,1.17502515649042,-9.73673391930825e-07,1.10791287001773,1.10779608261751,-2.73892307097225e-07
0.0582410116593689,1.18004214206915,1.17510018015876,-1.27248255030003e-06,1.10815539944649,1.10797214667513,-5.73809884945322e-07
0.0590038523586093,1.1802226263713,1.17514767080839,-1.22372241095985e-06,1.1084203546571,1.10803641566827,-6.86046815642744e-07
0.059766696416174,1.18040645220467,1.17519588456947,-9.3617152121901e-07,1.10872465091793,1.1080465092862,-6.6394507297952e-07
0.0605296363785043,1.18057543744708,1.17526262667503,-5.34814501360375e-07,1.10910074027843,1.1080467343459,-5.70089479707491e-07
0.0612926110208847,1.18072045051031,1.175354842873,-1.33832778832727e-07,1.10958584725565,1.10806051034948,-4.56385125648064e-07
0.0620555856632651,1.18083902263332,1.17547181432013,1.80791637255877e-07,1.11020898695973,1.10808899963917,-3.51498866835821e-07
0.0628185603056454,1.18093154892402,1.17560839804078,3.59192643782803e-07,1.11097854172547,1.10811590884154,-2.57170888696433e-07
0.0635815349480258,1.18099787140953,1.17575601964323,3.87903283312984e-07,1.11187381759936,1.10811700728131,-1.53134089469368e-07
0.0643445095904062,1.18103667632335,1.17590194078539,2.85027847749786e-07,1.1128436480649,1.10807163445787,-8.89276447965907e-09
0.0651074842327866,1.18104884585622,1.1760288058573,9.26360973869754e-08,1.11381330500016,1.10797261264235,2.00543410013279e-07
0.065870458875167,1.18104272271075,1.17611581748923,-1.32008586216336e-07,1.11469804120863,1.10783098509107,4.78669591885799e-07
0.0666334335175473,1.18103678678271,1.1761417094692,-3.25640459986148e-07,1.11541892156317,1.10767323806662,7.95314839855787e-07
0.0673964081599277,1.18105616122782,1.17608933141924,-4.28511681780615e-07,1.11591595954879,1.10753112707388,1.08220654616822e-06
0.0681593828023081,1.18112320136858,1.17595153097781,-3.94355406104014e-07,1.11615550553533,1.10742736729138,1.23934813448522e-06
0.0689223574446885,1.18124608315138,1.1757368939492,-2.00571709555417e-07,1.11613186338777,1.10736304205041,1.15364529387645e-06
0.0696853320870688,1.18141049611263,1.1754722519126,1.42366353518056e-07,1.11586502844065,1.10731287705385,7.28755124601903e-07
0.0704483067294492,1.18157838468198,1.17519892970996,5.84268855148208e-07,1.11539626482483,1.1072314336256,-7.79605366455619e-08
0.0712112813718296,1.18169531916817,1.17496270218688,1.03413510519034e-06,1.11478179488804,1.10706797701746,-1.21876880375171e-06
0.07197425601421,1.18170525965422,1.1748013498873,1.36761278820684e-06,1.11408392525756,1.10678347882121,-2.5292999672598e-06
0.0727371604248497,1.18156863217078,1.17473511090764,1.44527411787461e-06,1.11335990858275,1.10636261360171,-3.72403586825839e-06
0.0735000000000001,1.18127751777536,1.17476317967446,1.14207977383036e-06,1.11265146356673,1.10581682983529,-4.42370018005858e-06
0.0742628395751504,1.18086171498102,1.17486592662731,3.85423925273451e-07,1.11197986664332,1.10517941454412,-4.22031088942408e-06
0.0750257439857901,1.18038255473342,1.17501043217676,-8.04492300663286e-07,1.11135047881216,1.10449697783282,-2.77788960660253e-06
0.0757887186281706,1.17991661663541,1.17515700956645,-2.28174821339819e-06,1.11076632089718,1.1038219596015,4.36824618684692e-08
0.076551693270551,1.17953574530225,1.17526559943973,-3.76139934747044e-06,1.1102451639434,1.10320792835637,4.06574892404621e-06
0.0773146679129314,1.1792905018629,1.1753018713321,-4.83792292285605e-06,1.1098316665749,1.10270605659981,8.70295413984051e-06
0.0780776425553116,1.17920178340444,1.1752429226638,-5.04415636473499e-06,1.10959745817045,1.10235978084962,1.29493072075122e-05
0.0788406171976921,1.17926181937984,1.17508191634714,-3.95216080452346e-06,1.10962739787899,1.10219615358811,1.54736545101331e-05
0.0796035918400725,1.17944251480699,1.17483045490455,-1.30655390514184e-06,1.10999659685788,1.10221574380834,1.48452048532524e-05
0.0803665664824529,1.17970673696309,1.17451738240967,2.83214036595386e-06,1.1107466637863,1.10238585734086,9.88300900394641e-06
0.0811295411248333,1.18001749994988,1.17418344025195,7.96900944367299e-06,1.11186948372791,1.10264196309936,8.67694343305675e-08
0.0818925157672136,1.18034203400585,1.17387296334465,1.31242270220642e-05,1.11330347381222,1.1028990102569,-1.39341558337158e-05
0.0826554904095939,1.18065161263646,1.17362565320787,1.68934837719139e-05,1.11494248091931,1.10306996484791,-3.01518111956174e-05
0.0834184650519744,1.18092074566079,1.17347153256016,1.76504489657649e-05,1.11665321631492,1.10308623185689,-4.5066821379999e-05
0.0841814396943548,1.18112851289813,1.17342980413514,1.38967741753603e-05,1.11829500597275,1.10291456058957,-5.40359329222451e-05
0.0849444143367352,1.1812614109288,1.17350945935674,4.72710236446415e-06,1.11973629190614,1.10256642922759,-5.2053267392253e-05
0.0857073889791155,1.18131472217495,1.17370887541317,-9.66891370495159e-06,1.12086499322185,1.10209754991658,-3.49658374753008e-05
0.0864703636214958,1.18129057566899,1.17401386686134,-2.75891738118156e-05,1.12159311795347,1.10159692975314,-9.76622526242443e-07
0.0872333035838261,1.18119426567194,1.17439651508992,-4.56368492745489e-05,1.121858628914,1.10116737377175,4.78531389680591e-05
0.0879961476413909,1.18103238524869,1.17481777418426,-5.89240081510656e-05,1.12162850672993,1.10090222977986,0.000104514187539422
0.0887589883406313,1.18081478698968,1.17523453948024,-6.17708554450536e-05,1.12090566166456,1.10086501764934,0.000156847318012153
0.0895218580284866,1.18055868529776,1.17560857167654,-4.89216105970213e-05,1.11973913532136,1.10107758952361,0.000188665246853395
0.0902848262354564,1.18029078633056,1.1759133052626,-1.71655723039909e-05,1.11823317030004,1.10151869621085,0.00018245861777594
0.0910478008778368,1.18004443196938,1.17613611347938,3.29068307399746e-05,1.11654806574626,1.10213067702089,0.000123624295946553
0.0918107755202172,1.17985230976554,1.17627638862215,9.54360261181692e-05,1.11488617729903,1.10283006671951,5.71070285196021e-06
0.0925737501625976,1.17973815388506,1.17634150193093,0.000158638840902165,1.11346089254256,1.1035187542399,-0.000164320197053778
0.093336724804978,1.17971116904202,1.17634259850713,0.000205495647393967,1.11245361290488,1.1040944257198,-0.000362248120094726
0.0940996994473583,1.17976532453208,1.17629127919486,0.000216166156622377,1.11197016925705,1.10446066460357,-0.000545827419527767
0.0948626740897387,1.17988363190703,1.17619762465847,0.000172213455286451,1.11201010704257,1.10453753198553,-0.000658627404556355
0.0956256487321191,1.18004562787731,1.17606972716242,6.22548149372438e-05,1.11245891029788,1.10427275924388,-0.000639403764209695
0.0963886233744995,1.18023470597714,1.1759144148465,-0.000111896479730475,1.11310664913414,1.10365223383287,-0.000436806239854162
0.09715159801688,1.18044155782112,1.17573827310846,-0.000330069706517816,1.1136900765031,1.10270700470857,-2.76829190327595e-05
0.0979145726592602,1.18066186196878,1.17554798726523,-0.000551389491064044,1.11395096482018,1.10151368841981,0.000564489054573579
0.0986775473016406,1.18088983127042,1.17534972151774,-0.000716592168061486,1.11370139538294,1.10018671419182,0.00125603861414584
0.099440521944021,1.18111187245517,1.17514833249582,-0.000756370865965112,1.11288546157024,1.09886387814732,0.00190020120798869
0.100203496586401,1.18130468454055,1.17494784173107,-0.000606048800235547,1.11162543831573,1.09768940360717,0.00230024867016717
0.100966471228782,1.18143987351255,1.17475382374128,-0.000225275713716639,1.11023920155606,1.09679911208755,0.00224192107684071
0.101729434459656,1.18149377997652,1.1745762125342,0.000380492631244775,1.10921586535663,1.09630984517566,0.00154454779206349
0.102492295569376,1.18145811022031,1.17442927849362,0.00114184925518891,1.10913988117129,1.09631161430955,0.000124860513292322
0.103255136428759,1.18134594854751,1.17432646695705,0.00191702292764594,1.11056176151785,1.096858814465,-0.00193855060143492
0.104017984745041,1.181190000407,1.17427157277879,0.00249967232340755,1.11382698655353,1.09795781919673,-0.00435753437776124
0.104780933842742,1.18103417164532,1.17425153348401,0.00264769895306584,1.11889229424292,1.09955183809658,-0.006623702932066
0.105543908485123,1.18092264763397,1.17423644003944,0.00213419545355034,1.125176030282,1.10150814045062,-0.00805361243036111
0.106306883127503,1.18089057958006,1.17418843279005,0.000816059865321841,1.13149975629085,1.10361549923216,-0.00790140464092186
0.107069857769883,1.18095829521217,1.17407592728312,-0.00129095169759948,1.13617537740704,1.10559927990499,-0.00553699852299806
0.107832832412264,1.18112885590392,1.17388676271844,-0.00394854413754995,1.1372719568209,1.1071572858009,-0.000669105868992569
0.108595807054644,1.18138790233783,1.17363451532662,-0.0066659133121564,1.13305934763673,1.10801236582691,0.00642891527383417
0.109358781697025,1.18170476956759,1.17335522492175,-0.00872617992508704,1.12257612188776,1.10797078354948,0.0147513284377627
0.110121756339405,1.18203450977655,1.1730957313479,-0.00928621090575726,1.10621546678738,1.10697167815685,0.0225219407878095
0.110884730981785,1.18232180068385,1.17289855720388,-0.00755399855158115,1.08617675700649,1.10511431305402,0.0273529898463522
0.111647705624166,1.18250882751267,1.17279021678157,-0.00302830604096081,1.06660645456157,1.10265554123258,0.0266442431111963
0.112410680266546,1.18254823576193,1.17277826693258,0.00423835779511927,1.05326393110501,1.09997746283166,0.0182199401079358
0.113173654908926,1.1824186532797,1.17285744577509,0.0134155457861931,1.05260739327273,1.09753139368733,0.00113754157956636
0.113936629551307,1.18213640170657,1.17301994338949,0.0227877710646923,1.07030762039137,1.09576679605906,-0.023469456736708
0.114699604193687,1.18175652966079,1.1732631348411,0.0298446712662323,1.1093564900522,1.09505294457716,-0.051715647700439
0.115462578836068,1.18136069219737,1.17359098502294,0.031629597707959,1.16812133229154,1.09559931374136,-0.0766894711194454
0.116225552759741,1.18103575422586,1.17400975669921,0.0253643118877373,1.23886643019421,1.09738087247412,-0.0887977544665842
0.116988444076031,1.18085047355311,1.17452057793602,0.00930118168052609,1.3073675618768,1.100077715148,-0.0768613326904135
0.117751284133597,1.18083651070024,1.17511012064368,-0.0163261493038781,1.35422703190902,1.10304328629764,-0.0299391525855368
0.118514123841986,1.18097708917113,1.175739293234,-0.0484608406606201,1.35830549383802,1.10531896528978,0.0603481301839605
0.119277041450028,1.18120543554213,1.17633143623194,-0.0807500819048738,1.30229861242106,1.10571204750161,0.197435666000884
0.120040016092409,1.18141598900908,1.17676511458066,-0.103704386629265,1.17992088146383,1.10294709096166,0.377953383271083
0.120802990734789,1.18149154409485,1.17687851368937,-0.105681295417362,1.00349457106488,1.09588669746135,0.590939407806592
0.121565965377169,1.18134670616416,1.17649006798879,-0.0747309178469233,0.810126315551421,1.08379900194495,0.818436263060739
0.12232894001955,1.18098265473216,1.17543415385427,-0.00111025092823731,0.664302970985505,1.06662966420677,1.03741186093253
0.12309191466193,1.18054182060895,1.17360466664397,0.119996398204195,0.654905021460825,1.04522216904496,1.2226894832031
0.123854889304311,1.18034511597227,1.17099565489935,0.28625361718143,0.885515060460816,1.0214299860313,1.35056415337656
0.124617863946691,1.18089155743046,1.16772768342529,0.487260958017906,1.45847775193397,0.99808159288957,1.40286378256662
0.125380838589071,1.18280518276843,1.16405147945659,0.705619314792122,2.45511551889127,0.978782374115413,1.3710139215719
0.126143813231452,1.18672920648765,1.16032691676722,0.920141426854706,3.91621154536387,0.967547876907093,1.25906308866029
0.126906787873832,1.19318735495983,1.15698379712501,1.11053564320723,5.8276543304425,0.968271249898525,1.08415880945342
0.127669762516212,1.20244796924953,1.1544761225431,1.26209143024105,8.11553503501089,0.984067038421453,0.873487648849734
0.128432737158593,1.21443078270983,1.15323863397458,1.368707969362,10.6530099487368,1.01659960103968,0.658264638555634
0.129195711800973,1.22868687865685,1.15364487744392,1.43329445975585,13.2783872592964,1.06554250274814,0.466835137657277
0.129958686443354,1.24446100294975,1.15595882094046,1.46571558649836,15.8209506862789,1.12828874197547,0.319193521858204
0.130721661085734,1.26081910930034,1.16027509717612,1.47933692411314,18.1288057271868,1.19996455344093,0.224291614681533
0.131484590547921,1.27680368222548,1.16645545580111,1.48745925769704,20.0922031325899,1.27373896082436,0.180290374540461
0.132247431743335,1.29157361849927,1.17408258150535,1.50063134708286,21.6567195954615,1.34139056233669,0.177061480096319
0.133010272175426,1.30449474092058,1.18245830524586,1.52531253920921,22.8232084048743,1.39408562866224,0.19989702892759
0.133773151924813,1.3151649180574,1.19066705460976,1.5638631563405,23.6348745602882,1.4233176198727,0.23340643518166
0.134536123699695,1.32337699828385,1.19770786684485,1.61548813360897,24.1551669701565,1.421940545766,0.264809626504733
0.135299098342075,1.32903901984697,1.20267440354573,1.67758839728246,24.4424794000078,1.38519308872018,0.286143162676503
0.136062072984455,1.33208210388463,1.20494036364143,1.74698706058178,24.5283582521357,1.31156985656047,0.295189654252402
0.136825047626836,1.33238989094915,1.20429715638032,1.82066404011418,24.4049444864454,1.20337548661909,0.295172383349849
0.137588022269216,1.32977751586015,1.20099923025141,1.89588893001961,24.0250393385594,1.06681999725078,0.2934146319874
0.138350996911596,1.32403308550783,1.19570008389277,1.96989478810823,23.3150656716968,0.911584926815885,0.299260202677588
0.139113971553977,1.31501391855178,1.18929810406681,2.03939483988058,22.1980385132982,0.749888816911217,0.321611931828321
0.139876946196357,1.30276979665489,1.18273946911138,2.10026877732316,20.6211961732884,0.595171676360593,0.366489192822295
0.140639920838737,1.28765310445066,1.17683362116832,2.14765421498625,18.5817298753548,0.460572674813044,0.435039004775272
0.141402895481118,1.27037610906657,1.17212514223208,2.17651679968397,16.144323789994,0.357388936200344,0.522442059005407
0.142165870123498,1.25199013421135,1.16884318555322,2.18258312019101,13.4458858916787,0.293693661533904,0.61809629311875
0.142928844765879,1.23378580358069,1.16692599669577,2.16335664727495,10.6855509677283,0.273281875306497,0.707283173786125
0.143691819408259,1.21713830219374,1.16610004011464,2.11886795683321,8.10120135937412,0.295111046272225,0.774180363881806
0.144454794050639,1.20333629867379,1.1659842005514,2.05188946888913,5.93666486766901,0.35339697721334,0.805607192008892
0.14521776869302,1.19343227158816,1.16619080588345,1.96755627680313,4.40571218697699,0.438477112162617,0.794459420631291
0.145980725550514,1.18813767820668,1.16640512896804,1.87257474187064,3.65956030346483,0.538425657634652,0.741697679139847
0.146743579543631,1.18776739228991,1.16643776486883,1.77432772052722,3.76380040821968,0.641191636076042,0.656165788174414
0.14750642045637,1.19222470847397,1.16625243005891,1.680125240421,4.68884924289648,0.736795328479896,0.552289814773312
0.148269274449486,1.20101703688283,1.16597186601365,1.59666530028007,6.31558906177423,0.818991251560078,0.446472278277666
0.14903223130698,1.21330074767145,1.16586003070304,1.52961275106826,8.45515546170827,0.885907288763621,0.353380705499607
0.149795205949361,1.22796220532468,1.16627604854485,1.48318911285659,10.8791929602331,0.939496548349713,0.283193148574155
0.150558180591741,1.243741036318,1.16759834740713,1.45978199376696,13.3548058306388,0.984036957255946,0.240358822380153
0.151321155234122,1.25938781728952,1.17012589760658,1.4597080210608,15.6774503773284,1.02419167630014,0.223864992244576
0.152084129876502,1.27382838316159,1.17397456356947,1.48127413741979,17.6955148785994,1.06320838061565,0.228603640318355
0.152847104518882,1.28629387293128,1.17899565603171,1.52116782417015,19.3222710404417,1.1017191079699,0.247270260923291
0.153610079161263,1.2963796278846,1.18474604899094,1.57506749926712,20.5338013243434,1.13739130160829,0.272258395867563
0.154373053803643,1.30401707425813,1.19053168354262,1.63829791948935,21.3546935794146,1.16545092380686,0.297158761725822
0.155136028446023,1.30937069331613,1.19552846974376,1.70637395789902,21.8359693357344,1.17989739723172,0.317658206569375
0.155899003088404,1.31269433586224,1.19895931113501,1.7753324855804,22.0312439725277,1.17508507174185,0.331807934235235
0.156661977730784,1.31419027433234,1.20028090768988,1.84181323787388,21.9771799842991,1.14727613410028,0.33976127447263
0.157424952373165,1.3139108727037,1.19932148519525,1.90291978610163,21.6829182693791,1.09578934643145,0.343157034794077
0.158187927015545,1.31173007499242,1.19632157839276,1.95597159479748,21.1307079926419,1.02347820201553,0.344347606274301
0.158950901657925,1.30739312916316,1.19186402988663,1.99831141317561,20.2870068363382,0.936446550054802,0.345652504755229
0.159713876300306,1.30063157979854,1.18672057153106,2.02731579503228,19.1206325818688,0.843099764473731,0.348772764321615
0.160476848075187,1.29131151561245,1.18166908492727,2.04066994011157,17.6228076646314,0.752777935147661,0.354444696268959
0.161239727824574,1.27957132217793,1.17733675431187,2.03685264392597,15.8235818090392,0.674285265930526,0.362355552140123
0.162002568256665,1.26590463365842,1.17410518360062,2.01567587704172,13.8001810092231,0.614610939912857,0.371296681590619
0.16276540945208,1.25115738069102,1.17208755864926,1.97866342587418,11.6749706163009,0.578054009588946,0.37949525013834
0.163528338914266,1.23643395299419,1.17116609944178,1.92906128798782,9.60333545066091,0.565853470825305,0.385043839710258
0.164291313556647,1.22293843833864,1.17106587684663,1.8713796311111,7.75416811836997,0.576316980377333,0.386338251123708
0.165054288199027,1.211798049442,1.17143985724902,1.81056397699239,6.28717262178645,0.605361490386213,0.382438629127294
0.165817262841407,1.20391540871128,1.171947149027,1.75108886108441,5.33143859110406,0.647340082377593,0.373288068069315
0.166580237483788,1.19987594684866,1.17231570468042,1.69632296872219,4.96879482683613,0.696027977061428,0.359752079485826
0.167343212126168,1.19991083381849,1.17238642622594,1.64837450483893,5.2239156579573,0.745648644666658,0.343473762703784
0.168106186768548,1.20390001427574,1.17213691308456,1.60837897748952,6.06183914264125,0.791801909930284,0.32656922387382
0.168869161410929,1.21139955354798,1.17168306295322,1.57699233198168,7.39285845495214,0.832111820111105,0.311219205926005
0.169632136053309,1.22168748371769,1.17125747395131,1.55480083071496,9.08434684779559,0.866402982950306,0.299245218734749
0.17039511069569,1.2338327310829,1.17116498444887,1.54246102962033,10.9783597367485,0.896304007802608,0.291775129450147
0.17115808533807,1.24679371533349,1.17171808949627,1.54056487008403,12.9126442431904,0.924354864588894,0.289084065501219
0.17192105998045,1.25954350493414,1.17315964905385,1.54937348617009,14.7414684621089,0.952872365243489,0.290642470753598
0.172684034622831,1.27120140940331,1.1755868382918,1.56859661103389,16.3522074803866,0.982913206138317,0.295339550172279
0.173447009265211,1.2811374152019,1.17889570112026,1.5973187515307,17.6743330361897,1.0136380380243,0.30180543877231
0.174209983907592,1.28901707913233,1.18276645117285,1.63406914031016,18.679242688441,1.04225378887113,0.308741588078399
0.174972958549972,1.29477320664921,1.18670362039708,1.6769757634856,19.3716869692337,1.0645472768481,0.315181971308657
0.175735876158015,1.29851741018585,1.19013147957486,1.72394178061422,19.7756915483446,1.07586711169194,0.320636559901161
0.176498715866403,1.30042478980899,1.1925254323384,1.77279429200167,19.9191974707189,1.07229686031965,0.325102219576239
0.177261555923969,1.30063047328887,1.19354129180339,1.8213627801486,19.8217905837435,1.05171457324861,0.328956804459323
0.178024447240259,1.2991693898222,1.19309834709578,1.86747098507826,19.4888304400343,1.01446535765456,0.332774844319793
0.178787421163933,1.29597572679308,1.19138695696268,1.90888030901249,18.9133185197214,0.963480160712902,0.337115109144196
0.179550395806313,1.29094018393387,1.18880148417304,1.94326947697322,18.0845295474866,0.903826575193863,0.342330679372178
0.180313370448693,1.28400532040358,1.18582747320672,1.96833646441045,17.0004523570648,0.841828310945139,0.348442159284375
0.181076345091074,1.27526678080734,1.18292334052717,1.98206272133267,15.6800364948698,0.783990156631711,0.355097498590612
0.181839319733454,1.2650453657411,1.18043014343126,1.9831049861187,14.1714034306156,0.735986673739135,0.361621794368792
0.182602294375835,1.25390371151659,1.17852688738388,1.97119771747962,12.5534514873363,0.70191849034046,0.367141583570621
0.183365269018215,1.24259957901859,1.17723213843738,1.94739299574696,10.9302260834465,0.683938247871526,0.370753822570569
0.184128243660595,1.23198881380334,1.17644031219928,1.91398004861324,9.41942637479438,0.682238243120505,0.371702527407796
0.184891218302976,1.22290622451949,1.17597534407011,1.8740389468459,8.13785137311045,0.695310372954824,0.369527674690407
0.185654192945356,1.21605565321021,1.17564598890521,1.83075974926405,7.18700670636129,0.720360736852406,0.364161118326281
0.186417167587736,1.21193132708384,1.17529308034142,1.78680140649732,6.64143688043939,0.753788436248559,0.355958617389512
0.187180142230117,1.21077742945123,1.17482478391119,1.74396878240153,6.54105612759943,0.791692169287342,0.345668235677065
0.187943116872497,1.21258028989095,1.17423799644047,1.70333157523667,6.88758048571645,0.83039911400488,0.334339156387362
0.188706091514877,1.21708336511511,1.17362369671026,1.66568691597969,7.64469925531623,0.86698327134635,0.323176048857933
0.189469066157258,1.22381908121855,1.17315432181726,1.63210331031185,8.7418357719564,0.899672666563742,0.313352249651252
0.190232015254959,1.23215830910217,1.17305319255718,1.60425348751107,10.0816339291738,0.928002041535282,0.305812691589454
0.190994863571241,1.24138061345313,1.17354856247753,1.58435412614876,11.5510301461084,0.952608302169037,0.301113690518304
0.191757704430624,1.25076214511371,1.1748175874579,1.574725084993,13.0348073150625,0.974687198277816,0.299345864828065
0.192520565540345,1.25966603905532,1.17692922310108,1.57715730339892,14.429367124021,0.995267804203862,0.300163845644737
0.193283528771218,1.26761211129433,1.17979946228997,1.59234738195866,15.6538274727189,1.01454251751212,0.302912529809195
0.194046503413599,1.27430680093801,1.18317471489774,1.61960545782763,16.6559278999468,1.03147934673312,0.306810809006413
0.194809478055979,1.27962891680479,1.1866560601759,1.65692380647129,17.4115724162486,1.04385291143499,0.311140708358704
0.19557245269836,1.28358179179185,1.18976693413401,1.70136074710123,17.918672826203,1.04870013418747,0.315394048487991
0.19633542734074,1.28622996971464,1.19205155215334,1.74958344496538,18.1876096296234,1.04307892840001,0.319345243875564
0.19709840198312,1.28763859091729,1.19317730829554,1.79836368618768,18.2315344657645,1.02491848418108,0.323040929054803
0.197861376625501,1.28783028948126,1.19300959527948,1.84486634886425,18.059611586901,0.993721941077562,0.326718617289654
0.198624351267881,1.28676976644668,1.19163593852053,1.88669462962762,17.6751893189301,0.950925171899431,0.330682747884781
0.199387325910261,1.28437984597836,1.18933417964982,1.92178684419087,17.0791681899292,0.899817634003933,0.335174069111713
0.200150300552642,1.28058490712558,1.18649785494727,1.94832173079671,16.2770604118254,0.845059900691409,0.340266186750231
0.200913275195022,1.27537009960559,1.18354347000012,1.96475646229224,15.2870158785231,0.791942762038405,0.34581263030054
0.201676249837403,1.26883995257799,1.18082640958711,1.97002296843999,14.1458327567225,0.745586723920861,0.351452531873782
0.202439224479783,1.26125879472584,1.17858582909564,1.96380174959566,12.9107301269806,0.710264462873908,0.356667616569479
0.203202199122163,1.25305799819225,1.17692715582891,1.94673168472752,11.6561163342382,0.688957232101743,0.360871877677081
0.203965173764544,1.24480239947861,1.17583822524791,1.92042392330783,10.466183384431,0.683164095989662,0.363510775811746
0.204728141971514,1.23712070905853,1.17522623056005,1.88722224726219,9.42531715698198,0.692909380239617,0.364149724114155
0.205491011659369,1.23061806815428,1.17496038097233,1.84976570978032,8.60864507317673,0.716867451645698,0.362540117480556
0.206253852358609,1.22579493765944,1.17490893983636,1.81051374044628,8.07449924939513,0.752550445129393,0.358660598317002
0.207016696416174,1.22299080631497,1.17496569481093,1.77142606507899,7.85950281989351,0.796559805740868,0.352735805631161
0.207779636378504,1.22235840922036,1.17506598784994,1.7339174792955,7.9760054687861,0.844940970231136,0.34523166240708
0.208542611020885,1.22386323093872,1.17519453248173,1.69906833412246,8.41124347355771,0.893662775380513,0.336819274005291
0.209305585663265,1.22729940204332,1.17538686159856,1.66794867482117,9.12797747054277,0.939168709053855,0.328297986051488
0.210068560305646,1.23231605264452,1.17572420989037,1.64187354279628,10.0670275014989,0.978862924209512,0.320478809397873
0.210831534948026,1.2384536548207,1.17631914103921,1.62245759621433,11.1524140452779,1.01136470404697,0.31404897130802
0.211594509590406,1.24519306063128,1.17728874583108,1.61143618696019,12.2993265884381,1.03642492038092,0.309454353845638
0.212357484232787,1.25201723859839,1.17871583589373,1.61031307010417,13.4240366936889,1.05452351592399,0.306836988703571
0.213120458875167,1.25847720582185,1.18060536507702,1.61994975434427,14.4537614596517,1.06629367476683,0.306047532027712
0.213883433517547,1.26424488516321,1.18284979455716,1.64022160419084,15.33403663576,1.07198455209978,0.306726635634748
0.214646408159928,1.26913469579031,1.18521954138588,1.66984222776148,16.0317081059005,1.07115587328209,0.308426945439086
0.215409382802308,1.27308584965922,1.18739074556971,1.70641837348217,16.5330173609652,1.06271073805189,0.310737482644351
0.216172357444689,1.27611289057223,1.18901178072945,1.74674784643649,16.8378739211025,1.04525597296068,0.313375801252285
0.216935332087069,1.27824353111284,1.18979395152081,1.78730532448852,16.9526229233022,1.01767254192646,0.316226831646752
0.217698306729449,1.27946555197942,1.1895967631443,1.82479023582109,16.8839813590574,0.979712904324699,0.319324981477258
0.21846128137183,1.27970011089969,1.18847408302582,1.85658502847747,16.6362303769725,0.932435890229985,0.322792355811877
0.21922425601421,1.27881064176566,1.18666107805257,1.88101903027603,16.2124479470314,0.878344459223965,0.326756620955084
0.21998716042485,1.27664644901924,1.18450739331364,1.89741841519584,15.6190178557148,0.82118936766196,0.331274641433837
0.22075,1.2731094766774,1.18238392509041,1.90598989267615,14.8714185574537,0.76550611632528,0.336282526125766
0.221512839575151,1.26822395289916,1.18059635678711,1.90761311808315,13.9988363030994,0.716023019784517,0.341581673217661
0.22227574398579,1.26218507099682,1.17932902706579,1.90361214339583,13.0456252428567,0.677089599659457,0.346858157565979
0.223038718628171,1.2553677071967,1.17862732638319,1.89554532879877,12.0688387777051,0.652229640376863,0.351723846276328
0.223801693270551,1.24828947142733,1.17841413079584,1.88500770102812,11.1324767962078,0.643850480842511,0.355764873350943
0.224564667912931,1.241538822842,1.17852869186503,1.87341309912623,10.3001568747151,0.653078100897474,0.358586868950611
0.225327642555312,1.2356902093266,1.17877452650598,1.86174567044161,9.62821600245421,0.679666776563606,0.359854098112706
0.226090617197692,1.23122886333958,1.17896499421659,1.85033070164628,9.16070988703766,0.721960089809286,0.359326614571352
0.226853591840073,1.22849923766003,1.17895959612761,1.83872525903022,8.92671130484657,0.776935422731076,0.356900505504443
0.227616566482453,1.22767923403204,1.17868821545416,1.82582591084389,8.93930133064891,0.840404257033177,0.352649141954536
0.228379541124833,1.22877403968285,1.17816280163027,1.81022809809963,9.19525891388008,0.907426120132197,0.346851829335723
0.229142515767214,1.23162202171065,1.17747637282716,1.79077742102797,9.67487135674862,0.972917145445292,0.339989110415915
0.229905490409594,1.23590976383555,1.1767891583864,1.76716433321643,10.3421711543381,1.03233103812782,0.332689177836389
0.230668465051974,1.24119977704845,1.17630260424937,1.74036404613235,11.1465962369617,1.08222243940882,0.325627923117688
0.231431439694355,1.24697749542813,1.17622363571372,1.71274173342641,12.0270307767962,1.12051850899716,0.319407260431841
0.232194414336735,1.25271987927246,1.17672293211694,1.6877397464511,12.9183382101116,1.14642576979685,0.314449618791999
0.232957388979116,1.25797617884261,1.17789211813853,1.66920630194397,13.7592789860528,1.16003829712549,0.310942717419366
0.233720363621496,1.26243847550939,1.17970700260013,1.66054657420766,14.4997878082751,1.16182280119353,0.308849810182767
0.234483303583826,1.2659761632031,1.18200724447959,1.66392708829855,15.1055017818093,1.15218835900521,0.307976390529252
0.235246147641391,1.26862057017253,1.18450440604166,1.67974475103848,15.5582884778849,1.13129726414287,0.308065945874893
0.236008988340631,1.27050705238548,1.18682650852461,1.70650462696236,15.8529605072796,1.09916860349371,0.308891173655443
0.236771858028487,1.27179798992369,1.18859590667494,1.74113898874989,15.9917526749565,1.05601299685064,0.310313321324892
0.237534826235457,1.27261278460786,1.18952133129539,1.77965866718897,15.9788942417878,1.00265596192649,0.312296671083403
0.238297800877837,1.27298339914744,1.18947315565269,1.81792057915444,15.8174395683658,0.940882850992618,0.314881549626211
0.239060775520217,1.27284390485886,1.18851320576358,1.85229027471823,15.5095130171697,0.873574150020624,0.318131970444015
0.239823750162598,1.27205387703067,1.18686832784465,1.88006806832358,15.0596821911792,0.804579734822824,0.322079419004924
0.240586724804978,1.27044832334962,1.18486034787206,1.8996583835686,14.4798613453142,0.738372148242172,0.326681458041973
0.241349699447358,1.26790097233232,1.18282022110369,1.91053444769009,13.7934859989421,0.67958508450833,0.331804813289164
0.242112674089739,1.26438418635703,1.18101469831453,1.91307530044904,13.0369639440449,0.632558456495855,0.33723164519964
0.242875648732119,1.26000888625022,1.17960350749556,1.90834371611711,12.2574899713497,0.600974368231428,0.342679562763752
0.243638623374499,1.25503258162568,1.17863164646368,1.89784609058347,11.5077500255597,0.587602931381903,0.347823898075441
0.24440159801688,1.24983254488262,1.17805044163569,1.88328577700207,10.8392129057271,0.59412020746617,0.352315368558642
0.24516457265926,1.24485192736664,1.17775476794797,1.86631057285444,10.2961061556487,0.620944373982996,0.355794893565673
0.245927547301641,1.24053473533768,1.17762262886284,1.84827204003077,9.91163649511221,0.667070584376387,0.357914917206374
0.246690521944021,1.2372667855872,1.17754636913437,1.8300429449254,9.70682539749851,0.729950692573013,0.35837758965309
0.247453496586401,1.23533350837251,1.1774503326453,1.81194862527403,9.69110985037707,0.805518862156862,0.356991896444372
0.248216471228782,1.23489610338701,1.17729577170129,1.79384398623261,9.86326723844013,0.888464657326889,0.35373731419498
0.248979434459656,1.23598106752903,1.17707844091632,1.7753249605313,10.2115756952052,0.972784807037524,0.348809131153946
0.249742295569376,1.23847767523503,1.17682550262498,1.75602420113845,10.7131698805485,1.05252931105454,0.342619261154226
0.250505136428759,1.24214247475803,1.17659494518191,1.73591591555682,11.3336258496236,1.12255543785063,0.335739850774633
0.251267984745041,1.24661548001999,1.17647481772354,1.71554747840058,12.0282247362947,1.17907333413071,0.328800096574546
0.252030933842742,1.25145533733088,1.17657579422488,1.69612902533242,12.7458140659209,1.21983318621061,0.322367744158546
0.252793908485123,1.25619731954466,1.17701160738604,1.67944521238136,13.4349645755243,1.24393878967795,0.316854364857698
0.253556883127503,1.26042797328981,1.17786689024166,1.66759471307433,14.0508571309636,1.25141232690164,0.312473707281925
0.254319857769883,1.26385744405857,1.17915865505426,1.66259731754876,14.5607137707495,1.2427162659704,0.30926066120097
0.255082832412264,1.26636359697376,1.18080383793839,1.66593283249844,14.9459691788735,1.21842965702622,0.307135524590945
0.255845807054644,1.26798902764172,1.1826085828809,1.67810456440041,15.2006144491769,1.17919015963103,0.305984116587318
0.256608781697025,1.26889124412272,1.18429233793912,1.69835180356847,15.3266647308854,1.12589261286917,0.305723152099274
0.257371756339405,1.26926557420737,1.18554925604219,1.72463093886229,15.328819983331,1.06002981510253,0.306330518691868
0.258134730981785,1.26926836581062,1.186132453542,1.75391148172277,15.2106282252328,0.98400919867397,0.307836113847339
0.258897705624166,1.26896384285675,1.1859314569058,1.78272456128272,14.9737417683507,0.901295239768855,0.310284048826792
0.259660680266546,1.26830787383555,1.18501087742524,1.80782646005429,14.6204854015661,0.816300920877046,0.313685877898012
0.260423654908927,1.26717118571689,1.18359353256128,1.82682356175823,14.1584888512238,0.734049690754574,0.317984490186827
0.261186629551307,1.2653948704646,1.18199558047749,1.83862064756389,13.6051783819213,0.659709686894733,0.323040418123743
0.261949604193687,1.26286270122057,1.18053976508248,1.84358457424056,12.989894218525,0.598130659971389,0.328640696021605
0.262712578836068,1.25956885747243,1.17947648558024,1.84337209879792,12.3523442799186,0.553482223857387,0.334520513478262
0.263475552759741,1.25565867580782,1.17893346674888,1.8404528669827,11.7376303148137,0.529020392627287,0.340384214593763
0.264238444076031,1.25142682582956,1.17890174272285,1.83743615430262,11.1895138307993,0.526937677364125,0.345916277327909
0.265001284133597,1.24727168168053,1.17925504248924,1.83635915179758,10.7442698656939,0.548219857956504,0.350782693779542
0.265764123841985,1.24362108704052,1.1797934771703,1.83811551959176,10.4270889829848,0.592459611291351,0.354633456413262
0.266527041450028,1.24085449872778,1.18029970840537,1.84219015288578,10.2517230227811,0.657651475537305,0.35712130279837
0.267290016092409,1.23924393057337,1.18059471571502,1.84679514700581,10.2225577350169,0.740072785227395,0.357946312767718
0.268052990734789,1.23892369961259,1.18058023697486,1.84937386597342,10.3373053491925,0.834389411595819,0.356921525410219
0.26881596537717,1.23988582684822,1.18025764091646,1.8473161245619,10.5885476470788,0.934080242207725,0.354038500526761
0.26957894001955,1.24199189761729,1.179720176232,1.83867769471343,10.9633700498669,1.03215913877884,0.349503418860432
0.27034191466193,1.24499404646603,1.17912489165283,1.82272695722505,11.4417128273681,1.12203962158647,0.343720611637037
0.271104889304311,1.24856305014943,1.17865611490782,1.8002066209997,11.9950379271454,1.19830570492879,0.337220304512776
0.271867863946691,1.25232540207064,1.17849071074371,1.7732710857748,12.5869422130013,1.25717064722759,0.330551648014991
0.272630838589071,1.25591090999358,1.17876900616626,1.74513626446573,13.1764423358784,1.29652102184595,0.324178251406675
0.273393813231452,1.25900754107074,1.17956999797488,1.71954270271113,13.7232970909441,1.31560245510063,0.31841296308772
0.274156787873832,1.26141316455763,1.18088897360202,1.70015646411344,14.1936106628502,1.31453136953913,0.313411957367086
0.274919762516212,1.2630688504501,1.18261964423464,1.69000981709226,14.5636418991959,1.2938597047867,0.309223683436757
0.275682737158593,1.26406012487518,1.18454811020398,1.69104503911488,14.8204225161041,1.25436636403035,0.305867069039096
0.276445711800973,1.26458225584052,1.18636858162867,1.70380391409357,14.9591826926446,1.19713192737756,0.303403942629587
0.277208686443354,1.26487844966119,1.18772778636012,1.72730248440296,14.9790581142267,1.12382625874346,0.301975510867801
0.277971661085734,1.2651683428972,1.18829557950079,1.75911556614466,14.8794039037371,1.03705336164444,0.301788573286533
0.27873459054792,1.26558502184436,1.18784637539373,1.79565688084662,14.658836076869,0.940582849326335,0.303056884189277
0.279497431743335,1.2661346083699,1.18632652997003,1.8326062225711,14.3179034631435,0.839350323940896,0.305919015055923
0.280260272175426,1.26668728714151,1.18388361735037,1.86542981975732,13.8645558240701,0.739200549539084,0.310360957830032
0.281023151924813,1.26700391981307,1.18084597389487,1.88994571719314,13.3200493561545,0.646435179599927,0.31616837545035
0.281786123699695,1.26679710819027,1.17765882834556,1.90286979680526,12.7222960865455,0.567274043010662,0.322922686463399
0.282549098342075,1.26581825599134,1.17479727983926,1.90224760533045,12.1242635118195,0.50733040828137,0.330042193499987
0.283312072984455,1.26395201380479,1.17267985663876,1.8876784625891,11.586707329572,0.471149099106426,0.336859268792228
0.284075047626836,1.26128811342507,1.17160004703125,1.86029922284559,11.1666337137942,0.461796022618264,0.342720162336255
0.284838022269216,1.25813506612628,1.17168342660295,1.82259031869809,10.90456232733,0.48045795769311,0.347095149407756
0.285600996911596,1.25495151835254,1.17287141206859,1.77814525441544,10.8141852414427,0.526037713240454,0.349690193637903
0.286363971553977,1.25220278090819,1.17493138882805,1.73157038504295,10.8772103944898,0.594807632963867,0.350552035256924
0.287126946196357,1.25018728073573,1.17749378379764,1.68862682701753,11.0444980928917,0.6802753343935,0.350152960604505
0.287889920838738,1.24889601438674,1.18011374463207,1.65656206279936,11.2428723011094,0.773460900004679,0.349430713107319
0.288652895481118,1.24795690986208,1.18234621361683,1.64434034026824,11.3859191710244,0.863735863062252,0.349750293983854
0.289415870123498,1.24668618084907,1.18381514759414,1.66231904450153,11.3868597802437,0.940223262422938,0.352757838730142
0.290178844765879,1.24423698116695,1.18426068768063,1.72099935563387,11.1718390796663,0.993550483597983,0.360119171927167
0.290941819408259,1.23981024275904,1.18356169420334,1.82882935528291,10.6921419632853,1.0175677167312,0.373174892590785
0.29170479405064,1.23287504257665,1.18174162140707,1.98952191046242,9.93364305142053,1.0105803999268,0.392586829708308
0.29246776869302,1.22333839902892,1.17896329052245,2.1997592974654,8.92147699812039,0.975734208946551,0.418077528401547
0.293233806988232,1.21161217564676,1.17550901935381,2.44827268356585,7.71809862438125,0.920406442851937,0.448357827534898
0.294018548001506,1.19855104287343,1.17173980076859,2.71696283087204,6.41403768708379,0.854716522327195,0.481292682018311


==> data/Falla_A-C_Pex_ellip.csv <==
t,R_v,r_v,a_v,R_i,r_i,a_i
0.000231026224249417,1.21072218696649,1.20205736193535,0,1.17308089430789,1.02999321295206,0
0.00101482976712198,1.21052061845165,1.20217475574278,0,1.17439053390323,1.03235098388911,0
0.00177994488449074,1.21033440004211,1.2022816238224,0,1.17555258632137,1.03461033373455,0
0.00254199412448491,1.21016353173786,1.20237796617423,0,1.1765670515623,1.03677126248838,0
0.00330404336447909,1.2100080135389,1.20246378279827,0,1.17743392962603,1.0388337701506,0
0.00406609260447313,1.20986784544523,1.2025390736945,0,1.17815322051256,1.0407978567212,0
0.00482814184446726,1.20974302745684,1.20260383886294,0,1.17872492422188,1.04266352220019,0
0.00559019108446144,1.20963355957375,1.20265807830358,0,1.179149040754,1.04443076658757,0
0.00635224032445561,1.20953944179595,1.20270179201642,0,1.17942557010891,1.04609958988333,0
0.0071142895644497,1.20946067412344,1.20273498000146,0,1.17955451228662,1.04766999208748,0
0.00787633880444378,1.20939725655622,1.20275764225871,0,1.17953586728713,1.04914197320002,0
0.00863838804443797,1.20934918909429,1.20276977878816,0,1.17936963511043,1.05051553322095,0
0.00940043728443213,1.20931647173766,1.20277138958981,0,1.17905581575653,1.05179067215026,0
0.0101624865244263,1.20929910448631,1.20276247466367,0,1.17859440922543,1.05296738998797,0
0.0109245357644204,1.20929708734025,1.20274303400972,0,1.17798541551712,1.05404568673406,0
0.0116865850044145,1.20931042029948,1.20271306762798,0,1.17722883463161,1.05502556238853,0
0.0124486342444087,1.209339103364,1.20267257551845,0,1.1763246665689,1.0559070169514,0
0.0132106834844028,1.20938313653382,1.20262155768111,0,1.17527291132898,1.05669005042265,0
0.013972732724397,1.20944251980892,1.20256001411598,0,1.17407356891186,1.05737466280229,0
0.0147347500112342,1.20951725318932,1.20248794482305,0,1.17272663931753,1.05796085409032,0
0.0154966852214824,1.209607336675,1.20240534980232,0,1.171232122546,1.05844862428673,0
0.0162586179654865,1.20973872209792,1.20241973949063,0,1.17038400987333,1.06000556382442,0
0.0170205780304744,1.2101076458535,1.20210304592397,0,1.16658988042664,1.05884332240359,0
0.0177826224933783,1.21049804214579,1.20193304831757,0,1.16260818236156,1.05728666528774,0
0.0185446717333725,1.21077547691577,1.20167400373097,0,1.15775109228513,1.05637465491526,0
0.0193067209733666,1.21096774913182,1.20090914535736,0,1.15191823787989,1.05615934870113,0
0.0200687702133607,1.21111110454467,1.20077390768018,0,1.15060372666204,1.05577311625471,0
0.0208308194533549,1.21121403657184,1.20088714598958,0,1.15021876182774,1.05544190813917,0
0.021592868693349,1.21114703479793,1.20082323086809,0,1.14618622361575,1.05559142201567,0
0.0223549179333432,1.21146041300584,1.20086130116646,0,1.14321303853993,1.05538153157556,0
0.0231169671733373,1.21156227714936,1.20062565512042,0,1.14131188490504,1.05493543369361,0
0.0238790164133314,1.2115580584788,1.20050633269747,0,1.13941268295981,1.05579020458505,0
0.0246410656533256,1.21191825724945,1.2008596866812,0,1.1377122733188,1.0556143783041,0
0.0254031148933197,1.21192631250989,1.20083277434321,0,1.13618261557837,1.05405417455789,0
0.0261651641333139,1.21172350446116,1.200709241437,0,1.13434459474337,1.05386083509962,0
0.026927213373308,1.21169519694372,1.20076960773695,0,1.1349268590271,1.05440315128741,0
0.0276892626133021,1.21173021359989,1.20048364850979,0,1.1362016784523,1.05517118568947,0
0.0284513118532962,1.21154489603605,1.20029019322057,0,1.13584395471963,1.05614641834391,0
0.0292133610932904,1.21153739227036,1.20034453573807,0,1.13328548498693,1.05667601227214,0
0.0299754103332846,1.21141763156769,1.20044553387698,0,1.13079123309332,1.05812016909304,0
0.030737405220837,1.21131871152387,1.20060472263229,0,1.13163366817371,1.05952406658211,0
0.0314993370384649,1.21116640625749,1.20092754301412,0,1.1322019912927,1.06163984835607,0
0.032261269143666,1.2109650276174,1.2010270983835,0,1.13191235476566,1.06391265595524,0
0.0330232510543659,1.21044640753557,1.20123084481476,0,1.13112904164899,1.064555784924,0
0.0337853001022659,1.21038686350105,1.20143970187192,0,1.1301364783079,1.06426356431549,0
0.0345473493422601,1.21016354232465,1.20215828933882,0,1.12918777643951,1.06450284437571,0
0.0353093985822541,1.20994319303282,1.20236424575068,0,1.12810507305751,1.06611815548558,0
0.0360714478222483,1.20989105563658,1.20250293440289,0,1.12685494117865,1.06738033445984,0
0.0368334970622425,1.2093208785504,1.20273734140495,0,1.12501926125308,1.06734679061399,0
0.0375955463022367,1.20910593030956,1.2030081136647,0,1.12142951159506,1.06748619853274,0
0.0383575955422307,1.20912480302167,1.20297588857292,0,1.11943275817792,1.06793896712503,0
0.0391196447822248,1.20904707927094,1.20323320608711,0,1.12157288422146,1.06821840805864,0
0.039881694022219,1.20892199340852,1.20322463095841,0,1.12379156157186,1.06950602502767,0
0.0406437432622132,1.20941360831749,1.20314423839681,0,1.12336821326468,1.07120376229801,0
0.0414057925022073,1.20965760778743,1.20307618893927,0,1.12258517294315,1.0702476260039,0
0.0421678417422015,1.2094741333565,1.20293338537885,0,1.12194821346733,1.06769532048,0
0.0429298909821955,1.20960128110421,1.20228050601254,0,1.12077391565052,1.06642967059909,0
0.0436919402221897,1.20964410230978,1.20221671879574,0,1.12001737521962,1.06594591442004,0
0.0444539894621839,1.21008532176624,1.20208245579385,0,1.11914287702924,1.06542096503271,0
0.045216038702178,1.21056628215889,1.20201929090641,0,1.11779083664826,1.06499769223692,0
0.0459780862178759,1.21049169052443,1.20192723904094,0,1.11754760988999,1.06446162926586,0
0.0467400564007026,1.21069077296845,1.20170254879777,0,1.11806123967634,1.06474085842506,0
0.0475019888787839,1.21088593041076,1.20142828699023,0,1.11864203659898,1.06598358180666,0
0.0482639216596288,1.2110233469796,1.20121650200653,0,1.11933702561077,1.06667611427625,0
0.0490259284711594,1.21112900115046,1.20100196547805,0,1.11950982701115,1.06608947782989,0
0.0497879777111535,1.2111160575393,1.20096435249146,0,1.11934207981911,1.06449323125873,0
0.0505500269511476,1.21099855381507,1.20095220508174,0,1.11900358977513,1.06295690830263,0
0.0513120761911417,1.21099188478334,1.20101051474259,0,1.11802116376405,1.06220563353725,0
0.0520741254311359,1.21104270503115,1.20088695847904,0,1.1165968772207,1.06177789786835,0
0.05283617467113,1.21139042098393,1.20088914784975,0,1.11571922936379,1.06146655932034,0
0.0535982239111242,1.21140469973665,1.20102501098913,0,1.11760130606281,1.06125302712015,0
0.0543602731511183,1.21133862584904,1.20121217437439,0,1.12070155340405,1.06234328893216,0
0.0551223223911124,1.211252212776,1.20114615055782,0,1.12361191944372,1.06374400754864,0
0.0558843716311066,1.21120791399296,1.20077014947238,0,1.12681854038084,1.06301258843901,0
0.0566464208711007,1.211041382654,1.20118468023543,0,1.12968723532171,1.05926858509844,0
0.0574084701110949,1.21107869266105,1.20126169184136,0,1.12882245771602,1.05556780930713,0
0.0581705193510891,1.21071099093906,1.20135406870628,0,1.12757312240137,1.05200133796261,0
0.0589325685910831,1.21034310836494,1.20140016579799,0,1.13091437806056,1.0480169213213,0
0.0596946178310773,1.21016078333399,1.20156272050115,0,1.13756094726943,1.04474054603064,0
0.0604566670710714,1.21021325844399,1.20181733810168,0,1.1438808923181,1.04344083536428,0
0.0612187163110656,1.21021949287831,1.20246458480559,0,1.14977523021193,1.041451440166,0
0.061980756212663,1.21011478953977,1.20267200897947,0,1.1548294072771,1.03676305131729,0
0.0627427077455689,1.21000660130738,1.20252998670686,0,1.15751483027821,1.03054359131044,0
0.0635046406489586,1.20976553857678,1.20267543250213,0,1.15790345274104,1.02491527296152,0
0.0642665797784694,1.20991939725906,1.20286183285775,0,1.15825005350635,1.02060484702212,0
0.065028606080047,1.20997357065725,1.20316014416402,0,1.16017389868109,1.01744193663338,0
0.0657906553200411,1.21000661606914,1.20298253205681,0,1.16271919088023,1.01548944041707,0
0.0665527045600352,1.20993656179293,1.20319102690497,0,1.16488670187021,1.01418489324355,0
0.0673147538000293,1.20986740669953,1.20352470838234,0,1.16640807232123,1.01323786134701,0
0.0680768030400235,1.21021949819096,1.20364932968489,0,1.16784138239814,1.01250352194452,0
0.0688388522800177,1.2106081818903,1.20361948676009,0,1.17053091001889,1.01112056518872,0
0.0696009015200117,1.21032992365023,1.20349545356767,0,1.17291058515078,1.01030958431862,0
0.0703629507600058,1.21029074590451,1.20274769486776,0,1.17406313054517,1.01048825489425,0
0.071125,1.21033979779854,1.20242097617265,0,1.17539202813906,1.01041120035085,0
0.0718870492399942,1.21040341242227,1.20248127042734,0,1.17735014730211,1.00993566112516,0
0.0726490984799884,1.21055079881267,1.20238156359319,0,1.17946618762037,1.00986133662302,0
0.0734111477199825,1.21081401453437,1.20214366159315,0,1.18087241475713,1.0112376771818,0
0.0741731969599765,1.21073299385123,1.20181866014729,0,1.18156638209277,1.01398432920427,0
0.0749352461999707,1.21070788394958,1.20169734206672,0,1.18257488369866,1.017109865894,0
0.0756972954399649,1.2109040349422,1.20166215767086,0,1.18461039103689,1.01979822349063,0
0.076459344679959,1.21102895427456,1.20189518125158,0,1.18574210470618,1.02277740033635,0
0.0772213939199532,1.21124856993697,1.20191658852021,0,1.18440645293057,1.02632874245544,0
0.0779834202215306,1.21108088872468,1.20171812266751,0,1.18229240628026,1.0291033140693,0
0.0787453593510414,1.21122923968743,1.20129875189212,0,1.18050361853654,1.03112227279951,0
0.0795072922544311,1.21127261875924,1.20164849314359,0,1.17819651534071,1.03414965281336,0
0.0802692437873371,1.21114546396655,1.20156271370734,0,1.17490690180353,1.03871940228919,0
0.0810312836889345,1.21116806687182,1.20144076580981,0,1.17103737920809,1.04316268934274,0
0.0817933329289286,1.2113317489513,1.20136746491063,0,1.16627651562589,1.04658751040422,0
0.0825553821689227,1.21142259302539,1.20133274584146,0,1.16039919726705,1.05037124680588,0
0.0833174314089169,1.21123278038453,1.2015556893304,0,1.15685640084762,1.05432943262569,0
0.0840794806489111,1.21103470486978,1.20187030567608,0,1.15688276665702,1.05830038590427,0
0.0848415298889053,1.21085988502883,1.20182815562644,0,1.15487048677905,1.06320703692046,0
0.0856035791288994,1.21069512012129,1.20193601849592,0,1.15021898025747,1.0654326176225,0
0.0863656283688934,1.21049947534067,1.20200995604787,0,1.14407216159271,1.06428767119186,0
0.0871276776088876,1.21001334846029,1.20214793278377,0,1.13714636829664,1.0628980884452,0
0.0878897268488818,1.20980348580573,1.20176172304602,0,1.13096166955906,1.06434638192996,0
0.0886517760888759,1.20969656675559,1.20189979435286,0,1.13012806825016,1.06636094993738,0
0.0894138253288701,1.20978088934437,1.20206259729617,0,1.13257498820092,1.06770363879636,0
0.0901758745688642,1.20987403233758,1.202181094755,0,1.13202071634994,1.06868793080122,0
0.0909379238088583,1.20996956808187,1.20246994129431,0,1.12786934329808,1.06874827989456,0
0.0916999730488525,1.20990252409172,1.20273246001868,0,1.12357221509603,1.06628192351302,0
0.0924620222888466,1.20990496791708,1.20248018640646,0,1.11913443320619,1.06333843644527,0
0.0932240715288408,1.20924437734888,1.20236143460729,0,1.11418558729431,1.06227069600137,0
0.0939860783403712,1.20901164457896,1.2025029677805,0,1.11076364075503,1.06269925320565,0
0.0947480111212161,1.20908092059977,1.20291894455873,0,1.11028108921415,1.06341212499815,0
0.0955099435992974,1.20917120423246,1.20360688873755,0,1.11091043857263,1.06473320636727,0
0.0962719137821242,1.2092075218208,1.20403436536787,0,1.11093640866839,1.06650173074048,0
0.0970339612978222,1.20901755506672,1.20385915103566,0,1.11029099005574,1.06807513437364,0
0.0977960105378162,1.2087258939034,1.20332769551907,0,1.1098749147405,1.06929202897043,0
0.0985580597778103,1.20871847470755,1.2028802674749,0,1.10986153786936,1.0711011492045,0
0.0993201090178045,1.20882890086411,1.20293441498304,0,1.1101471394559,1.07409796095862,0
0.100082158257799,1.20900404256442,1.20292678192893,0,1.11100602388862,1.07761976443941,0
0.100844207497793,1.20943946877381,1.20263817078152,0,1.11233986814149,1.08063494647169,0
0.101606256737787,1.20938932802115,1.20245633817583,0,1.11285588952568,1.08353123500678,0
0.102368305977781,1.20961282199416,1.20220560247703,0,1.11389729418341,1.08629117433661,0
0.103130355217775,1.21000211733975,1.20175485661895,0,1.11762249369007,1.08886528020734,0
0.103892404457769,1.21022141977535,1.20190091184483,0,1.12097287209897,1.09341637611467,0
0.104654453697764,1.21048730038261,1.20188824658666,0,1.12370665385381,1.09710546769744,0
0.105416502937758,1.21082593069327,1.20194314287298,0,1.12660157098477,1.0958432602006,0
0.106178552177752,1.21108964741641,1.20178594434251,0,1.1220384261064,1.09463896543107,0
0.106940601417746,1.21119617809285,1.2016671601343,0,1.11381756144754,1.09410022012373,0
0.10770265065774,1.2112254294634,1.20257350317418,0,1.11846299633994,1.09410292159768,0
0.108464699897734,1.21144399132156,1.20275344349614,0,1.12365301416755,1.09870442548911,0
0.109226748945634,1.21183341977227,1.20360279778864,0,1.12984257706631,1.09738581627689,0
0.109988730856334,1.21156317630467,1.20766641608098,0,1.12042860944498,1.09714942168626,0
0.110750662961535,1.20900577743944,1.22108609648795,-0.0468935739166885,1.09073491831269,1.09751058644858,-0.0992489780608548
0.111512594779163,1.20310718994117,1.24054361726675,-0.0854061820280584,1.04725336167669,1.09609260920155,-0.175230761108425
0.112274589666716,1.20510949528912,1.26705765106758,-0.119462892477999,1.00576257259034,1.09283307930341,-0.227214441148585
0.11303663890671,1.20712987408069,1.28404213496627,-0.139276295091849,0.981846697525596,1.08907021408279,-0.254845977534989
0.113798688146704,1.20903637482564,1.29200554071324,-0.145641361053732,0.978785262554322,1.08523080335503,-0.258667591886512
0.114560737386698,1.21099434684904,1.29123724148071,-0.139357599469517,0.992120041767499,1.08209606585101,-0.240108998898161
0.115322786626692,1.21291988301108,1.28239081057063,-0.121222553643515,1.0168371514808,1.08099286395321,-0.200876263230265
0.116084835866686,1.21477031877259,1.26629033163742,-0.0920358630159965,1.05011652605489,1.08267516893726,-0.143107130299268
0.11684688510668,1.21654844359065,1.24299768540308,-0.0525962726596138,1.09322841349072,1.08717962099277,-0.069021882431837
0.117608934346674,1.21826680634691,1.2136300994659,-0.00370223604982884,1.15668737193571,1.09125831342402,0.0199084112190283
0.118370983586669,1.22022326887982,1.17838034287062,0.0538464970872473,1.24084121710669,1.09289979577726,0.180111423430487
0.119133032826663,1.22192488978815,1.13781164136653,0.119252662558049,1.33617623688613,1.09002284498909,0.339806659888248
0.119895082066657,1.22342520840998,1.09231204465507,0.191716121098367,1.4945088073883,1.08277010897274,0.538695914671687
0.120657131306651,1.22483318909532,1.04251575708905,0.270445786561882,1.61518545901139,1.06685574182832,0.623119245010556
0.121419180546645,1.22611571623886,0.989034114003653,0.354706869425471,1.73113700205745,1.04576159167883,0.721534326905413
0.122181229786639,1.22732629354327,0.93216113823191,0.443647960412429,1.83346748429348,1.02013224527901,0.831843562125017
0.122943279026633,1.22837498102963,0.872516941500593,0.536440911743189,1.97072476951573,0.993377338098012,1.05443906440688
0.123705328266628,1.22922766316545,0.810764527777786,0.632292581087099,2.04275860042453,0.958105789212731,1.20929427030474
0.124467377506622,1.23068823345769,0.747297928721511,0.73040929352089,2.11518398749459,0.919409495692015,1.35726208897174
0.125229421969526,1.23171677788067,0.682738822243973,0.829996023257031,2.21869233158885,0.883900803322293,1.50020843522085
0.125991382034514,1.23246074924835,0.61728573542194,0.930256109963793,2.31338359220096,0.845386052135559,1.6337296519757
0.126753314778518,1.23313396665261,0.551292736631733,1.03039096343249,2.37368565165954,0.802094059825891,1.75828037508378
0.127515249988766,1.2336511886105,0.485806684676122,1.12960191815382,2.49007920527202,0.759166136358853,1.87015400666044
0.128277267275603,1.23421314634286,0.421684028345187,1.22709018651638,2.58979289040999,0.714506280158119,1.97324468982663
0.129039316515597,1.23490709394391,0.358987132795444,1.32205647011712,2.67291717478061,0.667859000905489,2.06683715113126
0.129801365755591,1.23525245827221,0.298315993227079,1.41370259055691,2.68841743073972,0.614124437403826,2.15466681250984
0.130563414995586,1.2352836812132,0.239712985555263,1.50123181843747,2.7152513548485,0.559761107048735,2.23020165068454
0.13132546423558,1.23510703509666,0.184253649757019,1.58387549293239,2.73893785094703,0.506157223244388,2.29315739233201
0.132087513475574,1.23479312450867,0.132603000379228,1.6608233467783,2.74784864395004,0.454427522065241,2.34271216775766
0.132849562715568,1.23481065646867,0.0849837756950879,1.73125289128097,2.73618233532845,0.404176439097431,2.3778088219501
0.133611611955562,1.23440036252705,0.042025164639835,1.79436832077178,2.70328870921098,0.355704253101848,2.39786967662604
0.134373661195556,1.23360249161861,0.00418085011070326,1.8493738691404,2.68495723941944,0.310447504065063,2.40335249595917
0.13513571043555,1.23272648765415,-0.0284896571708864,1.89547256193348,2.65662769824138,0.265482197684674,2.39280825726059
0.135897759675545,1.23160003088671,-0.0547455962594592,1.93186695830293,2.6237225049826,0.219950053195826,2.36521229945508
0.136659808915539,1.23026877192053,-0.0743555031152919,1.95775823146729,2.58772213573334,0.176393039070617,2.32083857180192
0.137421858155533,1.2286908769843,-0.086599452029013,1.97234857597323,2.54517241245942,0.132010887124757,2.26124062182501
0.138183907395527,1.22697904510035,-0.0910508130317002,1.97484000241805,2.48689796678573,0.0925460215253435,2.18475036087594
0.138945956635521,1.22507448687534,-0.0888139827293675,1.96443304643071,2.41553148312061,0.0615463166946724,2.08741495440295
0.139708005875515,1.22279252549188,-0.0772653262317693,1.94032788064117,2.35194671545923,0.033719819360148,1.96748568149644
0.140470055115509,1.22027661451448,-0.057566933730903,1.90172620956017,2.28904175654931,0.0188570772071297,1.82481768274605
0.14123208895933,1.21791843514492,-0.0329284207468981,1.8478470042215,2.2370747745045,0.0102845428118667,1.66036569270862
0.141994033521755,1.21841930173165,-0.0133820236077927,1.83780559414216,2.20008666752378,0.00761581366836271,1.6008752951917
0.142755966478245,1.22474487139159,0,1.82953665965004,2.17929397432359,0.0123365484670642,1.55001448980039
0.14351791104067,1.22474487139159,0,1.82954550479116,2.17088320221784,0.0246634182586473,1.50729851452878
0.144279944884491,1.22474487139159,0,1.82954631144789,2.16872415231175,0.0446951604505656,1.47336907605977
0.145041994124485,1.22474487139159,0,1.82954027086881,2.17431111095335,0.0734400933857449,1.44995733628026
0.145804043364479,1.22474487139159,0,1.82953020359653,2.18676542198239,0.110812801885124,1.43724210384073
0.146566092604473,1.22474487139159,0,1.82951694154862,2.20833462416005,0.152657034356887,1.43480817949163
0.147328141844467,1.22474487139159,0,1.82950291523392,2.24471555087956,0.193214367580521,1.44411507574299
0.148090191084461,1.22474487139159,0,1.8294897748436,2.29589277236372,0.230978670207471,1.46698733508317
0.148852240324456,1.22474487139159,0,1.82947982732225,2.3534797830375,0.266987281850084,1.50402037261627
0.14961428956445,1.22474487139159,0,1.8294776692718,2.41335309725746,0.300768304280616,1.48282362515704
0.150376338804444,1.22474487139159,0,1.82948597925169,2.47810590144245,0.332320355975959,1.45934986084958
0.151138388044438,1.22474487139159,0,1.82951709698236,2.4735806915933,0.36017135875502,1.38213112309112
0.151900437284432,1.22474487139159,0,1.82960287660079,2.48750852251077,0.389675945973919,1.42039368027848
0.152662486524426,1.22474487139159,0,1.82963544742478,2.49549774901639,0.418827831193035,1.47223869443523
0.15342453576442,1.22474487139159,0,1.82963508090855,2.51325727415517,0.447077443079599,1.53857927512953
0.154186585004415,1.22474487139159,0,1.82963232706593,2.48827922793076,0.470286828408344,1.48997494721395
0.154948634244409,1.22474487139159,0,1.82962834433968,2.52624550629879,0.497281594034832,1.4912931254037
0.155710683484403,1.22474487139159,0,1.82962214311672,2.5716286015968,0.525571287007868,1.4942018920471
0.156472732724397,1.22474487139159,0,1.82961255053792,2.58341032582578,0.545147283749555,1.49449697466549
0.157234750011234,1.22474487139159,0,1.82959822870537,2.59468615022989,0.55699190130398,1.49620953656571
0.157996685221482,1.22474487139159,0,1.82958056371689,2.63229329620905,0.561858873978511,1.50178259652758
0.158758617965487,1.22474487139159,0,1.82955985458143,2.59331828168291,0.561943209400432,1.51347894896568
0.159520578030474,1.22474487139159,0,1.82953753654068,2.55123636804207,0.56288558668384,1.52321410761993
0.160282622493378,1.22474487139159,0,1.82951663071808,2.5057553768117,0.563486579563189,1.53121335097428
0.161044671733372,1.22474487139159,0,1.82950068575298,2.51753554064194,0.568409942465208,1.53316872385602
0.161806720973367,1.22474487139159,0,1.82952526278247,2.5114943100078,0.572465532270309,1.53531301902829
0.162568770213361,1.22474487139159,0,1.82956972364038,2.49010552192413,0.575907631614441,1.53728885702988
0.163330819453355,1.22474487139159,0,1.82958329923668,2.46388042524525,0.578011541258067,1.53813630741797
0.164092868693349,1.22474487139159,0,1.82958532846023,2.44780689835801,0.578010969561051,1.53830295179713
0.164854917933343,1.22474487139159,0,1.8295811112817,2.45299329693619,0.575976997537996,1.53892156767295
0.165616967173337,1.22474487139159,0,1.82957223037542,2.44228067291788,0.572277559593205,1.5403985469803
0.166379016413331,1.22474487139159,0,1.82956052100897,2.43623546359019,0.569786310607188,1.54403022105549
0.167141065653326,1.22474487139159,0,1.82954665722828,2.42756224230439,0.571067595566473,1.5487272823748
0.16790311489332,1.22474487139159,0,1.82953179246384,2.41383003656428,0.576414536006464,1.55272891868484
0.168665164133314,1.22474487139159,0,1.82951758306642,2.40684712226133,0.585486824270754,1.55405706737787
0.169427213373308,1.22474487139159,0,1.82950511474675,2.41534595256442,0.596018318153221,1.5528804811471
0.170189262613302,1.22474487139159,0,1.82949782804082,2.43335919482315,0.606788218021572,1.54958935798099
0.170951311853296,1.22474487139159,0,1.829500391926,2.44870047249354,0.616651211959082,1.54557312719572
0.17171336109329,1.22474487139159,0,1.82953533672226,2.45300231641285,0.625643760222366,1.54246089695038
0.172475410333284,1.22474487139159,0,1.82961609271009,2.4415562399555,0.634772613355095,1.53971489722643
0.173237405220837,1.22474487139159,0,1.82963383950385,2.41862467270973,0.643564576743912,1.53565348377835
0.173999337038465,1.22474487139159,0,1.82963189487952,2.39324245488474,0.651521429773015,1.5314832116238
0.174761269143666,1.22474487139159,0,1.82962679848091,2.37767499190178,0.660121963391279,1.5296758314141
0.175523251054366,1.22474487139159,0,1.82961969407996,2.37111881848663,0.671701695641541,1.53112851061423
0.176285300102266,1.22474487139159,0,1.82960968601251,2.36294085565955,0.683729406377961,1.53256578520645
0.17704734934226,1.22474487139159,0,1.82959647989819,2.35591374375628,0.69106115986707,1.53302644908012
0.177809398582254,1.22474487139159,0,1.82958008845815,2.35166079664417,0.692527060647735,1.53423649827687
0.178571447822248,1.22474487139159,0,1.82956147678112,2.3466409899654,0.691057403797291,1.53682981192822
0.179333497062242,1.22474487139159,0,1.82954119978666,2.34076068768304,0.688836944851404,1.5398839125337
0.180095546302237,1.22474487139159,0,1.829520592355,2.33468666621448,0.685934590493634,1.5430772576525
0.180857595542231,1.22474487139159,0,1.82950192575682,2.32880443008641,0.682563770456086,1.54622101163741
0.181619644782225,1.22474487139159,0,1.82949421215185,2.32379315619835,0.678884317718998,1.54917354785217
0.182381694022219,1.22474487139159,0,1.82954266092161,2.32121500671707,0.674787197328968,1.55210302895112
0.183143743262213,1.22474487139159,0,1.82957564341605,2.32196481990778,0.670226507680962,1.5552679789049
0.183905792502207,1.22474487139159,0,1.8295845455241,2.32470077719466,0.665036467550671,1.558259479353
0.184667841742201,1.22474487139159,0,1.82958464012783,2.32768851643662,0.658625726191462,1.56071383119309
0.185429890982196,1.22474487139159,0,1.82957931812837,2.32933471415596,0.650538473911981,1.56280172660799
0.18619194022219,1.22474487139159,0,1.82957000188589,2.32829942420443,0.640863139901585,1.5648859521174
0.186953989462184,1.22474487139159,0,1.82955700671011,2.32659098567004,0.63068848257974,1.56745485733228
0.187716038702178,1.22474487139159,0,1.82954131225761,2.3246679887855,0.622404687698871,1.57064055432471
0.188478086217876,1.22474487139159,0,1.82952472606474,2.32164121830551,0.618939641856578,1.57331339621292
0.189240056400703,1.22474487139159,0,1.82950792403259,2.32527398834987,0.622626474952822,1.57185049543
0.190001988878784,1.22474487139159,0,1.82949383040346,2.34040156937872,0.628277865002601,1.56731145899083
0.190763921659629,1.22474487139159,0,1.82948597482696,2.34953905138813,0.632674325827233,1.56383003060008
0.191525928471159,1.22474487139159,0,1.82949110387632,2.35200916110411,0.636395989167843,1.5616633302869
0.192287977711153,1.22474487139159,0,1.82954391480106,2.3499714060084,0.640273769854833,1.56034355237934
0.193050026951148,1.22474487139159,0,1.82960861981244,2.34448015324532,0.644727498162941,1.55886426434128
0.193812076191142,1.22474487139159,0,1.82961807136104,2.33862417043266,0.649466633054447,1.55712851912406
0.194574125431136,1.22474487139159,0,1.82961757705538,2.33567315459535,0.654700627749773,1.55629374363775
0.19533617467113,1.22474487139159,0,1.82961541715837,2.33664487868548,0.66130346252369,1.55714033054983
0.196098223911124,1.22474487139159,0,1.829610118803,2.33940051836803,0.669827426982187,1.55938649477995
0.196860273151118,1.22474487139159,0,1.8296021023047,2.34104433336283,0.678419913074226,1.56131102755984
0.197622322391112,1.22474487139159,0,1.82959061626943,2.34313447982514,0.681804210716601,1.56174352913146
0.198384371631107,1.22474487139159,0,1.82957543474575,2.34791752915146,0.677338622309996,1.56270133165054
0.199146420871101,1.22474487139159,0,1.82955802170484,2.35134277954978,0.669647568310334,1.56543380605131
0.199908470111095,1.22474487139159,0,1.82953979412898,2.35559320633289,0.664894607394468,1.56696414317365
0.200670519351089,1.22474487139159,0,1.82952263765863,2.37099706338309,0.663344596275492,1.5650901827704
0.201432568591083,1.22474487139159,0,1.82950836476045,2.3878874567537,0.662034909916149,1.56257751153987
0.202194617831077,1.22474487139159,0,1.82951952871538,2.39531559381099,0.660469207002804,1.56167226484258
0.202956667071071,1.22474487139159,0,1.82958600300128,2.38870577862215,0.659514085736884,1.56200819624594
0.203718716311066,1.22474487139159,0,1.82960491418965,2.3710009598404,0.658836095381301,1.56189729148425
0.204480756212663,1.22474487139159,0,1.82960763788166,2.35050402181885,0.657590650217431,1.56188410884693
0.205242707745569,1.22474487139159,0,1.82960402080347,2.33605733450443,0.65602661411219,1.56345154204969
0.206004640648959,1.22474487139159,0,1.82959592989056,2.33457971356599,0.655767488053766,1.56827712057124
0.206766579778469,1.22474487139159,0,1.82958410832848,2.33776663886897,0.658711663941572,1.57613963311658
0.207528606080047,1.22474487139159,0,1.82956889861032,2.34030926364398,0.661609736651592,1.58402820164471
0.208290655320041,1.22474487139159,0,1.8295516170927,2.34406995003697,0.661071974319132,1.59176854555992
0.209052704560035,1.22474487139159,0,1.82953363478426,2.34336735092021,0.657062073299247,1.60094460242105
0.209814753800029,1.22474487139159,0,1.82951539829181,2.33763460098289,0.654519709146855,1.60901226532375
0.210576803040024,1.22474487139159,0,1.82950098731857,2.34778033809192,0.654989319495872,1.61243739182129
0.211338852280017,1.22474487139159,0,1.82949323035487,2.36998675039645,0.656399627436839,1.61257107417558
0.212100901520012,1.22474487139159,0,1.82950214899982,2.39470626267978,0.657473267822607,1.61161953996392
0.212862950760006,1.22474487139159,0,1.82957255464449,2.41045151036779,0.658618025300803,1.61111508223463
0.213625,1.22474487139159,0,1.82961177215164,2.4099989762164,0.660509142698386,1.60974022228517
0.214387049239994,1.22474487139159,0,1.82961532352639,2.39631298157784,0.662377196323755,1.60645583237509
0.215149098479988,1.22474487139159,0,1.82961314617158,2.3806828626019,0.664048560807948,1.60287120286572
0.215911147719982,1.22474487139159,0,1.82960727604459,2.37448251023585,0.667720478769646,1.60178654643362
0.216673196959977,1.22474487139159,0,1.82959839006304,2.37236262940182,0.675421149453539,1.60322968691644
0.217435246199971,1.22474487139159,0,1.82958584566511,2.36918748869592,0.68453383825651,1.60466527665336
0.218197295439965,1.22474487139159,0,1.82957007559987,2.36724235092503,0.689263872400741,1.60513121103567
0.218959344679959,1.22474487139159,0,1.82955238676424,2.36712914284693,0.68683623715447,1.60642675464184
0.219721393919953,1.22474487139159,0,1.82953354321564,2.36533531691935,0.680406228443275,1.60923669565336
0.220483420221531,1.22474487139159,0,1.82951530526718,2.36396634112909,0.6740138330253,1.61159839149022
0.221245359351041,1.22474487139159,0,1.82949947011313,2.36951139965951,0.668620752938538,1.61197170136366
0.222007292254431,1.22474487139159,0,1.8294916817241,2.38384224355558,0.663170741909731,1.61086218788016
0.222769243787337,1.22474487139159,0,1.82952795427234,2.39936169517957,0.657161162484515,1.60978634821891
0.223531283688934,1.22474487139159,0,1.82958100510321,2.40651657235967,0.651030678533513,1.60887733288021
0.224293332928929,1.22474487139159,0,1.82959419711028,2.40267683007217,0.644615812059234,1.60710111830158
0.225055382168923,1.22474487139159,0,1.82959624183986,2.39230821716948,0.637257772565433,1.60432047305988
0.225817431408917,1.22474487139159,0,1.82959250913184,2.38547561937321,0.62931626345408,1.60199692200092
0.226579480648911,1.22474487139159,0,1.82958419339353,2.38539442142625,0.62285010854364,1.60171050146186
0.227341529888905,1.22474487139159,0,1.82957234531283,2.38598633550023,0.617744425239711,1.60213098563478
0.228103579128899,1.22474487139159,0,1.82955731088258,2.38684806399535,0.611844912425324,1.60239291491755
0.228865628368893,1.22474487139159,0,1.82953985328735,2.38802741540906,0.605086603024821,1.60304731082252
0.229627677608888,1.22474487139159,0,1.82952259124569,2.38762245603127,0.600530248377754,1.60356479166586
0.230389726848882,1.22474487139159,0,1.82950691882004,2.38837623879115,0.599831740825803,1.60200445384062
0.231151776088876,1.22474487139159,0,1.82949502889735,2.39234657602769,0.601021452916086,1.59895627308132
0.23191382532887,1.22474487139159,0,1.8294909324091,2.39634002089337,0.602647611391067,1.59617261662286
0.232675874568864,1.22474487139159,0,1.82951704986577,2.39524202504641,0.604788279935324,1.59482785883551
0.233437923808858,1.22474487139159,0,1.82959460151166,2.38477845163827,0.608283028245015,1.59451874706063
0.234199973048852,1.22474487139159,0,1.82961093137753,2.36681597295991,0.612957506117852,1.59407028754632
0.234962022288846,1.22474487139159,0,1.8296112014633,2.34813829522172,0.618205349183138,1.59408289009648
0.235724071528841,1.22474487139159,0,1.82960748760202,2.33810106713139,0.62437896195184,1.59602713471856
0.236486078340371,1.22474487139159,0,1.82960140883284,2.34644253699726,0.633548791317348,1.60204401143592
0.237248011121216,1.22474487139159,0,1.82959247346428,2.35396534037031,0.646420962799284,1.61008432349174
0.238009943599297,1.22474487139159,0,1.82957974420769,2.3539956289988,0.654940230008843,1.61480183499971
0.238771913782124,1.22474487139159,0,1.82956364693076,2.35677763056293,0.655199954129853,1.61845513415139
0.239533961297822,1.22474487139159,0,1.82954625102998,2.35829155626138,0.650393447013145,1.62359616851845
0.240296010537816,1.22474487139159,0,1.82952794249688,2.35814904635351,0.648011778816542,1.62735107948045
0.24105805977781,1.22474487139159,0,1.82951090985952,2.37177960247099,0.648283324767687,1.62697622457311
0.241820109017804,1.22474487139159,0,1.8294973014718,2.38737421737173,0.648127897480032,1.62527593906862
0.242582158257799,1.22474487139159,0,1.829498240264,2.3995211483169,0.647176496253037,1.62363597401364
0.243344207497793,1.22474487139159,0,1.8295623695932,2.40187475945815,0.646255770180095,1.62266684101105
0.244106256737787,1.22474487139159,0,1.8295966190005,2.39301245640258,0.645792882961283,1.6207936190602
0.244868305977781,1.22474487139159,0,1.8296026437946,2.38019052116612,0.644807896291774,1.61773285663046
0.245630355217775,1.22474487139159,0,1.82960026441671,2.3727550502628,0.643253309993784,1.61507474197334
0.246392404457769,1.22474487139159,0,1.82959253058824,2.37427124715143,0.642568021480164,1.61442319075608
0.247154453697763,1.22474487139159,0,1.82958225115208,2.37433296332835,0.643186358840628,1.61467957548773
0.247916502937758,1.22474487139159,0,1.82956868502414,2.37226306844833,0.642476011818253,1.61412893317089
0.248678552177752,1.22474487139159,0,1.82955237687958,2.37161688506123,0.639201217785704,1.61343513748546
0.249440601417746,1.22474487139159,0,1.82953482567125,2.37094010603877,0.635258191766862,1.6132096850162
0.25020265065774,1.22474487139159,0,1.82951659249607,2.36969213002971,0.633623818054162,1.61227265883101
0.250964699897734,1.22474487139159,0,1.82949993656489,2.37234558603153,0.634473742149998,1.60923806505549
0.251726748945634,1.22474487139159,0,1.82948756783386,2.37975463772234,0.636005981063158,1.60486419472165
0.252488730856334,1.22474487139159,0,1.82948637837577,2.38703193077671,0.63722257787891,1.60062608340209
0.253250662961535,1.22474487139159,0,1.82953114532314,2.38737092562182,0.638394063484669,1.59751128413515
0.254012594779163,1.22474487139159,0,1.82959091754318,2.37685494430044,0.640130334759523,1.59476862850477
0.254774589666715,1.22474487139159,0,1.82960237727147,2.35908660577011,0.641951726664885,1.59151875276239
0.25553663890671,1.22474487139159,0,1.82960132088931,2.34254455632504,0.643446968168425,1.5886339695998
0.256298688146704,1.22474487139159,0,1.82959652529543,2.33822916472812,0.645591862118595,1.5880103536232
0.257060737386698,1.22474487139159,0,1.82958854848483,2.34267548135664,0.650421890592876,1.59041317531732
0.257822786626692,1.22474487139159,0,1.82957709149947,2.34356150591818,0.655638411864727,1.59243854579124
0.258584835866686,1.22474487139159,0,1.82956284955493,2.34473478455376,0.65690460123118,1.59332302992329
0.25934688510668,1.22474487139159,0,1.82954599322418,2.34779647807688,0.653557142395484,1.594816624275
0.260108934346674,1.22474487139159,0,1.82952865013163,2.34830428083425,0.649377404168689,1.5972764061595
0.260870983586669,1.22474487139159,0,1.82951145755994,2.34951297730022,0.64768680060002,1.59819135904439
0.261633032826663,1.22474487139159,0,1.82949604467333,2.35628826541542,0.647351746344933,1.597143097341
0.262395082066657,1.22474487139159,0,1.82948627330732,2.36541347820528,0.646867663776352,1.59565252034515
0.263157131306651,1.22474487139159,0,1.82950115557163,2.36990172916286,0.646137380420987,1.59511795209279
0.263919180546645,1.22474487139159,0,1.82957244110761,2.3640783663726,0.645937679905592,1.59536854540513
0.264681229786639,1.22474487139159,0,1.8295920095856,2.34960273659836,0.646139969788887,1.59516620000162
0.265443279026633,1.22474487139159,0,1.82959604220692,2.33477024047478,0.646064530250168,1.59490464846808
0.266205328266628,1.22474487139159,0,1.82959398806129,2.32927620693108,0.646157199254054,1.59628660360055
0.266967377506622,1.22474487139159,0,1.82958830691297,2.33536759516111,0.648311116508531,1.60079629813756
0.267729421969526,1.22474487139159,0,1.82957886803119,2.33838167539576,0.652361084763708,1.6061711746635
0.268491382034514,1.22474487139159,0,1.82956611017219,2.33647815594265,0.653188514987268,1.60941234397187
0.269253314778518,1.22474487139159,0,1.82955117049001,2.33641889877903,0.649034824725446,1.61213596773927
0.270015249988766,1.22474487139159,0,1.82954610321848,2.33686048802923,0.647434434461242,1.61280666266011
0.270777267275603,1.22474487139159,0,1.82954114731651,2.33753016550722,0.645672759001638,1.61320747389177
0.271539316515597,1.22474487139159,0,1.82953630278409,2.33842793121299,0.643749798346634,1.61333840143424
0.272301365755591,1.22474487139159,0,1.82953156962122,2.33955378514654,0.641665552496231,1.61319944528752
0.273063414995585,1.22474487139159,0,1.82952694782791,2.34090772730786,0.639420021450429,1.61279060545161
0.27382546423558,1.22474487139159,0,1.82952243740416,2.34248975769697,0.637013205209227,1.61211188192652
0.274587513475574,1.22474487139159,0,1.82951803834995,2.34429987631386,0.634445103772625,1.61116327471224
0.275349562715568,1.22474487139159,0,1.8295137506653,2.34633808315853,0.631715717140624,1.60994478380878
0.276111611955562,1.22474487139159,0,1.82950957435021,2.34860437823099,0.628825045313224,1.60845640921612
0.276873661195556,1.22474487139159,0,1.82950550940466,2.35109876153122,0.625773088290424,1.60669815093428
0.27763571043555,1.22474487139159,0,1.82950155582868,2.35382123305923,0.622559846072224,1.60467000896326
0.278397759675544,1.22474487139159,0,1.82949771362224,2.35677179281502,0.619185318658625,1.60237198330305
0.279159808915539,1.22474487139159,0,1.82949398278536,2.3599504407986,0.615649506049626,1.59980407395364
0.279921858155533,1.22474487139159,0,1.82949036331804,2.36335717700995,0.611952408245228,1.59696628091506
0.280683907395527,1.22474487139159,0,1.82948685522026,2.36699200144909,0.60809402524543,1.59385860418729
0.281445956635521,1.22474487139159,0,1.82948345849205,2.370854914116,0.604074357050233,1.59048104377033
0.282208005875515,1.22474487139159,0,1.82948017313338,2.3749459150107,0.599893403659637,1.58683359966418
0.282970055115509,1.22474487139159,0,1.82947699914427,2.37926500413318,0.595551165073641,1.58291627186885
0.283735170232878,1.22474487139159,0,1.82947393652472,2.38381218148343,0.591047641292245,1.57872906038433
0.284518973775751,1.22474487139159,0,1.82947098527471,2.38858744706147,0.58638283231545,1.57427196521062


==> data/Falla_A-C_ellip.csv <==
t,R_v,r_v,a_v,R_i,r_i,a_i
0.000323884856324895,1.21608864387013,1.1743860579875,2.04586102555909e-08,1.1159093444895,0.965842728606764,-1.67005969882854e-08
0.00115910973530231,1.21166997999846,1.17249451952188,3.26598512076342e-08,1.12762990350331,0.964741458531658,-1.43181085623497e-08
0.0019702092387571,1.20728537910724,1.17059382542452,4.51393363568072e-08,1.13944976387302,0.964117553347728,-1.04131893133629e-08
0.00277829293424974,1.20303528640693,1.16872746195291,5.7070973199725e-08,1.15105425777845,0.963864617911918,-4.93904220773864e-09
0.00358637566679447,1.19901076328878,1.16693785784681,6.74918314584457e-08,1.16212237896662,0.963901863602601,2.04976483683114e-09
0.00439444443770659,1.1952898137175,1.16526487398738,7.53413476644936e-08,1.17233911497835,0.964180657950412,1.03796106471975e-08
0.00520250898094136,1.19193494912589,1.16374455488623,7.95157940653791e-08,1.18140873315758,0.964685732406635,1.97448157978581e-08
0.00601057422441974,1.18899194675773,1.16240810153189,7.89373944879437e-08,1.18906891979721,0.965430947780591,2.97012395622471e-08
0.00681865322528437,1.18648966940009,1.16128103581167,7.26362994570829e-08,1.19510508469179,0.96645013725724,3.96683371974912e-08
0.0076267369207773,1.18444078274392,1.16038254982101,5.98423404308857e-08,1.1993638629947,0.967784214046474,4.89413310460628e-08
0.00843482061627015,1.18284317997319,1.15972501882082,4.00821341874054e-08,1.20176498822124,0.969466361445913,5.67147831603284e-08
0.00924290431176297,1.18168190240282,1.15931362807511,1.32757868742096e-08,1.20231087571956,0.971507551473258,6.2118322234037e-08
0.0100509880072556,1.18093134761768,1.1591460708107,-2.01737474371306e-08,1.20109314582187,0.973884739217726,6.42645755294511e-08
0.0108590717027483,1.18055757045985,1.15921232048062,-5.93065549349717e-08,1.19829499750573,0.976533755478255,6.23085014694599e-08
0.0116671553982411,1.18052049301114,1.15949453662488,-1.02555397168197e-07,1.19418802717761,0.979348108763911,5.5516338748836e-08
0.012475239093734,1.18077587094051,1.1599672129118,-1.47727716576469e-07,1.18912203720651,0.982183784713959,4.33413261713669e-08
0.0132833227892273,1.18127693548465,1.16059770375422,-1.92028173793443e-07,1.1835069950354,0.984869137652009,2.55022618464001e-08
0.0140913978990683,1.18197570563976,1.16134724088673,-2.32128738647038e-07,1.17778779817014,0.98721843314954,2.05993279923714e-09
0.0148994623603565,1.18282399464927,1.16217246249509,-2.64291476896617e-07,1.17241434019861,0.989047445027823,-2.65144597233897e-08
0.0157075268362706,1.18377413615004,1.16302737326405,-2.84546530264207e-07,1.16781051325858,0.990189452870321,-5.92854356511909e-08
0.0165155994291483,1.18477948651796,1.16386559661198,-2.88924403208435e-07,1.16434567431038,0.99050992083837,-9.48208501566503e-08
0.0173236830802613,1.18579482587254,1.16464277083863,-2.73737628907647e-07,1.16231111698557,0.989918237703338,-1.31187852075076e-07
0.018131766775754,1.18677682252304,1.16531893029346,-2.35902336012634e-07,1.16190291429733,0.988375364519725,-1.65983501925126e-07
0.0189398504712469,1.18768470520007,1.16586068454277,-1.73285391277046e-07,1.16321153320226,0.985897040183486,-1.96405249273429e-07
0.0197479341667397,1.18848122098753,1.1662429990799,-8.50579321139978e-08,1.16621799287597,0.982553080531195,-2.1936474756762e-07
0.0205560178622326,1.18913387184991,1.16645041879272,2.79684308114964e-08,1.17079604875762,0.97846392146809,-2.31646150040819e-07
0.021364101557726,1.1896163327034,1.16647764632294,1.63050276458236e-07,1.17671981568637,0.973795575696918,-2.3010711811603e-07
0.0221721852532056,1.18990988316858,1.16632946863015,3.15296111092146e-07,1.18367622507205,0.968753565508045,-2.11917367635066e-07
0.0229802689486981,1.19000466095813,1.16602010555352,4.77556489652714e-07,1.1912817302318,0.963575604263343,-1.74825814772402e-07
0.0237883495848405,1.1899005584016,1.16557210942519,6.40450942078895e-07,1.19910283961934,0.958522393871635,-1.17443453636706e-07
0.0245964157481551,1.18960760212279,1.16501494122743,7.92558891458332e-07,1.20668023460138,0.953866038046242,-3.95252446982885e-08
0.0254044803057977,1.1891456811953,1.16438330053734,9.20795899938966e-07,1.21355596147237,0.949875973315411,5.77691929995685e-08
0.0262125475055152,1.18854355892538,1.16371525919783,1.01098796945456e-06,1.21930228415322,0.946802741315727,1.71659087090448e-07
0.0270206292397454,1.1878372219066,1.1630502731148,1.04864528157466e-06,1.22354981774449,0.944860366109028,2.97594972674574e-07
0.0278287129352383,1.1870677298188,1.16242717458914,1.01992290736712e-06,1.22601238475953,0.944208630293179,4.29205240927626e-07
0.0286367966307314,1.18627877682248,1.1618822285177,9.12740102798115e-07,1.2265067777137,0.944937086573217,5.5836057875812e-07
0.0294448803262195,1.18551416841062,1.16144729146406,7.18012518345992e-07,1.2249665580758,0.947052983274708,6.75376802460374e-07
0.0302529640217029,1.18481539235957,1.16114809743047,4.30933927766969e-07,1.22144948195887,0.950475198106817,7.69371131650466e-07
0.0310610477171967,1.18421942691432,1.16100272189681,5.22270846920091e-08,1.21613805141022,0.955035625407823,8.28779265182713e-07
0.0318691314126894,1.18375687964386,1.16102032298648,-4.10731592634289e-07,1.20933238287535,0.96048832291946,8.42030779497739e-07
0.032677215108182,1.18345050975571,1.16120030360786,-9.43020126995488e-07,1.20143449580046,0.966525478913777,7.98368611372403e-07
0.0334852984886122,1.18331417571608,1.16153205783479,-1.52162465965321e-06,1.19292373362715,0.972798399851488,6.88785137676506e-07
0.0342933691920154,1.18335224261653,1.16199542495667,-2.11535095421165e-06,1.18432452935294,0.978941434179377,5.07033247281935e-07
0.0351014337051037,1.1835594469441,1.16256187055257,-2.68529737949475e-06,1.17616953633144,0.98459681606617,2.50656631549392e-07
0.0359094983780483,1.18392117557097,1.16319630032612,-3.18597523954143e-06,1.16896221443766,0.98943850275733,-7.80297059633094e-08
0.0367175753992304,1.18441412368779,1.16385935113534,-3.567134660431e-06,1.16314277863414,0.993193107618501,-4.71088864003018e-07
0.0375256590947106,1.18500734773563,1.16450999032765,-3.77631657331788e-06,1.15906036047467,0.995656209023362,-9.14329354837388e-07
0.0383337427902024,1.18566376094331,1.16510823914151,-3.76210419361448e-06,1.156952964015,0.996702858402819,-1.38698153831328e-06
0.0391418264856953,1.18634209345223,1.16561780477947,-3.47799211772155e-06,1.15693570642978,0.996291969362712,-1.86177187910386e-06
0.0399499101811879,1.18699927509473,1.16600839643898,-2.88672993132448e-06,1.15899705770912,0.994465184130238,-2.30547437226046e-06
0.0407579938766806,1.18759312296423,1.16625753924876,-1.9649331251579e-06,1.16300235701516,0.99134147535926,-2.68000150859779e-06
0.0415660775721734,1.18808513999932,1.16635176995067,-7.07691081717083e-07,1.16870368911962,0.987108868764914,-2.94407214322753e-06
0.0423741612676663,1.18844317951361,1.16628717650127,8.67155372267309e-07,1.17575511192203,0.982014209568549,-3.055460652874e-06
0.043182244963159,1.1886437325642,1.16606932253922,2.71544056925013e-06,1.18373224512043,0.976351207430572,-2.97379146481143e-06
0.043990322338119,1.1886736392289,1.16571265515404,4.76420801693775e-06,1.19215546544385,0.970446593774288,-2.66379671338895e-06
0.044798387082074,1.18853107163639,1.16523949760832,6.9107622943359e-06,1.20051624584831,0.964644274584736,-2.0989044342434e-06
0.0456064516012796,1.18822567936778,1.16467868978628,9.02362892150717e-06,1.20830604673329,0.959287632848262,-1.26497305808917e-06
0.0464145219573181,1.18777786017208,1.16406392093504,1.09457599173621e-05,1.2150464019696,0.954700414603268,-1.63938402253888e-07
0.0472226052541936,1.1872172294843,1.1634318312752,1.25002352830145e-05,1.2203179730499,0.95116694861629,1.182904161791e-06
0.0480306889496863,1.18658046430129,1.162819993437,1.34985868146539e-05,1.22378618282919,0.948912892277471,2.73229279009835e-06
0.0488387726451791,1.18590874417583,1.16226487047141,1.37517115113488e-05,1.2252217323737,0.948088198269826,4.41739604549774e-06
0.049646856340672,1.18524501121108,1.16179980459698,1.30831511797145e-05,1.22451519118774,0.948754343311342,6.14754079399304e-06
0.0504549400361648,1.1846312528316,1.16145307441191,1.1344299469244e-05,1.22168527564987,0.950877806996758,7.80957351404979e-06
0.0512630237316575,1.18410598091736,1.16124608564046,8.43086752274716e-06,1.21688031492464,0.954331163284966,9.27110585953115e-06
0.0520711074271502,1.18370203361863,1.16119181181057,4.29970789249662e-06,1.21037206698098,0.958902009701641,1.03858150026666e-05
0.052879191122644,1.18344478193366,1.16129365244764,-1.01512053677605e-06,1.20254093735694,0.964308710722365,1.10008597902139e-05
0.0536872730474952,1.18335080025694,1.16154489782438,-7.38834766433622e-06,1.19385227496481,0.970221082157206,1.09663366351229e-05
0.054495340484165,1.18342703781349,1.16192894460751,-1.4592978958822e-05,1.18482495823234,0.976283885660362,1.01465381899513e-05
0.0553034050404984,1.18367048427739,1.16242029483008,-2.22947623415558e-05,1.17599532052976,0.982141109329821,8.43259956466819e-06
0.0561114710260708,1.18406828742415,1.16298625115027,-3.0053086890459e-05,1.16788053142352,0.987459152439631,5.75593010503152e-06
0.0569195514136778,1.18459829687237,1.16358915632049,-3.73296175911229e-05,1.16094534604438,0.99194712627339,2.10164498594952e-06
0.0577276351091706,1.18523005783221,1.16418900713171,-4.35056989749731e-05,1.15557501734778,0.995372723320575,-2.47895623232603e-06
0.0585357188046632,1.18592629833668,1.16474625241703,-4.79091581087605e-05,1.15205575762948,0.997572674578112,-7.85795199203034e-06
0.0593438025001559,1.18664491720819,1.16522454931504,-4.98506047185744e-05,1.15056287044701,0.998457639287409,-1.3823576581802e-05
0.0601518861956488,1.1873414173645,1.16559324018566,-4.86686733179899e-05,1.15115583093737,0.998012222851989,-2.00774096561202e-05
0.0609599698911408,1.18797166452772,1.1658293483629,-4.37828998080425e-05,1.15377929574049,0.996291437414212,-2.62371151162476e-05
0.0617680535866208,1.18849478671955,1.16591895628703,-3.47521053402863e-05,1.15826911605601,0.993415022023501,-3.18457153502385e-05
0.0625761372821143,1.18887598132058,1.16585790399349,-2.13353171208817e-05,1.16436260566255,0.989560518270421,-3.63881329335559e-05
0.0633842209578763,1.18908899114676,1.1656518249183,-3.55144410746941e-06,1.17171248020077,0.984955190032039,-3.93153720606341e-05
0.0641922939593299,1.18911804214132,1.16531559867103,1.82667905305376e-05,1.17990415285626,0.979866332469874,-4.00762492057392e-05
0.0650003584264898,1.18895907003425,1.16487231216926,4.34297076137066e-05,1.18847637647934,0.974589461799136,-3.81560277324451e-05
0.0658084228740018,1.18862010103084,1.16435179165155,7.08636763136116e-05,1.1969451629963,0.969434125571758,-3.31206841709554e-05
0.0666164975731618,1.18812072741692,1.16378875977762,9.91056138581263e-05,1.20483025706945,0.964707404563269,-2.46648637788591e-05
0.0674245812686545,1.18749073756106,1.1632207122829,0.000126323942651566,1.21168259596405,0.960695580466578,-1.26609081618651e-05
0.0682326649641483,1.18676806826763,1.16268564983467,0.000150370145432478,1.21711081567349,0.957644974056116,2.79429497882865e-06
0.0690407486596319,1.18599629632634,1.16221979438668,0.00016886376920477,1.22080511196073,0.955743549879018,2.13384266430376e-05
0.0698488323551197,1.18522188274359,1.16185538613218,0.000179311962221585,1.22255717887373,0.955105358002489,4.23129848195043e-05
0.0706569160506128,1.18449135973839,1.16161864508835,0.000179262409223834,1.22227509636066,0.955760032096865,6.47470030597551e-05
0.0714649997461057,1.18384861516055,1.16152799773315,0.000166485919585647,1.21999189460546,0.957649180035154,8.73594720357481e-05
0.0722730834415986,1.18333238396644,1.16159269145387,0.000139182022922242,1.21586629648583,0.960630524294305,0.000108584270283809
0.0730811671370913,1.18297403083883,1.16181193460866,9.61978812144627e-05,1.21017416163734,0.964489368217374,0.000126620623127389
0.0738892464344892,1.18279572015084,1.1621746953662,3.72478207127842e-05,1.20328990239128,0.968955915988569,0.000139510939969624
0.0746973118069023,1.18280908280454,1.1626602421221,-3.68819575299684e-05,1.1956588498011,0.973726472637758,0.000145246331505512
0.0755053763536305,1.1830144602366,1.16323940800475,-0.000124161162412021,1.18776362003497,0.978486464989594,0.000141898208992183
0.0763134448377015,1.18340075294383,1.16387646058003,-0.000221194820647547,1.18008881924613,0.982933248876588,0.000127772177669212
0.0771215274281252,1.18394587664455,1.16453140993962,-0.000323173841842611,1.17308831317949,0.986796690574605,0.000101578049280766
0.0779296111236186,1.18461783705034,1.16516258650474,-0.000423915381890404,1.16715811929393,0.989855698798789,6.26073418354162e-05
0.0787376948191115,1.18537642814582,1.16572931525846,-0.000516009240560822,1.16261644793986,0.991949441854019,1.09072677075197e-05
0.0795457785146043,1.18617551644025,1.16619449270939,-0.000591082460691624,1.15969102730669,0.992982891062062,-5.25618790586967e-05
0.0803538622100971,1.18696581556586,1.16652687093236,-0.000640188499572016,1.15851289313939,0.992927343586529,-0.000125800631692441
0.0811619459055898,1.18769799765985,1.1667028908835,-0.000654319861596663,1.1591154234913,0.991817344244565,-0.000205691156848585
0.0819700296010825,1.18832592966457,1.1667079679721,-0.000625034087514964,1.16143740073045,0.989745579971707,-0.000287980550364592
0.0827781132965753,1.1888097818143,1.16653719823674,-0.000545172806031929,1.16532903267711,0.98685675714768,-0.000367341098582039
0.0835861961614945,1.18911875933213,1.16619551896987,-0.000409642636703273,1.17056012831794,0.983340590210627,-0.000437519600470937
0.0843942652292753,1.18923324731722,1.16569740289196,-0.000216215708847523,1.1768301454056,0.97942342514663,-0.000491584100795595
0.0852023297685733,1.18914619850127,1.16506615969548,3.37028111134976e-05,1.18378047357112,0.975357927260801,-0.000522271250810849
0.0860103948928194,1.18886363390892,1.16433287901939,0.000334401637283021,1.1910095576856,0.971410490353436,-0.000522431059323438
0.08681847358761,1.18840420212486,1.1635350362179,0.000675352547234519,1.19809098373006,0.967846354163652,-0.000485558200526646
0.0876265572831029,1.18779785646317,1.16271481797067,0.00104093255961479,1.20459384405094,0.96491282641803,-0.000406390601701513
0.0884346409785955,1.18708380973605,1.16191725501283,0.00141044834470074,1.21010425557978,0.96282153922171,-0.000281547162582893
0.0892427246740882,1.18630797185138,1.16118822790973,0.00175852538476156,1.21424698497334,0.961731259003041,-0.000110167697296784
0.090050808369581,1.18552008003444,1.16057236853251,0.00205591181326139,1.21670632546158,0.961733242112551,0.000105489815632774
0.0908588920650739,1.18477072394137,1.16011087017174,0.00227072805262287,1.21724530518058,0.962841283970105,0.000359546110920143
0.0916669757605669,1.18410844431612,1.15983925236408,0.00237016835011819,1.21572199012675,0.964988249565692,0.000642147336082718
0.0924750594560461,1.18357703646401,1.15978517775386,0.00232262953396039,1.21210127390234,0.968029932689355,0.000939318479622686
0.0932831431515394,1.18321314758457,1.15996646932736,0.00210020673522034,1.20646041669744,0.971755856642725,0.00123307786663587
0.0940912186626128,1.18304424640287,1.16038950764889,0.00168145694850694,1.1989871361389,0.975905627810302,0.00150186009038223
0.0948992831471833,1.18308703901227,1.16104816684634,0.00105429119169351,1.189970455507,0.980188989254283,0.00172128293352695
0.0957073476314098,1.18334637177862,1.16192336906764,0.000218817254149079,1.17978620714312,0.984307649788167,0.00186527698084253
0.0965154198259649,1.18381462397374,1.16298325176168,-0.000810079369990366,1.16888003946014,0.987976973889849,0.00190757485998159
0.0973235034425868,1.18447159906133,1.16418390759205,-0.00200065541023068,1.1577504937849,0.990945620122124,0.00182353086722712
0.0981315871380796,1.18528496673591,1.16547066360675,-0.00330298501019547,1.14693358394981,0.993011403902844,0.00159221205894122
0.0989396708335732,1.18621132872098,1.16677986121332,-0.00464864515159507,1.13698897817754,0.994032220452706,0.0011986700782277
0.0997477545290589,1.18719795180316,1.1680410673779,-0.00595164888269458,1.1284867762427,0.99393172487816,0.000636270842785467
0.100555838224544,1.18818515670425,1.16917962841868,-0.00711082595613884,1.1219932269987,0.992700377383686,-9.10710459438514e-05
0.101363921920038,1.18910929347438,1.17011949631668,-0.00801379025917405,1.11805364107757,0.990393125059401,-0.000966932153128878
0.102172005615531,1.18990617213801,1.17078629587326,-0.00854255046748666,1.11717111332952,0.987125097756225,-0.00196089194124307
0.102980089311024,1.19051476250914,1.17111063619578,-0.00858071570436054,1.11978026660587,0.983066146200951,-0.00302772258472746
0.103788170186075,1.19088095298046,1.17103169421861,-0.00802212442428086,1.12621601030926,0.978434211052013,-0.00410745884596739
0.104596236536952,1.19096115986646,1.17050109145124,-0.00678058697480388,1.13667835970627,0.9734869453056,-0.00512653052437229
0.105404301095468,1.19072557987425,1.16948701947517,-0.00480028703158325,1.15119552759742,0.968510946740374,-0.00600010341709115
0.106212368068147,1.19016088251973,1.16797846191668,-0.00206624300322342,1.16958827601301,0.963808214411029,-0.00663571999356613
0.107020449602071,1.18927218155753,1.16598927412385,0.00138590203890635,1.19143859629755,0.95967981401861,-0.00693825809122221
0.107828533297565,1.18808420672401,1.16356184448228,0.0054616025690328,1.21606552303565,0.956407197419575,-0.00681613617438414
0.108636616993045,1.18664166784451,1.16077003037331,0.0100015589223323,1.24251088364941,0.954232204116208,-0.00618858981520602
0.109444700688537,1.18500881997214,1.15772100012496,0.0147792303906147,1.26953813339568,0.9533373976616,-0.00499373038442929
0.110252784384029,1.18326821386516,1.15455555149595,0.0195026159722848,1.29564766250907,0.953828878599613,-0.00319697941608446
0.111060868079522,1.18151858369901,1.15144647053232,0.0238210992485215,1.31911167260437,0.955723866909348,-0.000799358190854835
0.111868951775015,1.17987179203049,1.14859455278511,0.0273379696654818,1.33803084940827,0.95894497202653,0.0021549894615023
0.112677035470508,1.17844872903158,1.14622201497176,0.0296289673800607,1.35041376309011,0.963322124861987,0.00557274257139766
0.1134851189247,1.17737408494814,1.14456316947406,0.0302668547719843,1.35427850345805,0.968601936666821,0.00930756518260242
0.11429318998561,1.17676999965639,1.14385239918647,0.0288516028295858,1.34777496961275,0.974463292338635,0.0131592384867108
0.115101254492141,1.17674869833683,1.14430961926877,0.0250453097912153,1.32932570099719,0.980537557554392,0.0168764693178414
0.115909319103658,1.17740430043683,1.14612353480374,0.0186104647894089,1.29778259843985,0.986431714191601,0.0201639755448444
0.116717395761541,1.17880406235725,1.14943314912637,0.00944966008662806,1.25259537039114,0.99175271785094,0.022694279302847
0.117525479457035,1.18097943712415,1.15430819928525,-0.00235562231160414,1.19398471685246,0.996131305784471,0.0241244044420364
0.118333563152528,1.18391749913153,1.16072947018056,-0.0165099290334972,1.1231097392183,0.999243578370916,0.0241173782249516
0.11914164684802,1.18755341763115,1.16857019234225,-0.0324755257012865,1.04221574175883,1.0008291442077,0.0223680874705065
0.119949730543513,1.19176472036077,1.17757991896898,-0.0494540504151591,0.954746156300218,1.00070540517991,0.0186326499243271
0.120757814239006,1.19636807600923,1.18737241694722,-0.0663812382963318,0.865401253302219,0.998778389569202,0.0127600523313245
0.121565897934499,1.2011192580546,1.19741919627079,-0.0819374964140712,0.78012689613478,0.995051070747039,0.0047244028138981
0.122373981629992,1.20571683721847,1.20705030323887,-0.0945765063558912,0.706018878941523,0.989630016316726,-0.00534422298561711
0.123182065325485,1.20980999996523,1.21546386846311,-0.102573142603321,0.651132241750435,0.982730462044015,-0.0171326608218519
0.123990143044694,1.21301072193429,1.22174560088362,-0.10409082415624,0.624190377329247,0.974678937927048,-0.0301237727760465
0.124798207869263,1.21491032047963,1.22489892301455,-0.0972669931855584,0.634195777595059,0.965911973137996,-0.0435843589131573
0.125606272394151,1.21510013882614,1.22388573240263,-0.0803137935836547,0.689952579007506,0.956969373929124,-0.0565643003756043
0.126414342412983,1.21319578802865,1.21767689510897,-0.0516292897220486,0.799519858962902,0.948480910873991,-0.0679090394583097
0.127222425616519,1.20886404100514,1.20531062690371,-0.00991283870906698,0.969623203801396,0.941145768228222,-0.0762869520205346
0.128030509312012,1.20185115377911,1.18595596383505,0.0457233430401043,1.20506019498738,0.935704780719321,-0.0802323917327601
0.128838593007505,1.19201105472308,1.15897757993562,0.115655616783905,1.50814293819053,0.932906332265304,-0.0782041963847117
0.129646676702997,1.17933148637516,1.12399732517499,0.19967325859176,1.87822670118788,0.933467721618647,-0.0686582763665914
0.13045476039849,1.16395586304948,1.08094717534953,0.296935524426866,2.31137664920445,0.938034640164925,-0.0501316102892433
0.13126284409398,1.1461983936478,1.03010798694679,0.405970192657858,2.8002231397105,0.947141994448307,-0.0213336337222041
0.132070927789462,1.12654995299954,0.97212867527951,0.524719998276882,3.33404894502445,0.961179474099501,0.0187602681081215
0.132879011484956,1.105672306041,0.908021297785014,0.65063953809753,3.89913813457538,0.98036491283986,0.0708195300593407
0.133687093590763,1.08437867361641,0.839129146132352,0.780839663650832,4.47939534368664,1.00472778421064,0.135080526185045
0.13449516127433,1.0635993486171,0.767067412377351,0.912269015679094,5.05721548725715,1.03410449207384,0.211287313251317
0.135303225828918,1.04433215283491,0.693639211755767,1.04191394278634,5.61454881693806,1.06814662610981,0.298657773543465
0.136111291646548,1.02757900444977,0.620733301824393,1.16699115259017,6.13406925133959,1.10634282527119,0.395880693195482
0.136919371776003,1.01427185037282,0.550212919131444,1.28510596062856,6.60032508214719,1.1480540197099,0.50114745466885
0.137727455471496,1.00519380853981,0.483806788543584,1.39435537365568,7.00074303649577,1.19256054826516,0.612219728177581
0.13853553916699,1.00090439264738,0.42301295381953,1.49336823174863,7.32637626131914,1.23911809565339,0.726531790789113
0.139343622862471,1.00168021650855,0.36902381349439,1.58128984913303,7.57232856494462,1.28701758742824,0.841322555976899
0.140151706557961,1.00748262666767,0.322677429934854,1.65773009794808,7.73783574760831,1.33564216102073,0.953787972024291
0.140959790253454,1.01795951427572,0.284436714287317,1.72269654265281,7.8260259554586,1.38451278457641,1.06124018730954
0.141767873948947,1.03248095329258,0.254395103217179,1.77652781400211,7.84341048421245,1.43331449017944,1.16125778959523
0.14257595764444,1.05020105133071,0.232305145461338,1.81983277813955,7.79917702827728,1.48189847149895,1.2518127444123
0.143384041334998,1.07013484047176,0.217625069417932,1.85343473899487,7.70436981313119,1.53026050674044,1.33136366176061
0.144192114755301,1.09123935676353,0.209577793597019,1.87831847866967,7.57104199217049,1.57850107031388,1.39890997476058
0.145000179213267,1.11249031526117,0.207216795088586,1.89557900754886,7.41145334494278,1.62677551190144,1.45400626226443
0.145808243656464,1.13294836062934,0.209493622472325,1.90637219372204,7.2373650435356,1.67524365837343,1.49673977496215
0.146616317935486,1.15181117315381,0.215322521490306,1.91186824484466,7.05946126226002,1.72402762925116,1.52767704466339
0.147424401630966,1.16844963542793,0.223638538317409,1.91320935065123,6.8869107619107,1.77318486085112,1.54778721905263
0.14823248532646,1.18242780766489,0.233446476735771,1.9114727900189,6.7270709742676,1.82270033114545,1.55835052090476
0.149040569021953,1.19350763491228,0.243859111224038,1.90764057796551,6.58532996154217,1.87249786804874,1.56086011019255
0.149848652717446,1.20164016111775,0.254124012380699,1.90257637406277,6.46507594335641,1.92246583684246,1.55692484187948
0.150656736412938,1.20694561902011,0.263639166769543,1.89700996952577,6.36777962785248,1.97248874714281,1.54817920120025
0.151464820108431,1.20968514960306,0.271958239007039,1.89152926827549,6.2931717104293,2.02247489639008,1.53620520245547
0.152272903803924,1.21022707668481,0.278786816690353,1.88657931435864,6.2394967320291,2.07237179932445,1.52246929360867
0.153080987499417,1.20901060156256,0.283971298548564,1.88246761900135,6.20382455331882,2.12216515162902,1.50827543147416
0.153889067083758,1.20650951953846,0.287482242841336,1.87937481908567,6.18240063316929,2.17186175568719,1.49473378744487
0.154697132594819,1.20319817453213,0.289394003212726,1.87736955831121,6.17101456126117,2.22146067620056,1.48274334700659
0.1555051971446,1.1995214360755,0.289862365559629,1.87642641618037,6.16536309655626,2.27091928061127,1.47298609466818
0.156313265351846,1.19587004981164,0.289101694031677,1.8764457046311,6.16138204028913,2.32012182876112,1.4659304165157
0.157121347790451,1.19256230298719,0.287362839788913,1.87727399021674,6.15552371635808,2.36885808673959,1.46184163602414
0.157929431485944,1.18983257092804,0.284912804371178,1.87872426471012,6.14496395551399,2.41681804195827,1.4607980743725
0.158737515181437,1.18782694716076,0.28201690242939,1.88059477564656,6.12773146377134,2.4636060348069,1.46271152181867
0.15954559887693,1.18660574284142,0.278923935149713,1.88268565778623,6.10276016155392,2.50877350639619,1.46735136662652
0.160353682572422,1.18615211243426,0.275854660524542,1.88481269499645,6.06987042518417,2.55186479050643,1.47437180953118
0.161161766267915,1.18638547607562,0.272993636075257,1.88681778121413,6.02968878562543,2.59246657221088,1.48334161148879
0.161969849963407,1.18717796000906,0.270484328500487,1.88857590802483,5.98351845058256,2.63025063070296,1.49377561346892
0.162777933658887,1.18837196466635,0.268427243896882,1.88999875836812,5.93317544700653,2.66500193267751,1.50516674143996
0.163586016646436,1.18979721937623,0.266880731624351,1.891035213488,5.88080686868959,2.69662880150321,1.51701652569932
0.164394086021157,1.19128612696832,0.265864042965061,1.89166925938038,5.82870745238571,2.72515654024717,1.52886176881631
0.165202150556094,1.19268664202979,0.265362166958011,1.89191588306021,5.77914750732957,2.75070899550834,1.54029526161585
0.16601021557079,1.19387226767773,0.265331916634117,1.8918155732552,5.73421995355576,2.77348390343137,1.55097933208413
0.166818293949936,1.19474900118152,0.265708715336586,1.89142800644997,5.69570955852067,2.79372793686733,1.5606521697018
0.167626377645428,1.1952592410467,0.266413555602603,1.89082543393148,5.66498554628147,2.81171654699269,1.56912794521325
0.168434461340921,1.19538280849894,0.267359675388475,1.89008620409672,5.64291928530812,2.82774202969477,1.57629250323004
0.169242545036414,1.19513534487375,0.26845860031432,1.88928876590235,5.62982984420719,2.84211073587714,1.58209669908895
0.170050628731907,1.19456443387546,0.269625312537548,1.88850641261902,5.62546052585221,2.85514727513353,1.58654927781393
0.170858712427393,1.19374387591319,0.270782411187965,1.88780294584343,5.62898901324382,2.86720079588278,1.58971068661388
0.171666796122878,1.1927666062602,0.271863219211081,1.88722936959591,5.63907287549565,2.87864718594751,1.59168850373246
0.172474879818372,1.19173677371197,0.272813864549786,1.88682166387831,5.65393099499451,2.88988211791386,1.5926343018898
0.173282963513865,1.19076146923447,0.273594419294548,1.88659963892953,5.6714596948623,2.90130286444892,1.59274085765925
0.174091039416694,1.18994254317065,0.274179218522245,1.88656683880582,5.68937933385743,2.91328030731536,1.59223799063966
0.174899103934047,1.18936891483059,0.274556498372086,1.88671144333572,5.70540238366219,2.92612520142169,1.59138530976096
0.175707168426148,1.18910977002069,0.274727485795791,1.88700809985297,5.7174082466183,2.94005409157195,1.59046078757238
0.176515240232614,1.18920904590914,0.27470504266754,1.88742058756442,5.72360589226089,2.95516060298917,1.58974508491869
0.177323323804912,1.18968160672459,0.274511932699348,1.88790517021739,5.72266575325796,2.9713974729493,1.58950260010381
0.178131407500406,1.19051151096094,0.274178765932062,1.88841442494996,5.71380783008684,2.98857370354576,1.58996114838467
0.178939491195885,1.19165273218654,0.273741691460103,1.88890125706058,5.69684095805404,3.00636938241122,1.59129283056779
0.179747574891378,1.19303255163129,0.273239939077365,1.88932275183591,5.67215511604785,3.02436779128031,1.59359882487927
0.180555658586871,1.19455752383567,0.272713332826893,1.88964350936995,5.64067283414046,3.04210061466143,1.59690045920165
0.181363742282364,1.19612146397841,0.272199905824912,1.8898381648934,5.60376771478508,3.0590985396369,1.601138104862
0.182171825977856,1.19761450071986,0.271733741846821,1.88989289678595,5.56315897859123,3.07493807505985,1.60617830633078
0.182979909673349,1.19893208908348,0.271343162468552,1.88980584629774,5.52079144711806,3.08927702807339,1.61182819335597
0.183787990777674,1.19998303445414,0.271049369709838,1.88958650219507,5.47871044223492,3.10187494600336,1.61785484657359
0.184596057325952,1.20069590459933,0.270865634798032,1.88925421748414,5.43894010467265,3.11259892503936,1.6240064070005
0.185404121884905,1.20102352295934,0.270797082439428,1.88883609642832,5.40337111607488,3.12141792184451,1.63003175563813
0.186212188640439,1.20094545767221,0.270841056111251,1.88836450890372,5.37366044110198,3.12838982831408,1.63569648394329
0.187020269964383,1.20046855724531,0.270987980869621,1.88787447114515,5.35114338182209,3.13364561859135,1.64079418134531
0.187828353659876,1.19962567487841,0.271222590770845,1.88740109710028,5.33675835488678,3.1373743161943,1.64515332741206
0.188636437355369,1.19847279773615,0.271525371753804,1.88697728141488,5.33098678020416,3.13981147271484,1.64864099997402
0.189444521050862,1.19708486808937,0.27187408358183,1.8866317255662,5.33381244833467,3.14123223244062,1.65116501686069
0.190252604746355,1.19555064823817,0.272245252553101,1.88638736858889,5.34470545272089,3.14194794759936,1.65267597312937
0.191060688441847,1.19396702205495,0.272615557862999,1.88626024211067,5.36263524451757,3.14230322857689,1.65317005317771
0.19186877213734,1.19243311614618,0.27296306241955,1.88625874148482,5.38611609589804,3.14266923251642,1.65269269110425
0.192676855832833,1.19104455327228,0.273268262114069,1.88638329100905,5.41328647554614,3.14342971151631,1.65134226290733
0.193484939350986,1.18988805048961,0.273514946630434,1.88662638116109,5.44202139559494,3.14495868461971,1.64927217915506
0.194293010779563,1.18903650018663,0.273690879514892,1.88697296929131,5.47007329163825,3.14759139511157,1.64668931656043
0.195101075279098,1.18854465629545,0.273788311008544,1.887401255882,5.49523220586875,3.15159225750475,1.64384698496844
0.195909139838762,1.18844557841762,0.273804326639802,1.88788386148382,5.51549069659199,3.15712440792513,1.64103154880628
0.196717216123868,1.18874803407234,0.273741007360277,1.88838942075459,5.52919521435815,3.16422556252419,1.63854305486004
0.19752529981936,1.18943510720629,0.273605349197256,1.88888457353675,5.53516624774878,3.17279450382669,1.63667141575809
0.198333383514853,1.19046430248656,0.273408886189396,1.88933626861061,5.53277495386651,3.18259169334686,1.63567070402452
0.199141467210346,1.19176944399632,0.27316698927784,1.8897142137643,5.52197188527117,3.19325603007094,1.63573479622184
0.199949550905839,1.19326457862836,0.272897861155887,1.8899932345265,5.50327037275388,3.20433733245476,1.63697776204864
0.200757634601332,1.19484984059039,0.272621290195009,1.89015527736266,5.47769131587439,3.21534076590594,1.63942190356987
0.20156571829682,1.19641883944393,0.272357254890129,1.89019082320207,5.44667794347676,3.22577613884253,1.6429953210916
0.202373801992303,1.19786676455391,0.272124486935797,1.89009954952814,5.41198968537328,3.23520345921696,1.64753948808076
0.203181885687797,1.19909824914788,0.271939112135056,1.88989017584122,5.37558437999271,3.24326752112138,1.65282568168294
0.203989963741749,1.20003416411341,0.271813494406123,1.88957953509503,5.33949769110905,3.24971794325224,1.65857750864434
0.20479802865656,1.20061679896247,0.271755401579475,1.88919101256114,5.30572735149655,3.25441503983983,1.66449573652093
0.205606093186691,1.20081317416584,0.27176758138369,1.88875255748882,5.27612728221024,3.25732454638043,1.67028165991082
0.206414162878421,1.2006164347559,0.271847779692038,1.88829449117947,5.25231336936942,3.25850525204992,1.67565624905853
0.207222245978845,1.20004540660414,0.271989165338915,1.88784731946615,5.23558048233734,3.25809356330216,1.68037383647658
0.208030329674337,1.19914249013704,0.272181070599864,1.88743972443379,5.22683061196856,3.25628845589859,1.68423057013379
0.208838413369831,1.1979701488855,0.272409930764095,1.88709686535533,5.22651432584459,3.25333931306037,1.68706896672064
0.209646497065311,1.19660633133232,0.272660310759279,1.88683906361809,5.23459017372027,3.2495377112254,1.6887804274737
0.210454580760803,1.19513922948889,0.272915929590737,1.88668088957162,5.25050775420788,3.24521229203764,1.68930744846086
0.211262664456296,1.19366179249916,0.273160620738138,1.88663062476258,5.27321973362345,3.24072388438832,1.68864658863488
0.212070748151789,1.19226635213624,0.273379190984897,1.88669004921376,5.30122671460827,3.2364569681663,1.68685229732337
0.212878831847281,1.19103959471255,0.273558160184073,1.88685449980979,5.33265680856791,3.23280425728445,1.68404065776823
0.21368691412434,1.19005799017257,0.273686381336383,1.88711315988163,5.36537899592714,3.23014348945873,1.68039119001419
0.214494982064758,1.1893837246576,0.273755553421363,1.8874495686802,5.39714554882462,3.22880824866391,1.67614441862863
0.215303046617163,1.18906119196443,0.273760643291199,1.88784237238942,5.42575378042068,3.2290565684248,1.67159326131249
0.216111112276633,1.18911415134224,0.273700219774014,1.88826635839209,5.44921195481278,3.23104180947375,1.66706737949111
0.216919192138325,1.18954371896954,0.273576673016727,1.88869380871792,5.46589057754599,3.23479025192627,1.66291103117546
0.217727275833808,1.19032741453416,0.273396261261513,1.88909617397245,5.47464108859925,3.24018938219407,1.65945627534999
0.218535359529302,1.1914195293044,0.273168919076097,1.8894460077249,5.47486976872043,3.24699003650805,1.65699442433783
0.219343443224794,1.19275309568452,0.272907784922091,1.88971902304366,5.46656294736276,3.25482415307747,1.65574931168033
0.220151526920287,1.19424366063789,0.272628448797165,1.88989606345087,5.45026677265806,3.26323755673476,1.655856038353
0.22095961061578,1.19579483301402,0.272347961765007,1.88996475158465,5.42702900326622,3.27173397154249,1.65734826478701
0.221767694311273,1.19730520987994,0.272083678269537,1.88992060216664,5.39831193041946,3.27982326854397,1.66015594932864
0.222575778006765,1.19867594115418,0.27185202149914,1.88976744943443,5.3658858634878,3.28706551265788,1.66411389627736
0.223383861702258,1.19981804852857,0.271667276980156,1.88951712725079,5.33171239742751,3.29310382679489,1.66897972071714
0.224191935551704,1.20065873005972,0.271540530182339,1.88918844077079,5.297826019321,3.29768279732692,1.67445816185216
0.225000000000024,1.20114614850242,0.271478862456843,1.88880556204053,5.26622109496158,3.30065309635354,1.68022765553473
0.225808064448355,1.20125246700068,0.271484895206677,1.88839604249438,5.23874858319167,3.30196554913873,1.68596518544057
0.2266161382978,1.20097508324573,0.271556722872371,1.88798865258564,5.21702364194098,3.30165876609233,1.69136658037443
0.227424221993293,1.20033613012938,0.271688215164001,1.88761124465299,5.20234336980198,3.29984429665534,1.69616104903433
0.228232305688786,1.19938039263804,0.271869619628817,1.88728880614935,5.1956145758342,3.29669259790712,1.70012028176895
0.229040389384278,1.19817186378936,0.272088371206402,1.88704183270516,5.19729406160248,3.29242210264622,1.70306356565061
0.229848473079771,1.19678923780569,0.272330015735995,1.8868851046923,5.20734644779474,3.28729224439988,1.70486086097563
0.230656556775264,1.19532070855343,0.272579169636878,1.88682690240606,5.22522563906026,3.28159944454257,1.70543560856616
0.231464640470757,1.19385847704958,0.272820457418482,1.88686865373219,5.24988552613325,3.27567320321425,1.70476831547453
0.232272724166249,1.19249334102898,0.273039386198479,1.88700498097168,5.27982403647465,3.26986846812151,1.70290095989261
0.233080807861741,1.19130964015166,0.273223130848602,1.8872241011199,5.31316249272993,3.26455119629263,1.69994118426629
0.233888887723425,1.19038070918672,0.273361215725265,1.8875085358898,5.34775935151874,3.26007632720275,1.69606433041423
0.234696953382896,1.18976491269019,0.273446088865888,1.88783610359402,5.38135347924228,3.25676006621261,1.69151095709882
0.2355050179353,1.18950232581238,0.273473587326077,1.88818118723362,5.41172703354486,3.25485020746164,1.68657787798217
0.236313085875718,1.18961216501061,0.273443280464421,1.88851628610892,5.43687253771232,3.25449886914102,1.68160190028095
0.237121168152777,1.19009112454895,0.27335865127063,1.88881384849054,5.45514508742064,3.25574187860895,1.67693689261073
0.23792925184827,1.19091282234067,0.2732270502654,1.88904834595059,5.46538144465506,3.25848854075573,1.67292614591814
0.238737335543762,1.19202859611934,0.273059355277897,1.88919848743196,5.46697368382462,3.2625247009748,1.66987304234427
0.239545419239255,1.19336989486342,0.272869302129181,1.88924939343519,5.45989356022961,3.26753063570731,1.6680137049321
0.240353502934749,1.19485242078934,0.272672501588966,1.88919448487049,5.44467117072337,3.27311303362764,1.66749536508393
0.241161586630232,1.19638193286538,0.272485205299169,1.88903681939783,5.42233578377125,3.278847180269,1.66836353451876
0.24196967032572,1.19786125254411,0.272322917229415,1.88878964219994,5.39432832592586,3.28432237364885,1.67055982928866
0.242777754021214,1.19919767579336,0.272198969824475,1.88847599575523,5.36239519890724,3.28918229145565,1.67393068608117
0.243585837121637,1.20030987751452,0.272123200317149,1.88812733833293,5.32847269576999,3.29315362972334,1.67824541322237
0.244393906813367,1.20113354420743,0.272100872431292,1.88778124107608,5.29457040647963,3.29606013090763,1.68322035151012
0.245201971343498,1.20162527097332,0.272131983279156,1.88747834723046,5.26266028598461,3.29782306040348,1.6885449634134
0.246010036258309,1.20176455156322,0.272211062606229,1.88725885642402,5.23457526182638,3.29845164414788,1.69390587642078
0.246818114312261,1.20155389788245,0.272327509612807,1.88715882980625,5.21191816156375,3.29802774014046,1.69900614674644
0.247626198007754,1.20101725727795,0.272466437867873,1.88720660946032,5.19598010956786,3.29668874223054,1.70357869008136
0.248434281703246,1.20019698867268,0.272609936904774,1.88741962379061,5.18766855020826,3.29461197125773,1.70739437851907
0.249242365398726,1.19914973793117,0.27273862616558,1.88780181528424,5.18744786708699,3.29200274628506,1.71026639622938
0.250050449094219,1.19794162485162,0.272833371438207,1.88834187947549,5.19529809169623,3.28908686218905,1.7120528954437
0.250858532789712,1.19664320333757,0.27287704308587,1.88901245126574,5.21069804448929,3.28610633582988,1.71265975085077
0.251666616485205,1.19532465179635,0.272856207238964,1.88977032702658,5.23263848590657,3.28331546379586,1.71204443809263
0.252474700180698,1.1940515693976,0.272762650744426,1.89055777187715,5.25966912014995,3.2809733741939,1.71022103757122
0.25328278387619,1.19288160808169,0.272594648784853,1.89130492805383,5.28998094466128,3.27933012695118,1.70726530938408
0.254090860161297,1.19186201435456,0.272357893167818,1.89193330959119,5.32152241223731,3.27860582014628,1.70331790795593
0.25489892472096,1.19102804991382,0.27206601015789,1.89236033953079,5.352143900124,3.27896488353871,1.69858343166816
0.255706989220496,1.1904022270707,0.271740605720225,1.8925048521306,5.37975995710009,3.28048956827557,1.69332342014811
0.256515060649078,1.18999430966339,0.271410776479454,1.8922934309893,5.40251352748856,3.28315725501953,1.68784253651266
0.257323144167225,1.18980205998683,0.271112016524314,1.89166737491199,5.41892300871639,3.28682600979644,1.68246856260169
0.258131227862718,1.18981274314201,0.270884448767504,1.89058997646928,5.42799408273353,3.29123221850772,1.67752808693983
0.25893931155821,1.19000542918366,0.270770337496807,1.88905366951328,5.42928428013905,3.29600317323382,1.67332072369419
0.259747395253703,1.19035414047811,0.270810904543835,1.88708646668021,5.42291670548294,3.30068593655235,1.67009527174119
0.260555478949196,1.19083181989714,0.271042560479156,1.88475699874744,5.40954671466456,3.30479135798371,1.66803121635949
0.261363562644689,1.1914148840439,0.271492751072367,1.88217742353114,5.39028972217013,3.30784878760899,1.66722828118442
0.262171646340182,1.19208779978168,0.272175694408049,1.87950351203114,5.36662012407481,3.3094637733558,1.66770548410454
0.262979730035674,1.19284683728398,0.273088344077431,1.87693133835603,5.34025175987514,3.30936954412233,1.6694095589955
0.263787811359626,1.19370209374044,0.274206960110217,1.87469018662613,5.31301017273165,3.30746450036467,1.67223085378095
0.264595878115153,1.19467710188163,0.275484697844384,1.87303153239843,5.28670625689704,3.30383158041432,1.67602322505148
0.265403942674106,1.19580572238459,0.276850623578479,1.87221423623997,5.26301932707529,3.29873924259988,1.68062359674433
0.266212009222384,1.19712640925032,0.278210519182808,1.87248637117019,5.24339494246159,3.29262631565008,1.6858671843631
0.267020090326709,1.19867424881129,0.279449740742365,1.87406437419322,5.22895967437605,3.28607393256802,1.69159577730089
0.267828174022202,1.2004714065698,0.280438262918206,1.87711046507893,5.22045310134033,3.2797678255088,1.6976583306323
0.268636257717695,1.20251679880954,0.281037895855957,1.88170951460536,5.21817782131811,3.27445397371174,1.70390487586123
0.269444341413187,1.20477595392975,0.281111522655123,1.88784675809033,5.22197047439239,3.27089010314372,1.71017607861504
0.27025242510868,1.20717213838905,0.280534074438336,1.89538791922476,5.23119869962497,3.26979472633541,1.71629144421162
0.271060508804174,1.20957987114694,0.279204829749569,1.9040634179832,5.24478923200279,3.2717942311924,1.72203911385487
0.271868592499659,1.21182190305881,0.277060491053594,1.91345837013887,5.26129097371531,3.27736734443916,1.72716952421133
0.272676676195145,1.2136705645696,0.274088357948776,1.92301002464315,5.27897446449315,3.28678598760485,1.73139416750301
0.273484759767444,1.21485408785331,0.270338795882096,1.93201410521327,5.29596611683216,3.30005290586435,1.73438950078859
0.27429283157391,1.215068131833,0.265936105228723,1.93964120583984,5.31041186886655,3.316839285759,1.73580493349477
0.275100896066011,1.21399234189997,0.261086842583684,1.94496392790299,5.32066031618399,3.33642859952081,1.73527312978627
0.275908960583363,1.21131139651403,0.256084643919738,1.94699483508565,5.32544985776228,3.35767478172675,1.73242092104221
0.276717036486193,1.20673962787862,0.251310653167994,1.94473454134836,5.32407883980875,3.37898315149205,1.72687986261634
0.277525120181686,1.20004794370947,0.247228777423446,1.93722835156124,5.31653449947616,3.39832162373912,1.7182964264758
0.278333203877179,1.19109143294424,0.244375188973999,1.92362888145003,5.3035584409979,3.41326811552855,1.70634257004077
0.279141287572672,1.17983573783135,0.243341795318149,1.90326105265124,5.28663399390847,3.42109770597995,1.69072781519677
0.279949371268151,1.16638003579171,0.24475380467006,1.8756848741322,5.26789140977657,3.41890983780913,1.67121395131979
0.280757454963644,1.15097428430195,0.249242001343749,1.84075059859136,5.24993659286703,3.4037913928045,1.64763290678424
0.281565538659137,1.13402822673103,0.257410870545974,1.79864031697446,5.23561592479424,3.37300599644725,1.61990718227061
0.28237362235463,1.11610960152937,0.269804231619346,1.74988995467301,5.22773414861611,3.32419456810365,1.58807073594746
0.283181706050123,1.09792922369623,0.286870509390877,1.69538607336649,5.22874543634096,3.25556885006332,1.55228668113602
0.283989784429268,1.08031132005626,0.308930144032664,1.63633297478544,5.24044035521332,3.16607971521894,1.51285687888561
0.284797849443964,1.06414877245513,0.336147845100953,1.57418745725185,5.26365341196746,3.05554496419406,1.47021789684465
0.285605913978901,1.05034466562181,0.368512353290227,1.51056128513464,5.29801664218958,2.92472533749591,1.4249185236921
0.286413983353623,1.03974360698942,0.405825993113875,1.44709506729229,5.34178386193925,2.77534135132767,1.37757659679888
0.287222066341164,1.03305859995087,0.44770550983292,1.38531186070202,5.39174799729545,2.61002749910279,1.32881722676981
0.288030150036649,1.03080171172574,0.493594505653138,1.32646429889629,5.44327088286513,2.43222526560246,1.2791997930005
0.288838233732143,1.03322880421707,0.542786441000888,1.27139439577372,5.4904401762639,2.24602260044302,1.22914585872204
0.289646317427636,1.04030858712469,0.594456054114278,1.22042777189362,5.52635919538104,2.05595379307224,1.17888232826758
0.290454401123128,1.05172244805674,0.64769653587078,1.17332089112936,5.54356145126463,1.86677768160152,1.12841209934847
0.291262484818621,1.06689452015654,0.701559908166388,1.12927103678511,5.53452472158605,1.68325200842016,1.07751864643996
0.292070568514114,1.0850448794147,0.75509846690483,1.08698840611441,5.4922442407088,1.50991795198717,1.02580411497107
0.292878652209607,1.1052559214528,0.807405383707705,1.04482238309107,5.4108153023732,1.35090364494787,0.972755291391183
0.293686734648212,1.12654284193522,0.8576522820992,1.00093084177806,5.28597433459254,1.20975100753178,0.917829038072391
0.294494802855458,1.14792159127668,0.905120968956778,0.953480430542122,5.11555284528924,1.08926763478698,0.860547801794905
0.295302867405244,1.16847001268691,0.94922620944103,0.900864546404344,4.8998068663156,0.991405162245794,0.800595908761401
0.296110932916302,1.1873795300055,0.989527187121501,0.841922095398092,4.64159311474958,0.917167289600896,0.737908253896329
0.296919012500642,1.20399567910373,1.02572706359553,0.776134916462539,4.34637212783607,0.866553363242801,0.672744437668289
0.297727096196134,1.21784613442312,1.05766203229911,0.703779055250235,4.02202943700061,0.838545281375204,0.605742850662994
0.298535179891627,1.22865503846482,1.0852826276816,0.626008378169701,3.67851948556177,0.831144980657706,0.537949984466953
0.29934326358712,1.23634293040017,1.10863062588687,0.544857281307458,3.32735339209685,0.841466586076331,0.470820295392021
0.300151347282613,1.24101276155257,1.12781493758899,0.463158777475591,2.98096869494188,0.865882286689733,0.406182269285975
0.300959430978105,1.24292413441954,1.14298964881603,0.3843827215627,2.65203252680877,0.900215492961672,0.346168111510893
0.301767514673598,1.24245924311882,1.15433678589053,0.312406141327513,2.35273450808751,0.939970125163185,0.293107458349748
0.302575598369091,1.24008446091937,1.16205542562778,0.251233736535769,2.09412018190362,0.980581698294453,0.249388317016368
0.30338368206458,1.23631118427756,1.16635756922143,0.20469110282352,1.88550301652795,1.01767416627894,0.217291081522577
0.304191756343593,1.23165882075995,1.16747003489685,0.176115260306852,1.73397867067,1.04730588874856,0.198805381165579
0.304999820786791,1.22662203102835,1.16564077690995,0.168066296807739,1.64405397622844,1.06618847250547,0.195444386865854
0.305807885244757,1.22164363561485,1.1611475998196,0.182081152375419,1.61739640975062,1.07186381504593,0.208074330870209
0.30661595866506,1.21709400114675,1.15430712080738,0.218487054993572,1.65270698462355,1.06282757778361,0.236776718705775
0.307424042355618,1.2132572236995,1.14548192576938,0.276288633996181,1.74571920571455,1.03859138371028,0.280757968758945
0.308232126051111,1.2103240246218,1.13508413345998,0.353139317488426,1.88932767879624,0.999680824322569,0.338317546321366
0.309040209746604,1.20839096366815,1.12357403547047,0.445403941985054,2.0738507093777,0.947571284692842,0.406881623102987
0.309848293442097,1.20746534383824,1.11145308135972,0.54831518607679,2.28743020942917,0.884568115304629,0.483104754341097
0.31065637713759,1.20747500964685,1.09925113788594,0.656221123172556,2.51656816117682,0.813641358001914,0.563036764149859
0.311464460833072,1.20828210238332,1.08750858931567,0.762914561351687,2.74679096180031,0.738227599512498,0.642345807669531
0.312272544528562,1.20969971043988,1.07675440272145,0.862026717001104,2.96342094743082,0.662012178926297,0.716581763737743
0.313080628224055,1.21151021594574,1.06748167721778,0.947458373917281,3.15241903203037,0.588704130878918,0.781458095451162
0.31388870835351,1.21348399576224,1.06012236979574,1.01381256484539,3.30124624965196,0.521814962743786,0.833127311761333
0.314696774171141,1.21539709511909,1.05502291020836,1.05678782722631,3.39967925826078,0.464451756919193,0.86842661889964
0.315504838725728,1.21704674623986,1.05242244861634,1.07349440051674,3.44050962249387,0.419135277926903,0.885075675658354
0.316312906409295,1.21826416387286,1.05243558903234,1.06266689736964,3.42006095409754,0.387653816106693,0.881815589917371
0.317120988515102,1.21892454345811,1.0550414729834,1.02476025830294,3.33847140211463,0.370962343242567,0.858485355808107
0.317929072210595,1.21895417102184,1.06008070840775,0.961926531948457,3.19970973614664,0.369133822404373,0.81603692975055
0.318737155906086,1.21833408935619,1.06726084681627,0.877878387281583,3.01131875929523,0.381365642329324,0.756491690118692
0.319545239601567,1.21709947874343,1.07617022186681,0.777652562328196,2.78390683198296,0.406039909073134,0.682839811728404
0.320353323297061,1.21533433509699,1.08629933183769,0.667292163921598,2.53043312864065,0.440832416517168,0.598883321183401
0.321161406992553,1.21316199924351,1.09706860818746,0.553470243829273,2.26535079347531,0.482862095633955,0.509026422485814
0.321969490688046,1.21073293975816,1.10786113595497,0.44307893742394,2.00368101009059,0.528871014535098,0.418023235153934
0.322777574383539,1.20821145515828,1.11805850696955,0.342809342113763,1.76008909128576,0.575424490504154,0.330700396409023
0.323585657587075,1.20576270903798,1.12707755280608,0.258747207705699,1.54802313473066,0.61912081858694,0.2516762951728
0.324393727605908,1.20354106800013,1.1344054440685,0.196007867303831,1.37896089997457,0.656799581787294,0.185098229356457
0.325201792130795,1.20168031366858,1.1396307250649,0.158430401410876,1.26179575415272,0.685736340795061,0.134414655660831
0.326009856955367,1.20028602004063,1.14246823662078,0.148346461413804,1.20238052755476,0.703810679374932,0.102194443349954
0.326817934674576,1.1994302046794,1.14277637972812,0.166434607918533,1.20323962833167,0.709635359421901,0.0900003807320576
0.327626018370066,1.19914823788078,1.14056565904794,0.211667094835368,1.26345426443422,0.702637154202002,0.0983205647765572
0.328434102065559,1.1994379179555,1.13599793588626,0.281352688710825,1.37872204613424,0.683084180699893,0.126558554419549
0.329242185761052,1.20026059885721,1.12937638492233,0.371275941344053,1.5415893092236,0.652059233505714,0.173080971495367
0.330050269456545,1.20154426576939,1.12112677405506,0.475929854354666,1.74185102138984,0.61138291373597,0.235319247760476
0.330858353152038,1.20318844452667,1.11177127569268,0.588834626978264,1.96710824785339,0.563493700844207,0.309920091416198
0.33166643684753,1.20507076920982,1.10189649521607,0.702929760959198,2.20346616364274,0.511294126693473,0.392936641075164
0.332474520543023,1.20705491780144,1.09211774523683,0.811019939211406,2.43634583255909,0.457972779101652,0.480048972938635
0.333282604238516,1.20899946162219,1.08304176979447,0.906246910332321,2.65137032470832,0.406811556747676,0.566799036275457
0.334090680896408,1.21076698129192,1.07523009867954,0.982551487624905,2.83527187476662,0.360987465631797,0.648822936415848
0.334898745507916,1.21223269255707,1.06916505593016,1.03508541160346,2.97675549352404,0.323378866804848,0.722065244048991
0.335706810014448,1.21329197512006,1.06522031183657,1.06053643915161,3.06725002575123,0.296386963748987,0.78296638459375
0.336514881075358,1.21386659664585,1.06363781607535,1.05734137650258,3.10148231561208,0.281783481758122,0.828622137782741
0.337322964529551,1.2139097179622,1.0645128188188,1.02577528638102,3.07782309640251,0.280594456622355,0.856918894864897
0.338131048225043,1.21340958494972,1.06778822375069,0.967916064563975,2.99837214162736,0.293028007962064,0.866646706030538
0.338939131920536,1.21239128563415,1.07325869812911,0.887492034849848,2.86877322451517,0.318451314061126,0.857585579279315
0.339747215616029,1.21091567139103,1.08058409497334,0.789627398332349,2.69777498163598,0.355419000818892,0.830553131692512
0.340555299311521,1.20907493839593,1.0893111372382,0.680505830645355,2.49657880786768,0.40175203534946,0.78739787426412
0.341363383007015,1.20698522713579,1.09890198643864,0.56697573928988,2.27803463029931,0.454663261265748,0.730924269969723
0.342171466702498,1.20477732061888,1.10876805685754,0.456122297445124,2.05575575394194,0.510923141732785,0.664742608307737
0.342979550397987,1.20258673193686,1.11830708693816,0.354832076094495,1.84322390725938,0.567057010027394,0.593046775407722
0.343787631931911,1.20054425304522,1.12694109659752,0.269375864447432,1.65294712833696,0.619562825449172,0.520334284067055
0.34459569890459,1.19876766637978,1.134152645548,0.205033505096717,1.49571984106014,0.66513592468316,0.451093044513153
0.345403763463106,1.19735499513387,1.13951692254455,0.165780980172155,1.380020107408,0.700885048671859,0.389485129139401
0.346211829813983,1.19637944975695,1.14272760949191,0.154055235326879,1.31156623856103,0.724523125050917,0.339057388405069
0.347019910689034,1.19588609945982,1.14361500624435,0.170607475605386,1.29304476958383,0.734517801936036,0.30250348132855
0.347827994384527,1.19589021962827,1.14215543338512,0.21445158193025,1.32401413786599,0.730190455926866,0.281494636357243
0.34863607808002,1.19637722419265,1.13847144526972,0.282910822614962,1.40098258786372,0.711757338641679,0.27658935367266
0.349444161775513,1.19730408844824,1.13282293750261,0.371762758213032,1.51765401323792,0.680311642803329,0.287225902949034
0.350252245470992,1.19860218502577,1.12558981095125,0.475478680920568,1.66533082012798,0.637749991839841,0.311795743135196
0.351060329166486,1.20018145592359,1.11724738213084,0.587549629373106,1.83345774774304,0.586650813780518,0.347790632183388
0.351868412861978,1.20193580320015,1.10833615965624,0.700885574077104,2.01028428284357,0.530114732616865,0.392010934092487
0.352676496557471,1.20374949693226,1.09942793222634,0.808267521173297,2.18361521002544,0.471578124480278,0.440817311426407
0.353484580174093,1.20550426496246,1.09109029569061,0.902824176922873,2.34160865507103,0.41461066773793,0.490403110255086
0.354292652368648,1.20708655644133,1.08385173217255,0.978496861912945,2.47356985716395,0.362707008643261,0.537062182408814
0.355100716852875,1.20839436546604,1.07816919497743,1.03045223444663,2.57068024809672,0.319082314678221,0.5774292779066
0.355908781337445,1.20934313017215,1.07440000157392,1.05540622327288,2.62659963960618,0.286481482498945,0.608678117888701
0.356716856848519,1.2098705768238,1.07277976436341,1.05183410968271,2.63788694922652,0.267011686931556,0.628672463125489
0.357524940544012,1.20994062741143,1.07340794969912,1.02005535691387,2.60420084386675,0.262007585734664,0.636072545717675
0.358333024239498,1.20954630057175,1.0762422146475,0.962192853257864,2.52826260806123,0.271937794480264,0.630400060945848
0.359141107934983,1.20871104415528,1.08110190706475,0.882014741063353,2.41558660114953,0.296360000918827,0.612060907388613
0.359949191630477,1.20748769253553,1.08768030886565,0.784674189120692,2.27400715616712,0.333929993702112,0.582320379832191
0.36075727532597,1.20595461462412,1.09556464188376,0.676367878779114,2.11305189657965,0.382466927288849,0.543224556140781
0.361565359021463,1.20420939143849,1.10426254668586,0.563937112511747,1.94322499650485,0.43907362824317,0.497465041176117
0.362373442716955,1.20236098724285,1.11323349082874,0.454436947856781,1.77526562839683,0.500306949540228,0.448190243916303
0.363181526412448,1.20052153729679,1.12192322749371,0.35469934647617,1.61943805381447,0.562389243129055,0.39877343527174
0.363989605107239,1.19879865793977,1.12979906773244,0.270916003412247,1.48489642923024,0.621448089944218,0.352555156282115
0.364797670231484,1.19728884179427,1.13638354206204,0.208264707618684,1.37915448079666,0.67376786148005,0.312583042466811
0.365605734770789,1.19607220697422,1.14128415345881,0.170599473639846,1.30767946675547,0.71603426142439,0.281373290565576
0.366413803838564,1.1952086797394,1.1442173267522,0.160219918275523,1.27362133339956,0.745552717024342,0.26071476558707
0.367221886703483,1.19473558342973,1.14502517183775,0.1777305713066,1.27768151462921,0.760423869646032,0.251531335308846
0.368029970398976,1.19466654305372,1.14368417162976,0.221996667293526,1.31812105540495,0.759663887930925,0.253812364176378
0.368838054094469,1.19499158430764,1.14030538204643,0.290199408654579,1.39090402832301,0.743262633002732,0.266616043902179
0.369646137789961,1.19567831678363,1.13512624510216,0.377990309979538,1.48996889407459,0.712177858486765,0.288145336322589
0.370454221485454,1.19667412764861,1.12849465184054,0.47974055762866,1.60761694726378,0.668268325821106,0.31589156808654
0.371262305180946,1.19790933410421,1.12084636867236,0.588876894366792,1.73500277691233,0.614172838057743,0.346835956111281
0.37207038887644,1.19930122690623,1.11267731470047,0.69828997593334,1.86270626439327,0.553145319839499,0.377694382674955
0.372878472571933,1.20075888226885,1.1045124568482,0.800794201432348,1.9813585739087,0.488857730937413,0.40518554523048
0.373686555162364,1.20218851882338,1.09687325076225,0.889609849839972,2.08228576811121,0.425182851740005,0.426297843214083
0.374494623646427,1.20349903552046,1.09024554947239,0.958830384799791,2.15812429869997,0.365968445104902,0.438528145226289
0.375302688193156,1.20460727667523,1.08504976745243,1.00383370890989,2.20335584733653,0.314813640096429,0.440068770659756
0.376110753565569,1.20544268022416,1.08161495921982,1.02160012525663,2.21470893736133,0.274857865771149,0.429928356678557
0.376918832862967,1.20595126043973,1.08015841323655,1.0109115475518,2.19138387399985,0.248592272736341,0.407984310603347
0.377726916558459,1.20609905784725,1.08077223906845,0.972420517904374,2.13507501470922,0.237703302457223,0.374973751049348
0.378535000253953,1.20587497034723,1.08341802193169,0.908589127553594,2.04978680408867,0.242957803372949,0.332433136391823
0.379343083949445,1.20529240292503,1.08792991668853,0.823507006334393,1.94146393935853,0.264138450850012,0.28259559489604
0.380151167644938,1.20438894413188,1.09402581347767,0.722605392299155,1.81747831134999,0.300036684260222,0.22825327238244
0.380959251340432,1.20322362305716,1.10132569055344,0.61229046189506,1.68603159694592,0.348507686812706,0.172592526760796
0.381767335035911,1.20187200745634,1.10937597753261,0.499523021726827,1.55553740498382,0.406588192766674,0.119011840107263
0.382575418731404,1.20041996820263,1.11767850316686,0.391373624541185,1.43403910522891,0.470673284429124,0.0709333530510845
0.383383502426896,1.19895707263526,1.12572227697556,0.294582218453223,1.32870341282444,0.536743030466963,0.0316178347391732
0.384191577126056,1.19757036889698,1.13301601928532,0.215149150179204,1.24541264258503,0.600624296355262,0.00399075776834282
0.384999641573568,1.19633901727323,1.13911919192811,0.157979875096071,1.1884651559588,0.658268310898126,-0.00951464554904651
0.385807706040728,1.19532997201526,1.14366941688212,0.126600220569898,1.16038508608975,0.706021864196365,-0.007092468996785
0.386615779042182,1.19459476447057,1.14640455321482,0.122953845129295,1.16183794927616,0.740870269834749,0.0123270866869095
0.387423862717944,1.19416735958104,1.14717817147647,0.147289309648307,1.19164670852532,0.760633465839392,0.0489995365604788
0.388231946413437,1.19406301351031,1.14596760792796,0.198140873668579,1.24690198858366,0.764101889962093,0.102322775519927
0.389040030108925,1.19427804267719,1.14287421401442,0.272404358488661,1.32315957490356,0.751104684442416,0.170832654391294
0.389848113804408,1.19479043457823,1.13811589236892,0.365506708542372,1.41471746163261,0.722508422868474,0.252241011221431
0.390656197499902,1.19556127314148,1.13201250457841,0.471664759596224,1.51496314412638,0.680149614498984,0.343518522923815
0.391464281195395,1.19653697630231,1.12496516699152,0.584224737207541,1.61677928611108,0.626708590363456,0.441022629091196
0.392272364890887,1.19765232934083,1.11743078586111,0.696068781266988,1.71299204621173,0.565535632516913,0.540667471807343
0.39308044858638,1.19883424618433,1.10989343983418,0.80006809887461,1.79684092404276,0.500442014392105,0.638128187542943
0.393888528973987,1.20000609604244,1.10283437487598,0.889554377406609,1.86244196780671,0.435469068057057,0.729066605143232
0.39469659495956,1.20109229712849,1.09670238172097,0.958773289914847,1.90520869373753,0.374647988833739,0.809361572118518
0.395504659515893,1.20202278744553,1.09188621084894,1.00327997615584,1.92219005218321,0.321762345186066,0.875327645665998
0.396312726952568,1.20273707203068,1.08869056984988,1.02024042608204,1.91228613829501,0.280124468911888,0.923911441876269
0.397120808877416,1.20318779805086,1.08731720106005,1.00861447533451,1.87631257494924,0.252376219227607,0.952861942213279
0.397928892572908,1.20334394565914,1.0878524237898,0.969210088620298,1.81690285660601,0.240324179114035,0.960873955619377
0.398736976268401,1.2031934953056,1.09026214458451,0.904610039106805,1.73826049106804,0.24481905653391,0.947700260970811
0.399545059963893,1.20274500000237,1.09439468316208,0.818980987610358,1.64579356020792,0.265688401891869,0.914220794863131
0.400353143659386,1.20202732726484,1.09999107749252,0.717782571930295,1.54567745238239,0.301730049689485,0.862452596400311
0.401161227354879,1.20108721016352,1.10670205440265,0.60740000575632,1.44439404968375,0.350770670410588,0.79548597209038
0.401969311050372,1.19998491981722,1.11411057341234,0.494727284347709,1.34828914253298,0.409789689877957,0.717339753510416
0.402777394745864,1.19878886855067,1.12175860360309,0.386729686478884,1.26317863165083,0.475103924322947,0.632738157841655
0.403585478042739,1.19757003823314,1.12917647823324,0.290013955487942,1.1940221912755,0.542602840815276,0.546821342818913
0.404393548398786,1.19639690997006,1.13591286498962,0.210432019437546,1.14467293224402,0.608018852324808,0.464810888481568
0.405201612917983,1.1953312688004,1.14156326174925,0.152739565118031,1.1177044103659,0.667212473070837,0.391658788213122
0.406009677661939,1.1944250137659,1.14579508022087,0.120325305997935,1.11431230891446,0.716449732426377,0.331711155386895
0.406817755036899,1.19371796018307,1.14836775290019,0.11502165678331,1.1342866356839,0.752649810053704,0.288414735320783
0.407625838732392,1.19323655022097,1.14914673853078,0.137003391763638,1.17605024954324,0.773584315563895,0.264087809250114
0.408433922427885,1.19299335008781,1.14811070851108,0.184777664626535,1.23676002112846,0.77801497359183,0.25977008218929
0.409242006123377,1.19298720008684,1.14535159116857,0.255266120044361,1.31246727472192,0.765762356293508,0.275159882654817
0.41005008981887,1.19320390999697,1.14106758649625,0.343977272504692,1.39833392636643,0.737703860054752,0.308641468183298
0.410858173514363,1.19361744360501,1.13554971764333,0.445264403027619,1.4888996530863,0.695704128245914,0.35740011686302
0.411666257209857,1.19419157540693,1.1291628753034,0.552660492491058,1.5783932840777,0.642485483250621,0.417617654495286
0.412474340905338,1.19488200944891,1.12232260178491,0.659276786607531,1.66107817427486,0.581449295538399,0.484735787262852
0.413282424600829,1.19563892751124,1.11546907593926,0.758245163895606,1.73161637144737,0.516461234035449,0.553768893598861
0.41409050162201,1.19640987451121,1.10903989054535,0.843176545240485,1.78542991159893,0.451614064261316,0.619642333499675
0.414898566294954,1.19714279138575,1.10344321596527,0.908599466860092,1.81903051315655,0.390981487126592,0.677528950899234
0.415706630808043,1.19778894051071,1.09903284135353,0.950338540913102,1.83028385563574,0.338375835461675,0.723158145806957
0.416514701511446,1.19830555340787,1.0960864851254,0.965796434776321,1.81857506285328,0.297121519557253,0.753079277643087
0.417322784891876,1.19865824338397,1.09478872076261,0.954115174519985,1.78485037176645,0.269855173863746,0.764870436824458
0.418130868587369,1.19882331986242,1.09521975622847,0.916207314724443,1.73152574544684,0.258362731886918,0.757289023898598
0.418938952282861,1.19878990715521,1.09735095788606,0.854659846801915,1.66227281600582,0.263463082336465,0.730359553889671
0.419747035978354,1.19856136406892,1.10104742020536,0.773523498585223,1.58171053511277,0.284947003199324,0.685389836744708
0.420555119673846,1.1981553453895,1.10607727157871,0.678008472910654,1.49504190514388,0.321578056869723,0.624905337056159
0.421363203369326,1.19760216998826,1.11212697962432,0.574113969035663,1.4076766030076,0.371158783731577,0.552497063055394
0.42217128706482,1.19694173890643,1.11882166434121,0.468221838298571,1.32487378219559,0.430661083674943,0.472589718568964
0.422979370760313,1.19621966329111,1.12574919633996,0.366684352755787,1.25142894691475,0.496414554244891,0.390149161602524
0.423787452494543,1.19548331937382,1.13248656919404,0.275433087825277,1.19141833424136,0.564341251793,0.310356167312907
0.42459551969426,1.19477834782045,1.13862676343846,0.199631335292323,1.14800593138078,0.630220535167485,0.238274779475997
0.425403584251903,1.19414585146103,1.14380421796597,0.143387095609069,1.1233128667884,0.689964190313665,0.178539690718537
0.426211650415218,1.19362034304189,1.14771717744138,0.109538240340978,1.11834615843758,0.739880712367534,0.135081306783753
0.42701973105136,1.19322838520646,1.15014552993056,0.0995165592932318,1.13298284882436,0.776908888314509,0.110901657055701
0.427827814746854,1.19298781935402,1.15096314498505,0.113293508262756,1.16600559076272,0.798804462475257,0.107909834219919
0.428635898442337,1.19290746082126,1.1501440836626,0.149407493477134,1.21518617507536,0.804268709581704,0.126822143700968
0.429443982137825,1.19298714201563,1.14776240673843,0.205070133791291,1.27741387684814,0.793012987317188,0.167129367498036
0.430252065833319,1.19321802739606,1.1439857131327,0.276346727761041,1.34886554135486,0.765758130216748,0.227131173263391
0.431060149528811,1.19358318930835,1.13906297372052,0.358403715983838,1.42521381430801,0.724171873337331,0.304035366944359
0.431868233224304,1.19405847991543,1.13330759759303,0.445812890246923,1.50186857891861,0.670751402798,0.394117022720719
0.432676316919797,1.19461374031316,1.12707693230257,0.532898127780942,1.57424415437622,0.608661288695723,0.492929162576479
0.433484400570909,1.19521435968802,1.12074957583915,0.614105255569177,1.6380408396245,0.541539021253864,0.595552385069408
0.434292473163787,1.19582313520905,1.11470196774422,0.68436929484827,1.68952394871442,0.473281052887006,0.69686620790984
0.435100537639701,1.19640229054845,1.10928569815013,0.739447130499467,1.72577740220949,0.407821935237741,0.791822010642765
0.435908602100997,1.19691545432962,1.10480685143754,0.776181476363999,1.74490441274537,0.348918200900106,0.875699242306278
0.436716677210831,1.19732948415953,1.10150858223323,0.792668410803854,1.74614795123061,0.299947385559631,0.944333540923495
0.437524760906324,1.19761621861056,1.09955804538271,0.788315519987693,1.7299107644774,0.263731349282056,0.994313632044045
0.438332844601817,1.19775431476022,1.09903865557433,0.763794237967107,1.69766843774186,0.24239213868054,1.02314737437397
0.43914092829731,1.19773109468934,1.09994827973914,0.720901502512075,1.65178621572782,0.237248005250162,1.0293934929677
0.439949011992803,1.19754393697804,1.10220338305317,0.662351015935943,1.59526603512669,0.248756329531661,1.01274770273468
0.440757095688295,1.19720060483085,1.10564857589491,0.591516147844073,1.53145959624463,0.276508413322131,0.974066481369541
0.441565179383788,1.19671820243035,1.11007063286057,0.512147763487837,1.46378397237046,0.319278112851865,0.915313067170703
0.442373263079281,1.19612097612744,1.11521585621857,0.428091359072648,1.39546962547545,0.375122332035418,0.839418598181567
0.443181346774774,1.19543754164183,1.12080949518866,0.343027031395456,1.32936044999691,0.441526920340095,0.750064506547462
0.443989425775644,1.19469815014569,1.12657573875965,0.260251655231185,1.26777507875963,0.515587025102008,0.651406783085073
0.444797491019116,1.19393240617099,1.13225664745255,0.182516024296707,1.21243021651747,0.594207105158046,0.547773401150451
0.445605555562352,1.19316759950328,1.13762842114562,0.1119226227185,1.16442091047422,0.674303440078567,0.443368825768536
0.446413624333263,1.19242762816928,1.14251368779826,0.0498835380726162,1.12424915406588,0.75299178663213,0.342014410740772
0.447221707065808,1.1917324002162,1.14678897132528,-0.00286675220939748,1.09189040290304,0.827745163185181,0.246944493060517
0.448029790761301,1.19109757716108,1.15038700968567,-0.0462124044835559,1.06688692605308,0.896511199500612,0.160668730431688
0.448840890264756,1.19053452182159,1.15329405778627,-0.0805618938455245,1.04845705675995,0.957783928846306,0.0849032852392056
0.44967611514373,1.1900503344783,1.15554274572219,-0.106730274472061,1.03561006257934,1.01062995997103,0.0205671951439986


==> data/Falla_AG_bivec_convert.csv <==
t,s1_v,s2_v,s3_v,s1_i,s2_i,s3_i
0.000228615728473998,0.577350269806472,0.577350268538327,0.577350269282966,0.577350266203274,0.577350267005917,0.577350274357005
0.00176714198595219,0.577350269749082,0.577350268525786,0.577350269276891,0.577350268787046,0.577350265930593,0.577350272844087
0.00328090377402852,0.577350269635583,0.577350268564556,0.577350269242841,0.577350271071359,0.577350265163063,0.577350271323368
0.00479466556210479,0.577350269464681,0.577350268647859,0.577350269215273,0.577350272790997,0.577350264936545,0.577350269828701
0.00630842735018102,0.577350269257272,0.577350268742257,0.577350269249421,0.577350273767925,0.577350265347423,0.577350268443596
0.00782218913825734,0.577350269059159,0.577350268794806,0.577350269402858,0.577350273938637,0.577350266330187,0.577350267298206
0.0093359509263335,0.577350268935401,0.577350268750896,0.577350269707207,0.577350273362775,0.577350267674251,0.577350266543051
0.0108497127144098,0.577350268953944,0.577350268578467,0.577350270139099,0.577350272211831,0.577350269076589,0.577350266307036
0.0123634745024862,0.57735026915962,0.57735026829128,0.577350270602522,0.577350270739362,0.57735027021556,0.577350266653315
0.0138772362905623,0.577350269544241,0.577350267962267,0.577350270934283,0.57735026923722,0.577350270827194,0.577350267547544
0.0153909980786387,0.577350270023272,0.577350267718473,0.577350270939926,0.577350267985487,0.577350270765896,0.577350268849029
0.0169047598667149,0.577350270432163,0.577350267712237,0.577350270459054,0.577350267205904,0.577350270036303,0.577350270328045
0.0184185216547911,0.577350270553877,0.577350268069438,0.57735026944775,0.577350267028406,0.577350268790366,0.577350271705054
0.0199322834428675,0.577350270181884,0.577350268824478,0.577350268054145,0.577350267477135,0.577350267291941,0.577350272702136
0.0214460452309436,0.577350269210629,0.577350269861084,0.577350266654634,0.577350268476633,0.577350265858416,0.577350273095154
0.02295980701902,0.577350267730509,0.577350270885037,0.577350265817483,0.577350269872907,0.577350264793391,0.577350272756941
0.0244735688070963,0.577350266091334,0.577350271455227,0.57735026617208,0.577350271460084,0.577350264325205,0.577350271685558
0.025987330131685,0.577350264892951,0.57735027108948,0.577350268187979,0.577350273003538,0.577350264563309,0.577350270015603
0.0275010261915043,0.577350264869975,0.577350269440218,0.577350271905473,0.577350274254777,0.577350265479283,0.577350268012748
0.0290147336730389,0.577350266662925,0.577350266504997,0.577350276699824,0.577350274960926,0.57735026691333,0.577350266051486
0.0305284954611152,0.577350270509233,0.577350262805616,0.577350281190002,0.577350274879215,0.577350268602186,0.57735026457395
0.0320422572491914,0.577350275936705,0.577350259448331,0.577350283402443,0.57735027381087,0.577350270221591,0.577350264025672
0.0335560190372677,0.577350281583571,0.577350257980214,0.577350281255766,0.577350271665417,0.577350271436259,0.577350264765192
0.035069780825344,0.577350285282766,0.577350259994318,0.577350273338894,0.577350268553895,0.577350271951919,0.577350266951025
0.0365835426134202,0.577350284513622,0.577350266511895,0.57735025982396,0.577350264889055,0.577350271566372,0.577350270422433
0.0380973044014965,0.577350277230834,0.577350277273451,0.577350243219542,0.577350261448066,0.577350270217751,0.577350274607403
0.0396110661895728,0.577350262934783,0.577350290175086,0.577350228580624,0.577350259338228,0.577350268026793,0.577350278506135
0.041124827977649,0.577350243680069,0.577350301151132,0.577350222809446,0.577350259810105,0.577350265325375,0.57735028080244
0.0426385897657253,0.577350224586346,0.577350304781907,0.577350232854126,0.577350263894721,0.577350262656979,0.577350280139509
0.0441523515538016,0.577350213387901,0.577350295760395,0.577350262951662,0.577350271904251,0.57735026072919,0.577350275554421
0.0456661133418778,0.577350218701531,0.577350271077916,0.577350311519833,0.577350282918605,0.577350260299061,0.577350266999637
0.0471798751299541,0.577350247037761,0.577350232428637,0.577350368757518,0.577350294458949,0.577350261983841,0.577350255803509
0.0486936369180303,0.577350299095763,0.577350187985157,0.577350416281489,0.577350302587581,0.577350266014579,0.577350244861689
0.0502073987061066,0.577350366450196,0.577350152507677,0.577350430005432,0.577350302633609,0.577350271985478,0.577350238341376
0.051721160494183,0.577350430159117,0.577350144875099,0.57735038679921,0.577350290599592,0.577350278687901,0.577350240752769
0.0532349222822591,0.577350462851316,0.577350182681941,0.577350274235936,0.577350265058762,0.577350284138864,0.577350255412751
0.0547486317456226,0.577350435272822,0.577350274531945,0.577350101140063,0.577350229051619,0.577350285901728,0.577350282579038
0.0562623261835412,0.577350327000424,0.577350411908326,0.577349905138468,0.577350191226784,0.577350281737754,0.577350317810987
0.0577760871482018,0.577350139212044,0.577350563649571,0.577349752635227,0.577350165370505,0.577350270518973,0.577350351317692
0.0592898489362781,0.577349905481551,0.577350676597086,0.577349727271845,0.577350167659398,0.577350253192178,0.577350369063626
0.0608036107243543,0.577349695253299,0.577350685373292,0.577349905483359,0.577350211529145,0.577350233450085,0.577350356109825
0.0623173725124306,0.577349604791463,0.577350532141688,0.577350322192976,0.57735030094788,0.577350217696175,0.577350302032468
0.0638311343005068,0.577349732691826,0.577350193654908,0.577350935214426,0.577350423935044,0.57735021394743,0.577350207353702
0.0653448960885831,0.577350141694809,0.577349708579971,0.57735160191414,0.577350549034772,0.577350229549167,0.57735008896197
0.0668586578766595,0.577350814919328,0.577349194324877,0.577352083849846,0.577350627693102,0.577350267978861,0.577349981846209
0.0683724196647356,0.577351621099229,0.577348841169528,0.577352092114198,0.577350604675353,0.577350325521595,0.577349934540326
0.0698861814528119,0.577352307407605,0.577348874215881,0.57735137648064,0.577350436567656,0.577350389061027,0.577349996821684
0.0713999432408882,0.577352537117903,0.577349481587535,0.577349845559875,0.577350115202519,0.577350436438115,0.577350200534432
0.0729137050289644,0.577351980424697,0.577350719977533,0.577347686116349,0.577349689232622,0.577350440568938,0.577350537602415
0.0744274668170408,0.57735044984219,0.577352423480263,0.57734543342824,0.577349274280242,0.577350377640666,0.577350942534154
0.0759412286051169,0.577348049311364,0.577354153850679,0.577343939056868,0.577349041657539,0.57735023824915,0.57735128873369
0.0774549903931933,0.577345284577819,0.577355233662347,0.577344195429525,0.577349178992147,0.577350038578767,0.577351407272876
0.0789687521812696,0.577343070545167,0.577354892326692,0.57734701269578,0.577349823836361,0.577349827198338,0.577351132323779
0.0804825139693457,0.577342578963388,0.577352525454347,0.577352599981609,0.577350982689911,0.577349682488835,0.577350368993873
0.0819962373402538,0.577344904089142,0.577348022998732,0.577360168537614,0.577352460171663,0.577349696857596,0.577349168144419
0.0835099232445898,0.577350585035757,0.57734207090979,0.577367726773665,0.577353831915225,0.577349947160713,0.577347781951408
0.0850236788352885,0.577359100978208,0.577336291950381,0.577372249103697,0.577354494798305,0.577350455955826,0.57734666798906
0.0865374406233648,0.577368526776663,0.577333085568978,0.577370345979331,0.577353814741334,0.577351154273536,0.577346413390147
0.0880512024114409,0.577375570247439,0.577335073947285,0.577359428614905,0.577351363880056,0.577351861555897,0.577347567741492
0.0895649641995173,0.577376175121796,0.57734417029714,0.577339160844343,0.577347198939804,0.577352299707637,0.577350403921759
0.0910787259875936,0.577366743618825,0.57736044480669,0.577312767624305,0.577342091070089,0.577352153411911,0.577354664884947
0.0925924877756698,0.577345813074209,0.577381135921391,0.577287602590933,0.577337590016927,0.577351176717293,0.577359390235347
0.0941062495637461,0.577315753332146,0.577400277801943,0.577274361659341,0.577335810653717,0.577349327425635,0.577362933467389
0.0956200113518223,0.577283817457715,0.577409414008355,0.577284551153489,0.577338882458455,0.577346890082564,0.577363262346837
0.0971337731398986,0.577261788831319,0.577399678425787,0.577326312351708,0.577348106230931,0.577344532501127,0.577358569974871
0.0986475349279748,0.577263634007439,0.577365124590825,0.577399414198127,0.577363002405835,0.577343238606811,0.577348114293191
0.100161296716051,0.577301059738824,0.577306623785506,0.577490981438728,0.577380574721363,0.577344079990249,0.577333069646616
0.101675058504127,0.577377657080946,0.577235070742014,0.577574048490233,0.577395195702101,0.5773478333933,0.577317056422869
0.103188820292204,0.577483236039283,0.577172255107578,0.577610989769826,0.577399483809419,0.577354516675226,0.57730596934895
0.10470258208028,0.577590713867113,0.577147833756766,0.577562997561051,0.577386338646309,0.577362986183309,0.577306807504257
0.106216343868356,0.577658131447062,0.577191581391209,0.57740497240551,0.577351924611334,0.577370788400922,0.57732545322575
0.107730105656432,0.577637664947281,0.577321554819954,0.577142697331187,0.577298905204978,0.577374457657586,0.577363739525085
0.109243843046887,0.577491677954706,0.577530770242658,0.576826624082551,0.577238766417281,0.577370373389776,0.577416606894504
0.110757525249617,0.577213069579021,0.57777694165488,0.576554997475282,0.577191826353368,0.577356125974918,0.577470531974567
0.112271270522375,0.57684402697967,0.577980975419651,0.576459513987288,0.577183721932338,0.577332110319283,0.577504518444812
0.113785032310451,0.576484857788688,0.57803938462022,0.576670145285383,0.5772379415357,0.577302828919006,0.577494588834822
0.115298794098528,0.576284203597944,0.577852914234577,0.577262329892141,0.577365328691373,0.577277231938911,0.577421805637166
0.116812555886604,0.576404843053543,0.577368381576121,0.57819845649744,0.577553175803341,0.577267455987333,0.577282453604697
0.11832631767468,0.576966031515133,0.57662388952007,0.579284066000183,0.577758057759161,0.577285630251531,0.577097436989923
0.119840079462756,0.577973198817144,0.575781085064585,0.580163975335464,0.577907226029311,0.577339018146555,0.576916721765483
0.121353841250833,0.579256527406727,0.575124792957682,0.580380721624003,0.577912477459116,0.577424567762553,0.576814457757136
0.122867603038909,0.580447615904091,0.575013128823378,0.57950450461129,0.577697466323023,0.577524741117555,0.576871864581185
0.124381364826985,0.581023455550142,0.575772173808221,0.577320009994533,0.577234552847867,0.577606958716285,0.577148339312883
0.125895126615062,0.580435306007175,0.577548375190103,0.574025095992505,0.57658140936896,0.577628775330345,0.577646204323429
0.127408888403138,0.578315318663536,0.580155650918257,0.570367973172059,0.575902546286031,0.577549728145404,0.578279917230986
0.128922650191214,0.574718961521948,0.58297572300247,0.567635503826125,0.57545908929148,0.577348646183611,0.578864504064053
0.13043641197929,0.570325073621082,0.584979787789103,0.567418500198892,0.575553901585098,0.577042437713857,0.579138149351406
0.131950173767367,0.566491369704344,0.584927346021506,0.571129049288238,0.576429835129734,0.576699774383421,0.578828306144389
0.133463935555443,0.565067241052271,0.581757631602199,0.579328589048101,0.578135743507057,0.576441807235017,0.57775868845859
0.134977697343519,0.567910494299441,0.575122474648415,0.591027683272698,0.580394235154487,0.576423287791485,0.575977628841563
0.136491447639038,0.576143142165202,0.565930090031272,0.603207277504744,0.58252042531849,0.576792043707227,0.573870842164511
0.138005130845721,0.589300216508524,0.556702881338784,0.610843521582938,0.583443889149542,0.577632547222141,0.57221037925668
0.139518862209462,0.60464212407013,0.55153266680723,0.607651554865028,0.581869280852364,0.578908761483426,0.572094089001694
0.141032623997538,0.616966168261108,0.555475791539725,0.587574728604643,0.576572098023873,0.580429364380182,0.574751822572531
0.142546385785614,0.619212192541194,0.57338370286927,0.546752374453324,0.566771413288907,0.581860279217933,0.581235614789445
0.144060147573691,0.60397105216767,0.608392995191671,0.48537927288606,0.552470454739469,0.582800133682852,0.592060986471089
0.145573909361767,0.565673459973928,0.660534864277072,0.408669329227675,0.534641070665793,0.582910562659155,0.606902741478057
0.147087671149843,0.502834872062539,0.726046887750146,0.326245461759322,0.515179668841999,0.582060516855631,0.624442140829083
0.148601432937919,0.419444202008518,0.797841278069518,0.249825827857777,0.49666418328602,0.580423915834424,0.642406003831041
0.150115194725996,0.324679921320337,0.867153855259579,0.189919116792692,0.482004490374745,0.578488596310806,0.657779990584169
0.151628956514072,0.230765298914726,0.925837207545117,0.152865511893389,0.474028806094891,0.576982398089596,0.667182925919998
0.153142718302148,0.149681215381962,0.968421516184445,0.139435007553777,0.474964370275627,0.576751777472851,0.667432522772827
0.154656480090224,0.0900436717915449,0.993194585184434,0.145359714076289,0.485810349760805,0.578614084001847,0.656305729424932
0.156170241878301,0.0553040108869793,1.00204715798975,0.163269436984598,0.505761992331512,0.58317910100142,0.633365860688326
0.157684003666377,0.0437023223067925,0.999350684576052,0.185090934741239,0.531950943276154,0.590641441906285,0.600597445020531
0.159197765454453,0.0496352474931632,0.990416374254497,0.204089104313811,0.559711961624934,0.600585349748304,0.56255628061558
0.160711527242529,0.0656989243217703,0.980080930032795,0.216082744138825,0.583428524062369,0.611886188030064,0.525816091086354
0.162225289030606,0.0846788500489933,0.971775371969572,0.219734794928053,0.597824074680147,0.622802132815313,0.497668507416583
0.163739047534002,0.100994797435562,0.967190003072767,0.216097531406214,0.59938048370753,0.631304942552792,0.484302859177596
0.165252736495542,0.111395519792467,0.966450534517427,0.207732261060049,0.587438585084362,0.635605399383868,0.48897557718529
0.166766453896548,0.114949977580903,0.968611438903499,0.197723757480864,0.564558474087762,0.634717395095061,0.51082960050616
0.168280215684625,0.112547771306336,0.972249747877847,0.188835888565606,0.535929339740909,0.628833973165922,0.544908497353897
0.169793977472701,0.106170495468319,0.975982858048331,0.18295850200875,0.507965060383189,0.619330382813689,0.583486247438389
0.171307739260777,0.0981561003872682,0.978808552501994,0.180890506286745,0.486556206485347,0.608373232501484,0.618259820382132
0.172821501048854,0.0906084711789353,0.980242733733861,0.18241209519124,0.475584538648913,0.598300420308738,0.642574975800913
0.17433526283693,0.0850300277274628,0.980286939660543,0.186551381275349,0.476152727618908,0.591015729266004,0.65292655001757
0.175849024625006,0.0821810859916965,0.979287333255206,0.191944492751645,0.48664861973998,0.587586539578912,0.649391023331383
0.177362786413082,0.0821176955058576,0.977753227966376,0.197197670041727,0.503464532916725,0.588116068446293,0.635091527485145
0.178876548201159,0.0843448834861576,0.976191180821455,0.201179275925174,0.52205770372347,0.591861071673641,0.615045429159239
0.180390309989235,0.0880275784097557,0.974988022969433,0.2032025669132,0.538048481670197,0.597512312814735,0.59479279135328
0.181904071777311,0.0922090151230451,0.974353746843183,0.203091693056466,0.548128364703974,0.603544342174649,0.579136438999686
0.183417833565387,0.0959997157014948,0.9743191629693,0.201140698090998,0.550636731701984,0.608555562221092,0.571217609408235
0.184931595353464,0.0987188058378541,0.974773269983782,0.197987755389845,0.545740817077566,0.611539775251929,0.572051488804961
0.18644535714154,0.0999803804350182,0.975520815590272,0.194440956757504,0.535216412315625,0.612048087453743,0.580564391924798
0.187959118929616,0.099720463759102,0.976342303825488,0.191296526924368,0.52189471631052,0.610219632194975,0.594086001680034
0.189472880717692,0.0981668224878434,0.977044306163968,0.189182276028644,0.508918709336951,0.606684937142983,0.609148268635006
0.1909866424542,0.0957639079067934,0.977493317530895,0.188450131543825,0.499004244598411,0.602372477942886,0.622368540840416
0.192500342064109,0.0930693746745248,0.977630806311041,0.18913374818969,0.493887022976355,0.598269866418552,0.631193449532694
0.194014045583635,0.0906394057996042,0.977471238202533,0.190973345505212,0.494064040375573,0.595200043783191,0.634347742845375
0.195527807371711,0.0889233074271065,0.977087389247835,0.193494958324434,0.498846695956424,0.59366427955518,0.631931015456796
0.197041569159788,0.0881876532403084,0.976587556565773,0.196124496476917,0.506664068062725,0.593778820507285,0.62520109840548
0.198555330947864,0.0884816664983413,0.976089322606748,0.198314104119595,0.515507323761987,0.595302904586599,0.616148927705088
0.20006909273594,0.0896460159059936,0.975695117240928,0.199654012108686,0.523399131077736,0.597735863725597,0.606989980125715
0.201582854524016,0.0913617327965652,0.975474127549466,0.19994523637235,0.52879404970322,0.600452728961737,0.599682854536155
0.203096616312093,0.0932288906299241,0.975452817910344,0.199221479872846,0.530844474801921,0.60284664251577,0.595560750975291
0.204610378100169,0.0948558027888874,0.975614500429101,0.197721946865817,0.529495309314627,0.604450214555079,0.595133157649447
0.206124139888245,0.0959378669825398,0.97590745926039,0.195823584283036,0.525405433597118,0.605015704853289,0.598077712219185
0.207637901676322,0.096311791024408,0.976259581517212,0.193947865506232,0.519729930530375,0.60454263379325,0.603403096374299
0.209151663464398,0.095977105554191,0.976595598128368,0.192465429131061,0.513821328424168,0.60325048895936,0.609734373147711
0.210665425252474,0.0950813004356063,0.97685276826617,0.191622435335994,0.508919187547268,0.60150579547442,0.615651616320635
0.21217918704055,0.0938733444152708,0.97699212086429,0.19150261843505,0.505897490809631,0.599724618983583,0.620001400799531
0.213692948828627,0.092640032750898,0.977003648961076,0.192027804469308,0.505123286300626,0.59827658273147,0.62211017200656
0.215206710616703,0.0916421401777196,0.97690489180893,0.192992684082637,0.506446625206346,0.597412282086991,0.621861874318953
0.216720472404779,0.0910633068720348,0.976733792993165,0.194123627677446,0.509304575328531,0.597226708562906,0.619643355262573
0.218234234192855,0.0909802501034403,0.976538153863979,0.195145674175905,0.512897608214036,0.597661182050514,0.616191471653543
0.21974794762256,0.0913586253646809,0.976364448839218,0.195841311417699,0.516389456415067,0.598537448579343,0.612389921208782
0.221261639120879,0.0920726314506039,0.976248331013866,0.196089794939258,0.51908586504677,0.599611848956752,0.609065158285862
0.222775399058798,0.0929411436530641,0.976208514061034,0.19588161559699,0.520558461099031,0.600635539588411,0.606823190736744
0.224289160846874,0.0937714722605878,0.976244951097285,0.195307503650696,0.520695443287208,0.601407605389351,0.605955186284024
0.225802922634951,0.0944016050988418,0.976341213691615,0.194526690337722,0.519677963135956,0.601810682159454,0.606422845906906
0.227316684423027,0.0947316168222785,0.976470060780528,0.19372392222518,0.51789627697053,0.601823398206596,0.607917265234024
0.228830446211103,0.0947373165412485,0.976600679993255,0.193066242462626,0.515831567100096,0.60150982468231,0.609969276397686
0.230344207999179,0.0944648947300802,0.976705848994236,0.192669111330681,0.513935597231243,0.600991433546608,0.612078661103671
0.231857969787256,0.0940109006489023,0.976767357642613,0.192578335273242,0.512537361767778,0.600410431068296,0.613828829908028
0.233371731575332,0.0934946934639651,0.976778688890116,0.192769565886922,0.511794614460482,0.599894366858805,0.614962187605862
0.234885493363408,0.093030918514066,0.97674483481901,0.193162418664867,0.511694515230151,0.599530524761352,0.615404432118444
0.236399255151484,0.092707995057009,0.976679675906354,0.193644163423228,0.512095056132044,0.599354887301456,0.615240298233737
0.237913016939561,0.0925752758006398,0.976601708141597,0.194097705556688,0.512788991262407,0.599355635318306,0.614656243845589
0.239426778727637,0.0926385973927381,0.976529318194644,0.194427867483372,0.513568860763408,0.599487324494663,0.613871829369576
0.240940540515713,0.0928632877155865,0.976476887767955,0.194579839765676,0.514276572502949,0.599690142299834,0.61307910501003
0.24245430230379,0.0931838447490114,0.976452482074035,0.194546211555125,0.514828415186626,0.599908439065697,0.612403337143981
0.243968064091866,0.0935185686334125,0.976457249947087,0.194362619496158,0.515212907307668,0.600103698525526,0.611892016422004
0.245481825879942,0.0937865201273818,0.976486361265786,0.194094122628267,0.515466383794584,0.600259439068907,0.611530523578342
0.246995553241857,0.0939243245816815,0.976531089978447,0.193815612755059,0.515638282859809,0.600378312403792,0.611274157199476
0.248509237601818,0.0939001193160573,0.976581349769011,0.193591368818903,0.51575979845413,0.600473587070808,0.611082896784146
0.250022990745885,0.0937210702192669,0.97662792373575,0.193459720374831,0.515825967811398,0.600558365033908,0.610947153721314
0.251536752533961,0.09343157724629,0.976663950206254,0.193426829028851,0.515796185945081,0.600636543684613,0.610896379747543
0.253050514322037,0.0931020529477272,0.976685622228475,0.193470130112169,0.515612518570874,0.600698814942934,0.61098783172709
0.254564276110113,0.0928108755872273,0.976692286085877,0.193549226953704,0.5152290310716,0.600724841502578,0.611280057104972
0.25607803789819,0.0926240143297682,0.976686220648867,0.193620195095285,0.514641263533818,0.600690701279887,0.611801064576831
0.257591799686266,0.0925783077807155,0.976672336075478,0.193648243020464,0.513905014958056,0.600579339984986,0.612522386601069
0.259105561474342,0.0926738067298907,0.976657779698754,0.193614784980103,0.513136927805556,0.600390576188034,0.613348594450149
0.260619323262419,0.0928769457265888,0.976651133213626,0.193518180827099,0.512494580748881,0.600146793326323,0.6141278903596
0.262133085050495,0.0931326592598067,0.976660814144091,0.193370015880968,0.512140047622939,0.59989180036098,0.614682943879444
0.263646846838571,0.0933822238457751,0.976692535418269,0.193189408559085,0.512196548540746,0.59968258720668,0.614854338353926
0.265160608626647,0.093582336759996,0.976746143497198,0.192997804188652,0.51271050496742,0.599575592168362,0.614545043094957
0.266674370414724,0.0937188058857734,0.976812804818732,0.192816277261455,0.513629830647446,0.59961075496238,0.613754038914488
0.2681881322028,0.0938088608490649,0.976874103058214,0.192665325060107,0.514804984941628,0.599797989969036,0.612589471795557
0.269701893990876,0.0938909093952273,0.976904566644398,0.19256497580327,0.516014097834322,0.60011061583692,0.611255989293677
0.271215655778952,0.0940054585674571,0.976878206091293,0.192533384203312,0.517007548295988,0.600488281252441,0.610017483897406
0.272729417567029,0.0941728887289497,0.97677825815536,0.19258385726486,0.517561541707019,0.600849122163694,0.609143633940915
0.274243158993749,0.0943744053204748,0.976607957680908,0.192720925478007,0.517527899604644,0.601108491939672,0.608852449963744
0.275756841006251,0.0945432348800283,0.976398815461778,0.192936332689184,0.516869904066704,0.601200089057603,0.609260002829873
0.277270582432971,0.0945727579118692,0.976211928042882,0.19320684587272,0.515678216970903,0.601094608098559,0.610345778689529
0.278784344221048,0.0943454985343555,0.976128289701557,0.193495853564222,0.514163810440223,0.600810984525147,0.611940392714192
0.280298106009124,0.0937811983941098,0.976226610580796,0.19375875205747,0.512627600311484,0.60041612695209,0.613740580832539
0.2818118677972,0.0928937391748614,0.976551425586253,0.193950244728633,0.511409820979924,0.600011252220172,0.615353160990377
0.283325629585276,0.0918380121144095,0.97707924827963,0.1940316999529,0.510825212658709,0.599706416023115,0.616365474701777
0.284839391373353,0.0909230601900981,0.977694780068876,0.19397810559403,0.511092943184313,0.59958861486757,0.616434773987111
0.286353153161429,0.0905694654938563,0.978191099703373,0.193785510152171,0.512272609284352,0.599691877027537,0.615383457381408
0.287866914949505,0.0911987939847056,0.978305687702221,0.193479314775118,0.514218552033506,0.599979136671109,0.613282166424363
0.289380676737581,0.0930633713044482,0.977796612170173,0.193120717560778,0.516565486669151,0.600344523551549,0.610498229643694
0.290894438525658,0.0960542698418391,0.976549691774705,0.192805773823059,0.518759901950053,0.600640398277712,0.607683629133977
0.292408200313734,0.0995546402906649,0.974690094228943,0.19265197335901,0.520148939466836,0.600726178095837,0.605680344496959
0.29392196210181,0.10242121436376,0.97265612684069,0.192770057362346,0.520127231108905,0.600527362605022,0.605336078647709
0.295435723889887,0.103168062515973,0.9711861041935,0.193222418832399,0.518325324680542,0.600086164741697,0.607247235717623
0.296949485677963,0.100386084581386,0.97117762902942,0.193975707019689,0.514804656780817,0.599582501544995,0.61147449061786
0.298463247466039,0.0933577742224964,0.973406545527142,0.194865005290552,0.51020469131346,0.599307279085654,0.617306663676935
0.299977009254115,0.0827310251677213,0.97813957695878,0.195595187234861,0.505774438822912,0.599579964894756,0.623170998271867
0.301490762398182,0.0710265665535648,0.984731337205515,0.195805227098009,0.50322643994611,0.600619732355445,0.626784197420227
0.303004446758143,0.0627119151834311,0.991344663251602,0.195210321099957,0.50438584612105,0.602401166887432,0.625594718828281
0.304518174120058,0.0636217376117053,0.994948731856436,0.193814758453848,0.510670178597717,0.604544806962987,0.617481151954651
0.306031935908134,0.0796651991498825,0.991709234290424,0.192158758879689,0.522516754032787,0.606300879594925,0.601556278133042
0.307545697696211,0.115025962944269,0.977777991071472,0.191532057709257,0.53895115096625,0.606672796997344,0.578813694630606
0.309059459484287,0.170368257696634,0.95032999741281,0.194063661224673,0.557522448041099,0.604689056870068,0.552298907044751
0.310573221272363,0.241785636874677,0.90853554605197,0.202584550476844,0.574771364102751,0.599768925100309,0.5265597323784
0.312086983060439,0.321183109546314,0.854086180421618,0.220160451082351,0.587209403439159,0.5920521090519,0.506389365446224
0.313600744848516,0.398300480381102,0.791018168334447,0.249235566089563,0.5925026507757,0.582510862578534,0.495281236060668
0.315114506636592,0.463727904551224,0.724897151553533,0.290502847716871,0.59033634179954,0.572702904226102,0.494319175453022
0.316628268424668,0.511555857224892,0.66172491502046,0.341947823295402,0.582501917138637,0.564216013840291,0.502074984034893
0.318142030212744,0.540452061604766,0.606924688222702,0.398727904214216,0.572130318336191,0.558110871348889,0.515467890269518
0.319655792000821,0.552994238094212,0.564519027984255,0.454233599988617,0.562458283040098,0.554708935785127,0.530985339003708
0.321169553788897,0.554056249409099,0.536508653834843,0.501941115405948,0.555753369888339,0.553772027211513,0.545646631099712
0.322683315576973,0.549134364612238,0.522580207077887,0.537209216584084,0.552871024769056,0.554802687373912,0.557467470424316
0.324197077365049,0.543029478429645,0.520313067797811,0.558347972578994,0.5534666356151,0.557216799979953,0.565525594364311
0.325710839153126,0.538995514534507,0.525900216732389,0.566707688654596,0.556511728205038,0.560380822776719,0.569832240870368
0.327224600941202,0.538416804862214,0.535200143370002,0.565866429017024,0.560765281633111,0.563642775249091,0.571117633597855
0.328738360879121,0.541025717053257,0.544771907356747,0.560276643205488,0.565083864825619,0.566442498326673,0.570520495893737
0.33025205237744,0.54554918531938,0.55249961060902,0.553911531724615,0.568609139193595,0.568458518992373,0.569204234118724
0.331765765807145,0.550515261584178,0.557625878263601,0.549382395954329,0.570882816742224,0.569665811568402,0.568029870146607
0.333279527595221,0.55486204800005,0.560349574075458,0.547735727089569,0.571885591675521,0.570245610513761,0.567415126917917
0.334793289383297,0.558133538002438,0.561310311378377,0.54881566110207,0.571953491316763,0.570426629220874,0.56740429501047
0.336307051171374,0.560333444054992,0.561224004970872,0.551837803893071,0.571571775968603,0.570377740629385,0.567861605508193
0.33782081295945,0.561670462520702,0.560744153362585,0.555844031866803,0.571147152637294,0.5702062818834,0.56864015364772
0.339334574747526,0.562394191742142,0.560429224851218,0.559943689151534,0.570881576584957,0.570026486210858,0.569628550161817
0.340848336535602,0.562774122801941,0.560673894332494,0.563427251857477,0.570795952243398,0.57000094470298,0.570707550436446
0.342362098323679,0.563117505142679,0.56160864198391,0.565854827925183,0.570853031098884,0.570287646599351,0.571718206662182
0.343875860111755,0.563706139485035,0.563072041277723,0.567139352989247,0.571061781366822,0.570936252341734,0.572501791025286
0.345389621899831,0.564671667317627,0.564719262809718,0.567547008241277,0.571474552897037,0.571837530484956,0.5729873747864
0.346903383687907,0.565927824576897,0.566224544276579,0.567545831398045,0.572106772956492,0.572778519073664,0.573242086445389
0.348417145475984,0.567234658090673,0.567443777587291,0.567567262831249,0.572881330204047,0.57356500908974,0.573421685803926
0.34993090726406,0.568361358792984,0.568420410982778,0.567832499089248,0.573655272800162,0.574116773356865,0.573659902171117
0.351444669052136,0.569225671687455,0.569260515683545,0.568338035183077,0.574301793419964,0.574465645212467,0.573993769721679
0.352958430840212,0.569898869794184,0.57001088358928,0.568975224042029,0.574773821247561,0.574681473451095,0.574374440959396
0.354472192628289,0.570493838118197,0.570638617969131,0.569666772458672,0.575096027803951,0.574810227657526,0.574734393061019
0.355985954416365,0.571057359821736,0.571105602846379,0.570404881642594,0.575306659347542,0.574870858808103,0.575044547867569
0.357499657935891,0.57155619202327,0.571448867587345,0.571188663023501,0.575417362573069,0.574890603919632,0.575313507768722
0.3590133575458,0.571948032669069,0.571775552141165,0.571959487082034,0.575425692306719,0.574928449428531,0.575544133684178
0.360527119282308,0.57225639412795,0.572176708216944,0.572611509967308,0.575356585656484,0.575051825050859,0.575706660147793
0.362040881070384,0.572567987646297,0.572653518850732,0.573066928970432,0.575284462265181,0.575283584226464,0.575761020273906
0.36355464285846,0.572955255787275,0.57312659483024,0.573343423124112,0.575303664655578,0.575575382615811,0.575705750382254
0.365068404646536,0.57340916288916,0.573513140775454,0.573543421863137,0.575465213923171,0.575838678660776,0.575604899137972
0.366582166434612,0.57384864529043,0.573800307618717,0.573770375120013,0.575738658479178,0.576008370497445,0.575559860033664
0.368095928222689,0.574192561701796,0.574047794330211,0.574053787574112,0.576035234332051,0.576086885948077,0.575643111161068
0.369609690010765,0.574427771253184,0.574320838089081,0.574348559596709,0.576269883256172,0.576132803629343,0.575852482055711
0.371123451798842,0.57461227911957,0.574626155778278,0.57459648297057,0.576410565383645,0.576206377012942,0.576123774346537
0.372637213586918,0.574813150251534,0.574912351390542,0.574787927602446,0.576479626183495,0.576324804854186,0.576382018366433
0.374150975374994,0.575045080473975,0.575125092014692,0.574967680909762,0.576515408745249,0.57646403751172,0.576584837016512
0.37566473716307,0.575268249523619,0.575261119596783,0.575182991635405,0.576537361836564,0.576592766493563,0.576728125566474
0.377178498951146,0.575437524611265,0.575371325295752,0.575431705712065,0.576545677375935,0.576700504472791,0.576820355815473
0.378692260739223,0.57555100451972,0.575510877301225,0.575663928232289,0.576544042640968,0.576796593967682,0.576859682929701
0.380206022527299,0.575652936504207,0.57568848831954,0.575829766184035,0.576554594657533,0.576886437572566,0.576839008806957
0.381719784315375,0.575789364754075,0.575865343892244,0.575924686699783,0.576607711070314,0.576954052271534,0.576768611116822
0.383233546103452,0.575962955945261,0.575998222950395,0.575991836397507,0.576714414564246,0.576972897617814,0.576687970823447
0.384747263504458,0.576133152020442,0.576081547162572,0.576080081091519,0.576849015826553,0.576934386292708,0.576650564887603
0.386260952465998,0.576256850116008,0.576150694508752,0.576199855614218,0.576963207424576,0.576864911823947,0.576689974224915
0.387774710969394,0.576327413892882,0.576245315776329,0.57632053301123,0.5770207756179,0.576813976156176,0.576795942656747
0.38928847275747,0.576377671549817,0.576370168530532,0.576406595481174,0.577022119600407,0.5768212250315,0.57692362424419
0.390802234545547,0.576446144184166,0.576493395995833,0.576453403926448,0.576999512508543,0.576890079271053,0.577027017419987
0.392315996333623,0.576540225165009,0.576580274905168,0.576490420203195,0.576989540816965,0.576991033153165,0.577086190130317
0.393829758121699,0.576633272531984,0.576626023119071,0.576551174121651,0.577007617710597,0.577088054358926,0.577109221212113
0.395343519909776,0.576695086090904,0.576658244118286,0.576640190480479,0.577045802601794,0.577161403848849,0.577113957188345
0.396857281697852,0.576722209882529,0.576709087825239,0.576730573682035,0.577089974832848,0.577210320090468,0.577109805867092
0.398371043485928,0.576740403206182,0.576784449723668,0.576792405221363,0.577134716117444,0.577240007777125,0.577096427744283
0.399884805274004,0.576779385677801,0.576860886145108,0.576820923568976,0.577182649181242,0.577249266057571,0.577076172816306
0.401398567062081,0.576844609981425,0.57691131003053,0.576838808560957,0.577232811555403,0.57723227709419,0.577062544304115
0.402912328850157,0.576914095380814,0.576931163381638,0.576873159449915,0.577272174339967,0.577191579228733,0.577074094841061
0.404426090638233,0.576962012763525,0.576940895843658,0.576929636217427,0.577281604108709,0.577145916098324,0.577119100413047
0.405939852426309,0.576983058560348,0.576965208077641,0.576988995487979,0.577252629231222,0.577122564271576,0.577185162990623
0.407453614214386,0.576994916532654,0.577009511269527,0.577028201639927,0.577198309205419,0.577139523388537,0.577245190808383
0.408967376002462,0.577019442700848,0.57705653698047,0.577042728659616,0.577146970709877,0.577192283424191,0.577276498604747
0.410481137790538,0.577061320636994,0.577085591436498,0.577048878292356,0.577123968137031,0.577257188624475,0.577275935871244
0.411994869154278,0.577104766544064,0.577093127583038,0.577066676860561,0.577136283654689,0.577308987387252,0.577258442684986
0.413508552360961,0.577130903988608,0.577094697718473,0.577100503989319,0.577171942741043,0.577336446315494,0.577242901916173
0.415022302656481,0.577136668891957,0.577108967150377,0.577135989446083,0.577213032845878,0.577343690315863,0.577238703249507
0.416536064444557,0.577136663236009,0.577139878574259,0.57715585039462,0.577248720524607,0.577340296816099,0.577243511626633
0.418049826232634,0.577148470122787,0.577173738166389,0.57715740842363,0.577277368555628,0.577331488675757,0.57725160506365
0.419563588020709,0.577176253489798,0.577193752596538,0.577154315590888,0.577299935232232,0.577316772332477,0.577262067907124
0.421077349808786,0.577207808278581,0.577196463544201,0.57716287245671,0.577313883835282,0.577296420244961,0.577278225561017
0.422591111596862,0.57722759282086,0.577193748579532,0.577186902522931,0.577314102851603,0.577277079660222,0.577300715883454
0.424104873384938,0.577231908749883,0.577200472567989,0.577215018784859,0.577299869522802,0.577269196656471,0.577322625721127
0.425618635173015,0.577230981219102,0.577220637036196,0.577232561694404,0.577279897093815,0.57727855365436,0.577332394987329
0.427132396961091,0.577237735271644,0.577244573662661,0.577235743703023,0.577268636793216,0.577300229321115,0.577323035113111
0.428646158749167,0.577255261874463,0.577259402052714,0.577233825667054,0.577276314573977,0.577320949998738,0.577299318111394
0.430159920537243,0.577274424140008,0.577261813986391,0.577238883120747,0.57730145697006,0.57732869280486,0.577275442441798
0.43167368232532,0.577283477961058,0.577260149930944,0.577254265774193,0.577332132375293,0.577321383578484,0.577265117028012
0.433187444113396,0.577279836855851,0.577265055722773,0.577272220430474,0.57735481316295,0.577306880315946,0.577272885044807
0.434701205901472,0.577271981315308,0.577279008718142,0.577282377069559,0.577363204822218,0.577295369915832,0.577293164020742
0.436214967689549,0.577270691231597,0.577294345665553,0.577282377523395,0.577359718796702,0.577292063948296,0.577316438332022
0.437728729477625,0.577279200280271,0.577301192126045,0.577279704133988,0.577350167363528,0.577295847705213,0.57733631432728
0.439242474750383,0.577291182087802,0.577297372088679,0.577283681389971,0.577338285462199,0.57730333076416,0.577351260417154
0.440756156953113,0.577297770892651,0.577290217678924,0.577296494282844,0.577324790076853,0.577313334409822,0.577361208939573
0.442269894343568,0.57729656517155,0.577289109769303,0.577311508659602,0.57731044543466,0.577327079407107,0.577364313790682
0.443783656131644,0.577293503490197,0.577296957691836,0.577319883829614,0.577299035959265,0.577344485468081,0.577357605954523
0.44529741791972,0.57729628076583,0.577308397786631,0.577319018196989,0.577296278347254,0.577361374330506,0.577340734912703
0.446811179707796,0.577306718083074,0.577315601521908,0.57731444959654,0.577305151515055,0.577370986760995,0.577318896467308
0.448324941495873,0.577319286220869,0.577315907408885,0.577313779566471,0.577322398567465,0.5773688100143,0.577301228123456
0.449838703283949,0.577326514204158,0.577313745880554,0.577319459411594,0.577339850374842,0.577356604769747,0.577295211010856
0.451352465072025,0.577325988017707,0.577315339997326,0.577327241592414,0.577349685656828,0.577341683162148,0.577301970875265
0.452866226860101,0.577322121462897,0.577322271736732,0.577330954137159,0.577349421347886,0.577331701714073,0.577316424516033
0.454379988648177,0.577321204375404,0.577330199557317,0.577328760534617,0.577342540054731,0.577329734494327,0.577331589777143
0.455893750436254,0.577325305464858,0.57733329461879,0.577324782736681,0.577334636143082,0.577333639566873,0.577343177017248
0.45740751222433,0.577330958638246,0.577329960227703,0.577324634459325,0.577329193624478,0.577339215017945,0.577350849005348
0.458921274012406,0.577333149061793,0.57732432454101,0.57732986024538,0.577326585435435,0.577343764277587,0.577355882391129
0.460435035800483,0.577330476890831,0.577322094929228,0.577336796512686,0.577325978957428,0.577347090890843,0.577358455355257
0.461948797588559,0.577326533307596,0.577325277793274,0.577340338635439,0.577327466675387,0.577349684844226,0.577357455041178
0.463462559376635,0.577326186341371,0.577330961056776,0.577338779286812,0.577332178105078,0.577350724160477,0.577352434591697
0.464976321164712,0.577330811613738,0.577334671394184,0.577335200298254,0.577340326756571,0.577348331787656,0.577345325242253
0.46649007675541,0.577337272480331,0.57733475155708,0.577334142560075,0.57734951697924,0.577341709168725,0.57733993979024
0.468003762659746,0.577341124186067,0.577333674059333,0.57733713766781,0.577355530157125,0.577332868800231,0.577339324739928
0.469517486030654,0.577340698559392,0.57733512932166,0.577341616639702,0.577355151615056,0.577326075906199,0.577343323297486
0.47103124781873,0.577338346224151,0.577340055988636,0.577343755997139,0.577348616129129,0.577325061864401,0.577348753823662
0.472545009606807,0.577337767471341,0.577345730897459,0.577342177098922,0.577339589990529,0.577330338516838,0.577351982204197
0.474058771394883,0.577340260872953,0.577348452485595,0.577339091106734,0.57733260856566,0.577339070231051,0.577351521963708
0.475572533182959,0.577343738387751,0.577346936662658,0.577337911158616,0.577330177952284,0.577347371709394,0.577348602537147
0.477086294971036,0.577345107509352,0.577343333783844,0.577339838860434,0.577331976529035,0.577352775398099,0.577345544167305
0.478600056759112,0.577343351582915,0.577341024365661,0.577342944652676,0.577336246440753,0.577355009344134,0.577343698322765
0.480113818547188,0.577340448009349,0.577341431483579,0.577344357862766,0.5773415164826,0.577354955114436,0.57734290481407
0.481627580335264,0.577339369818551,0.577343078563636,0.577343098053512,0.577347142543294,0.577353196650099,0.577342536565494
0.483141342123341,0.577341188179125,0.577343537492092,0.577340918290778,0.577352601402242,0.577349733797246,0.577342610253671
0.484655103911417,0.57734423547108,0.577342000299766,0.577340501932269,0.577356661326993,0.577344900017526,0.577343788936047
0.486168865699493,0.577345974798883,0.577340044624615,0.577342802729971,0.577357666220756,0.577340134727924,0.577346368264072
0.487682627487569,0.577345455166391,0.577340016578928,0.577346214086208,0.577354871408894,0.577337559203302,0.577349342689461
0.489196389275646,0.577344055431561,0.577342651112651,0.577348244214265,0.577349472350082,0.577338538549925,0.577350733453912
0.490710151063722,0.577344002837239,0.577346354320579,0.577347792774883,0.577344215419997,0.577342428963297,0.577349113982243
0.492223912851798,0.577346137061342,0.577348782855657,0.577345908638409,0.577341740947839,0.577346796345628,0.57734492119269
0.493737673816459,0.577349134546522,0.577348949701818,0.577344552715123,0.577342897274851,0.57734910627274,0.577340332123306
0.495251368254377,0.577350863364753,0.577347865476313,0.577344663747042,0.577346403369649,0.577348411415817,0.577337821948647
0.496765077717741,0.577350302788232,0.577347323437363,0.577345481729213,0.577350027887499,0.577345696270184,0.5773385988551
0.498278839505817,0.577348188585108,0.57734806415369,0.577345734099477,0.577352055710261,0.577342880989226,0.577342154003123
0.499792601293893,0.577346016752388,0.577349120548517,0.577345247847008,0.57735187615779,0.577341474182366,0.577347090823092
0.50130636308197,0.577344507896859,0.577348955493624,0.577345273450526,0.577349649036175,0.577341924924985,0.577352205064693
0.502820124870046,0.577343114515158,0.577347103755306,0.577347243311237,0.577345771476542,0.577343926728078,0.577356823235873
0.504333886658122,0.577341094792459,0.577344687290983,0.577351099227142,0.577340841544602,0.577346968349126,0.577360395348832
0.505847648446199,0.577338942846456,0.57734347071735,0.577354750519787,0.577336146746376,0.577350405190286,0.577362021557712
0.507361410234275,0.577338618685264,0.577344401611822,0.577355278422668,0.577333921497127,0.577353121190005,0.577360578803753
0.508875172022351,0.577342285803221,0.577346956905946,0.577350858644681,0.577336649538086,0.577353414992795,0.577355528444252
0.510388933810427,0.577350541144669,0.577349829577948,0.577341887217607,0.577345562480686,0.577349660113179,0.57734770906775
0.511902695598503,0.57736148700312,0.577352095936925,0.577330814694489,0.577359228017835,0.577341651230701,0.577339320897821
0.51341645738658,0.577371312309155,0.577353612360599,0.57732125146724,0.577373205473016,0.57733171741741,0.577333055367656
0.514930219174656,0.577375778295152,0.577354403937055,0.577317162466899,0.577381180155543,0.57732455554903,0.577331018717619
0.516443980962732,0.577371518062049,0.577353854880979,0.577322417988237,0.577377094713103,0.577325606351481,0.57733412779587
0.517957742750809,0.57735682203579,0.57735067633569,0.577340048800754,0.577357417253118,0.577338691757012,0.577342139124916
0.519471504538885,0.577332346650867,0.577343959499892,0.57737045939208,0.577323053060927,0.577363860894222,0.57735386850436
0.520985266326961,0.57730211423371,0.577334542676362,0.577409007079063,0.577280685536514,0.577396159675885,0.577367103810615
0.522498973808496,0.577274453724689,0.577325479672429,0.5774445259148,0.577243084046297,0.577425667114629,0.57737833215029
0.524012669868315,0.577261656982339,0.577321154392462,0.577460501823111,0.577227555772136,0.577438985876132,0.577382917378253
0.525526431192904,0.577277057347554,0.577325568854072,0.577439687938395,0.577251729132112,0.577422495960718,0.577376221783699
0.52704019298098,0.577329506546236,0.577340634890083,0.577371360816627,0.57732661035918,0.577367457535388,0.577355618758836
0.528553954769056,0.577416902473497,0.577365037540572,0.577258986784233,0.577448389577357,0.577276118611273,0.577322726472296
0.530067716557133,0.577521393710393,0.577393748954566,0.577125571174844,0.577592036321722,0.577166784422507,0.577284821911094
0.531581478345209,0.577608941523708,0.577418079412866,0.577014089363513,0.577710400365025,0.577074961535063,0.577254562595079
0.533095240133285,0.57763511459773,0.577426616333366,0.576980732167535,0.577741945834343,0.577047809238765,0.577247621551817
0.534609001921361,0.577557537501518,0.577407841924526,0.577079721987865,0.577628278817876,0.577130715548969,0.577278251832575
0.536122763709438,0.577353688323823,0.57735477679311,0.577340658421466,0.577339501878627,0.577347575410135,0.577353211088219
0.537636525497514,0.577040603720404,0.577270815113308,0.577742717951631,0.576901853976844,0.577679334308336,0.577465122826898
0.53915028728559,0.576690488814356,0.577174664156853,0.578193888334734,0.576418833280839,0.57804779339695,0.577587224264705
0.540664049073666,0.576434462579972,0.5771016636415,0.578525844978056,0.576075177665674,0.578312746197672,0.577672212537853
0.542177810861743,0.576447387109676,0.577099386222943,0.578513721458725,0.576114531006594,0.578289124163323,0.577657805166265
0.543691572649819,0.57691107315487,0.577217226580656,0.577923816690372,0.576787822214239,0.577786188533859,0.577479975099953
0.545205334437895,0.577961172787078,0.577491908134101,0.576581930672516,0.578280107687014,0.576662966545488,0.577091780816531
0.546719096225971,0.579632664357156,0.57793296221002,0.574443163760203,0.580636262957247,0.574884685487813,0.576482343934251
0.548232858014048,0.581825558661694,0.578513714543947,0.571635708411536,0.583714925928005,0.572557995773689,0.575688352478228
0.549771384271526,0.584310887688765,0.579172940928161,0.568453120060344,0.587197798583351,0.569924226431372,0.574791353528615


==> data/Falla_AG_convert.csv <==
t,va_DG1,vb_DG1,vc_DG1,ia_DG1,ib_DG1,ic_DG1,va_DG2,vb_DG2,vc_DG2,ia_DG2,ib_DG2,ic_DG2,va_Pex,vb_Pex,vc_Pex,ia_Pex,ib_Pex,ic_Pex
0,-0.223690703943788,0.920993819894009,-0.697303115748598,0.429716863794124,0.571287567467505,-1.00100443990103,-0.282468385663633,0.952319835924965,-0.669851452611317,0.306924621725092,0.644348788763602,-0.951273414001739,-0.184219184363762,0.932789297025075,-0.748570112680585,-0.613484674346284,0.871913232409127,-0.25842855687172
0.00249999999999995,-0.517892010126628,0.882681108950555,-0.364789099447652,0.047082883006731,0.786972102907127,-0.834054996612938,-0.565980455742877,0.90118543073364,-0.335204977372178,-0.059441758222215,0.794701014168746,-0.735259261225353,-0.498741483538271,0.916553683804109,-0.417812200429048,-0.728531338050063,0.650881081812731,0.0776502569887485
0.00499999999999989,-0.877432143406886,0.553140762400104,0.324291379715925,-0.640885686809722,0.927618906461045,-0.286733234599201,-0.882644188662811,0.540933844511185,0.341710342709054,-0.661687106700179,0.827744437012949,-0.166057340107798,-0.88995561623836,0.614740219148804,0.275215397544714,-0.767879219657273,0.120532909734227,0.647346306910649
0.00749999999999984,-0.713075098285157,-0.114119696627525,0.827194792788492,-0.965424190491438,0.528710862779602,0.436713310404155,-0.691815928904719,-0.126640551181093,0.818456479238981,-0.866903728760243,0.373611744095141,0.493291971780197,-0.760992589264495,-0.050007042629027,0.810999632232877,-0.350386731287313,-0.474824084501033,0.825210809491522
0.00999999999999979,-0.116111284543344,-0.711540678393282,0.82765196055036,-0.727157073860037,-0.178895127217116,0.906052185458467,-0.099622899793191,-0.716155850350596,0.815778749963854,-0.567112311114681,-0.297252200216323,0.864364499423119,-0.182284357402302,-0.683659567822094,0.865943924634043,0.253407001368129,-0.765913018405343,0.512506017735192
0.0125000000000002,0.549317444463376,-0.885709187946699,0.33639174329218,-0.0752620120565535,-0.782117782220519,0.857379782873237,0.553841872613425,-0.891162369914992,0.337320499426986,0.073452544347646,-0.799196324014857,0.725743770881937,0.501416967977145,-0.913976927683731,0.412559959040445,0.695716436081603,-0.642812093432184,-0.0529043369608355
0.0150000000000001,0.884795250258702,-0.542156465386093,-0.342638783981818,0.615324217077262,-0.929477346469823,0.314153120324421,0.886851164457738,-0.539649542876178,-0.347201618115327,0.68350395215637,-0.84057356032325,0.157069601529316,0.889661566097125,-0.607015990192358,-0.282645576841047,0.780477636426824,-0.19513886685628,-0.585338770012232
0.0175000000000001,0.71206032185295,0.113099436925819,-0.825159759170034,0.936770483217969,-0.530315528677908,-0.406454962835795,0.695049020491852,0.141438949880344,-0.836487967830682,0.892189166274118,-0.379457719713816,-0.512731452571826,0.760203804133271,0.0567930994147525,-0.816996904590508,0.370492956387127,0.424607876277623,-0.795100841533743
0.02,0.128095130894649,0.705703597687906,-0.833798732127427,0.69800110661755,0.19052306920647,-0.888524182978514,0.095176818287288,0.729071042248137,-0.824247860836094,0.584828363966998,0.299898457134479,-0.884726827186238,0.183921679086664,0.684778525342659,-0.868700206195634,-0.266272724605757,0.825654509205997,-0.55938179302445
0.0225,-0.546304278382238,0.895040124431651,-0.348735850661044,0.044960588408183,0.798339797848285,-0.843300394369338,-0.551938618741805,0.885023974537344,-0.333085356753149,-0.060020526815947,0.798688238915292,-0.738667719932911,-0.501932831440876,0.914319512435983,-0.41238668205587,-0.738353629116787,0.699458557374912,0.0388950738708065
0.0249999999999999,-0.892907795345268,0.548352017790734,0.34455577395535,-0.64708591258593,0.93393483037906,-0.286848928624131,-0.886403610952676,0.543744073610917,0.342659537964962,-0.665723570569108,0.834804860118621,-0.169081301021501,-0.894437513893403,0.611700124331572,0.282737390162464,-0.82028601099247,0.168160737368641,0.652125275427293
0.0274999999999999,-0.713559077589672,-0.116480035322862,0.830039108689301,-0.967546818339785,0.525262689993948,0.442284114748407,-0.704413040114978,-0.123515324759238,0.827928366416373,-0.873077546303964,0.381614695521983,0.49146283496477,-0.763161703333151,-0.050248767513196,0.813410471245514,-0.400294098822185,-0.443298997028594,0.843593090412914
0.0299999999999998,-0.125354473362203,-0.705405783266653,0.830760252472734,-0.728497393322944,-0.183105519621847,0.911602900256035,-0.100146134175829,-0.725697866208228,0.825844003500185,-0.56729712111956,-0.292656266675664,0.859953371506441,-0.186553635723816,-0.679681900953721,0.866235536890122,0.237340471815921,-0.766237229751726,0.528896753459035
0.0324999999999998,0.540060037265123,-0.882131082925232,0.342071041933604,-0.077264183520613,-0.783692230864674,0.860956406751028,0.566352884328585,-0.901719416093415,0.335366535729547,0.0836198161435515,-0.799088369610625,0.715468540875805,0.502603677115709,-0.912408268751863,0.409804590804373,0.732249878468553,-0.662421895722614,-0.0698279801951725
0.0350000000000001,0.885969196850098,-0.542062074365772,-0.343907124780425,0.613963014625733,-0.925555816246532,0.311592797826008,0.888226703261865,-0.535238083490919,-0.352988614846897,0.694072962836585,-0.846167729192474,0.152094756255256,0.893148037466055,-0.606880603354955,-0.2862674353912,0.823098251094284,-0.204019890018675,-0.619078356461245
0.0375000000000001,0.709987837089733,0.118929731497514,-0.828917570221419,0.940342676579885,-0.524746185105278,-0.415596493734502,0.697789216957615,0.137976606479322,-0.835765818038644,0.898582083157354,-0.388576807509075,-0.510005285142474,0.759160814488211,0.056136006882319,-0.815296822155905,0.41534524312454,0.410750893666623,-0.826096143221573
0.04,0.130312711804542,0.703655719373182,-0.833968436029226,0.69397392863614,0.189452614348797,-0.883426545421317,0.110838997851586,0.710981634343825,-0.821820630351048,0.591752798839172,0.293492875799218,-0.885245685770861,0.189827510078973,0.678724739753622,-0.868552251586028,-0.252302822800706,0.791785123757116,-0.53948231247014
0.0425,-0.518494472941428,0.858158825060529,-0.33966435839086,0.035994734561283,0.798384406781092,-0.834379144501522,-0.551577473635545,0.892688385119428,-0.341110911721696,-0.04976215095893,0.791782660502381,-0.742020523016655,-0.490018238508012,0.906172470123838,-0.416154232661731,-0.721917807799188,0.679708305842325,0.0422094996141425
0.0449999999999999,-0.873075315722909,0.529942770147577,0.34313254069248,-0.647124388450571,0.936989936993363,-0.289865552502664,-0.894381597084689,0.551558870306889,0.342822727098685,-0.66015923168412,0.828932074802699,-0.168772858468895,-0.890739662537757,0.607811099806536,0.282928562833888,-0.773381736623217,0.15991555511389,0.61346618655577
0.0474999999999999,-0.710599953540576,-0.101332051119191,0.811932001732894,-0.96810466679415,0.530750678714909,0.437353980565884,-0.710710903109339,-0.119633647670923,0.830344552854675,-0.870041484646776,0.378813287969166,0.491228177885469,-0.768182172724635,-0.043375759616032,0.811557932911793,-0.376755788468767,-0.438697490665981,0.815453282580568
0.0499999999999998,-0.116872778071573,-0.707425112442796,0.824297888964314,-0.726904197722397,-0.188200017804299,0.915104206099592,-0.109928426014007,-0.70793889843148,0.817867328213109,-0.567783207330958,-0.299481186461556,0.867264373956144,-0.188807791103563,-0.675065122318931,0.863872914156441,0.242900688954232,-0.805978507510267,0.563077812202052
0.0524999999999998,0.530922276808906,-0.887968028193693,0.357045748370499,-0.0738212174380805,-0.79126462506592,0.865085836325061,0.543636756155761,-0.874944150847389,0.331307396833454,0.0688732518404075,-0.798152271042115,0.729279002410391,0.491419143057385,-0.904751585371395,0.413332440840645,0.687217113144091,-0.675303145946753,-0.011913973637084
0.0550000000000002,0.889296762814553,-0.549991875872998,-0.339304889113235,0.610988812019733,-0.924217159293705,0.3132283463937,0.879409135193896,-0.532641399925131,-0.346767732537496,0.682077440170028,-0.83152418502603,0.149446732182755,0.892543531720932,-0.60747310609036,-0.285070427251029,0.760640369599719,-0.13674516349905,-0.623895201620124
0.0575000000000001,0.724790345599524,0.107809861174612,-0.83260020752921,0.93444855424373,-0.51552267736966,-0.418925874435041,0.701877176312147,0.12366859169992,-0.825545764629809,0.893236718966291,-0.378377686862837,-0.514859042411911,0.772411540184653,0.044022039095714,-0.816433580328901,0.368142786552734,0.480056441935673,-0.848199226110811
0.0600000000000001,0.119446475193959,0.714446516155181,-0.833892993354678,0.702670981667681,0.196267469101848,-0.89893845037652,0.105058899312258,0.720725947292433,-0.825784844947884,0.58446604024114,0.296037770474464,-0.880503823149896,0.188532775058539,0.681842158868614,-0.870374935303718,-0.246952181745329,0.824946918735014,-0.577994743621475
0.0625,-0.535194707117346,0.893749447230174,-0.358554743745959,0.051814875070176,0.791461310025593,-0.843276186923077,-0.543451070558981,0.878102682328688,-0.334651611610897,-0.057323179656009,0.804882824795212,-0.747559661548425,-0.494838647899632,0.911237276786196,-0.416398629205206,-0.692986045334224,0.716452807741288,-0.0234667735004965
0.0649999999999999,-0.880376725028,0.559730229102491,0.320646490623965,-0.635606293799519,0.928960669603008,-0.29335437830739,-0.886360302808433,0.531512215486239,0.35484808483621,-0.658259499304187,0.840921841949292,-0.182662361652681,-0.8933892517392,0.613457265013913,0.279931986233178,-0.71642514970869,0.188306832683906,0.528118314546776
0.0674999999999999,-0.711193195485408,-0.103281583325609,0.81447477611635,-0.96237662787125,0.517495888116038,0.444880736455761,-0.707278136400479,-0.128613908454575,0.835892043036558,-0.870073716251516,0.383437656441797,0.486636039166158,-0.767457250045859,-0.0459457925316565,0.813403042659405,-0.359673182594245,-0.466885040724405,0.826558231332963
0.0699999999999998,-0.127901308516065,-0.697873780147765,0.82577508960769,-0.732250915232165,-0.192166957984796,0.924417869488559,-0.099219927461126,-0.731407797010538,0.830627725571519,-0.565026967573137,-0.287676484901008,0.852703431491896,-0.190587985305082,-0.681030900573809,0.871618886503921,0.23894630401065,-0.782925711346562,0.543979410767972
0.0724999999999998,0.539244866467485,-0.891107983205708,0.351863118614919,-0.0778597327612575,-0.791248115561556,0.869107844728013,0.555483368497975,-0.895654694147309,0.34017132714275,0.0810397489220825,-0.79554664491381,0.714506876057341,0.494732543650691,-0.913825410452583,0.419092866534797,0.728358390248093,-0.686514795190202,-0.0418435998803955
0.0750000000000002,0.8847358165189,-0.551855178669898,-0.332880636544069,0.614293505684845,-0.938974454674444,0.324680949221607,0.878315835925096,-0.529894651992617,-0.348421184513804,0.689399246133012,-0.837747065570647,0.148347802637153,0.88708361817366,-0.604425754817984,-0.282657864805211,0.795176756505204,-0.218067225598584,-0.577109539883266
0.0775000000000001,0.701997651069165,0.118750773289238,-0.820748424104659,0.932671540526838,-0.527752877869355,-0.40491865795871,0.688227927220443,0.132705391080031,-0.820933320606715,0.895501917139194,-0.376840834775503,-0.518661095677869,0.755723341000652,0.058388135907559,-0.81411147909656,0.366170043781894,0.4702912729788,-0.836461318004065
0.0800000000000001,0.129518723306834,0.68918181458044,-0.818700536200584,0.6912872945364,0.186970552088488,-0.878257841655799,0.0922230190696655,0.722531103834845,-0.81475412454364,0.590445322833213,0.297047902311497,-0.887493238012758,0.185900289471177,0.675810829811096,-0.861711119836487,-0.258972840291051,0.806782485467487,-0.547809641033958
0.0825,-0.528573663072665,0.869244622711638,-0.340670957652968,0.0347848512465835,0.792639751169529,-0.827424602073346,-0.549977310819342,0.88544528093387,-0.335467972893952,-0.0554264387842375,0.797382443548976,-0.741956020763759,-0.495893447161189,0.904700124990919,-0.408806677617264,-0.755493105385757,0.679686520017317,0.075806580954876
0.085,-0.888329570524419,0.553178002009943,0.335151569010461,-0.642959116415206,0.930090414955717,-0.2871313041407,-0.881997530799848,0.52625172373082,0.35574580193727,-0.66549149379011,0.838020198261463,-0.172528724573035,-0.893021773848323,0.608790506029608,0.28423126772917,-0.788800689051433,0.171443331111468,0.617357347858073
0.0874999999999999,-0.713372232937802,-0.107202651213601,0.820574884748916,-0.961874754394625,0.519987422969872,0.441887324053062,-0.70369961674898,-0.136420346680314,0.840119957975616,-0.872695595446372,0.383859040342596,0.488836534569165,-0.764253343524409,-0.0529571245444245,0.81721046813087,-0.359403520100944,-0.462031898986177,0.8214354171509
0.0899999999999999,-0.115897508886667,-0.712052628693957,0.827950140225167,-0.7393515951891,-0.186814749527585,0.926166338535381,-0.0917884035042685,-0.729091715329504,0.820880115419407,-0.56568800460378,-0.296682143584994,0.862370130082828,-0.180536991899648,-0.685649326534241,0.866186318256146,0.202025774915396,-0.801593970953445,0.599568205210074
0.0924999999999998,0.543844644947081,-0.892802225688413,0.348957586343043,-0.078296097893051,-0.7922821271278,0.870578219480121,0.564320009629074,-0.879035685085015,0.314715674817937,0.079716457491888,-0.797405646698591,0.717689173559793,0.505633459841818,-0.909814241682716,0.404180781728412,0.705778906782812,-0.675035093458728,-0.0307438105677895
0.0949999999999998,0.889408486204466,-0.557925599245809,-0.331482881591271,0.61825770888071,-0.936060704174332,0.317802990056959,0.885938590835001,-0.516934573839799,-0.369004018150363,0.685798623990874,-0.827764315453906,0.141965678213846,0.894428724900647,-0.605866531674142,-0.28856219399309,0.794775782581441,-0.150934396494993,-0.643841396327448
0.0975000000000001,0.710059772908643,0.110353943265165,-0.820413713633347,0.935879129983736,-0.53289982955821,-0.402979303601451,0.704480067099984,0.134997654635217,-0.839477725672424,0.895679816462303,-0.377282606821511,-0.518397220169578,0.765593110219931,0.052524803968379,-0.818117915967557,0.373836949892323,0.430020273824273,-0.803857232567414
0.1,0.112068590833075,0.726099793539602,-0.838168383201826,0.701853675665092,0.188355393069094,-0.890209069418425,0.100252494370179,0.715670647656917,-0.815923147382156,0.584954902242848,0.302150379655552,-0.88710529064071,0.183926662894208,0.686457732251198,-0.870384396805449,-0.257184334103368,0.817782567207629,-0.560598232283828
0.1025,-0.535860268226615,0.888116429999576,-0.352256160182369,0.0456219666603295,0.795805794559203,-0.841427764136885,-0.565980544837855,0.887890269769422,-0.321909729505057,-0.0605332181078765,0.802313650944032,-0.741780444264102,-0.502572647514889,0.911557578950479,-0.408984931854315,-0.738800154866105,0.71572008437049,0.02308007320654
0.105,-0.881109284770672,0.532747513741301,0.348361772776362,-0.64039245704632,0.926427438291641,-0.286034989952288,-0.893183993580813,0.541864213297206,0.35131977650384,-0.665127206425934,0.837806019128643,-0.17267882930415,-0.893304032348455,0.603956474306301,0.28934755884379,-0.778809322226808,0.165435585337692,0.613373731175217
0.1075,-0.715351362148979,-0.110365508440184,0.825716870787598,-0.957780364019232,0.516605319686125,0.441175033065203,-0.706577861647903,-0.122140539738798,0.828718396289569,-0.871686258596339,0.388085706666079,0.483600532544517,-0.765712625648181,-0.051392062977824,0.817104688538349,-0.351831551097979,-0.447269567535132,0.799101110620178
0.11,-0.124284966908111,-0.698589263064413,0.822874230770519,-0.727825720082455,-0.193680027956468,0.921505738890441,-0.104216957078012,-0.714359281650869,0.818576234439369,-0.56572048226943,-0.284916548047918,0.850637012306116,-0.186478605366549,-0.681122614811962,0.867601219487771,0.233756474742052,-0.752630262795565,0.518873791261584
0.1125,0.532028622783899,-0.873689554517848,0.341660935430338,-0.077257778917668,-0.794868966255686,0.872126739840421,0.557306053662557,-0.885596801853332,0.328290746843093,0.074026799011325,-0.782205905243856,0.708179092145605,0.49628036699875,-0.906615968041671,0.410335600870977,0.673864493842614,-0.596838828102939,-0.0770256582750765
0.115,0.878756544890054,-0.530474407520922,-0.348282132637323,0.613622106564303,-0.945519198390566,0.331897087905161,0.884449998765674,-0.530529420369041,-0.353920579118625,0.67800584925087,-0.823439879725713,0.145434018735327,0.885699701020672,-0.599610710420051,-0.28608899126105,0.735864967572091,-0.155313734107378,-0.580551234283032
0.1175,0.703890373010571,0.119796495401179,-0.823686864763226,0.946919999767962,-0.546057789503296,-0.400862214039278,0.691445781100797,0.137339742715689,-0.82878552571466,0.88654510261063,-0.372057245704858,-0.514487867905975,0.755247983026769,0.055987860512944,-0.811235844411534,0.374623884136011,0.408961393483344,-0.783585289139071
0.12,0.12083384786245,0.708014557110419,-0.828848404172583,0.711573788698153,0.175869526377371,-0.887443317867314,0.0917391561010115,0.72808626046385,-0.81982542180707,0.582979681679563,0.310007012922393,-0.892986704967317,0.183632108049562,0.683831120538179,-0.867463229960908,-0.2361686370022,0.826829502289333,-0.590660873953639
0.1225,-0.531932089496117,0.896328008524006,-0.364395918980412,0.0504805519343985,0.784449482280646,-0.834930037380774,-0.566907416589168,0.90399973484609,-0.337092325130065,-0.059283155116541,0.810077310324735,-0.750794166799535,-0.499974628769368,0.920795051785919,-0.420820424128958,-0.722568740711354,0.712251296392167,0.0103174485442645
0.125,-0.886723298931243,0.567024435952294,0.319698864924416,-0.640755527168788,0.928527681459178,-0.287772160580105,-0.89314131555833,0.550423224825108,0.342718085528498,-0.66491915865044,0.838274656902247,-0.173355513585691,-0.89683165862834,0.6202298809339,0.276601777991765,-0.778933321471379,0.172916086390517,0.606017238735362
0.1275,-0.720923576007982,-0.098902645951037,0.819826224905127,-0.959151388096718,0.525802878310254,0.433348498642442,-0.715600514295911,-0.118878538059872,0.83447904861245,-0.870805649171095,0.381035880230159,0.489769750097946,-0.771093571372599,-0.0449927590334405,0.816086331324891,-0.356143032466569,-0.435331977206984,0.791475006002581
0.13,-0.123627721183531,-0.707725680890977,0.831353405011586,-0.71772886085323,-0.200461272906686,0.918190121120113,-0.120999395601565,-0.712913223264473,0.83391261566026,-0.568811878718207,-0.291695727436324,0.860507588374247,-0.191707159675777,-0.678803934208365,0.870511094287217,0.26580671635099,-0.821060558469299,0.555253836941751
0.1325,0.549906665035966,-0.890114386357826,0.340207724463807,-0.070400489120621,-0.801954894476221,0.87235537368515,0.555867038263702,-0.893263682419879,0.337396641337506,0.0707770093804285,-0.793739838978171,0.722962816813153,0.504570828284773,-0.91443826941547,0.409867440413744,0.696776835771359,-0.687678121753622,-0.00909871241129551
0.135,0.891671907465025,-0.544216069794552,-0.3474558329412,0.613304313263016,-0.932963506057674,0.319659185700667,0.891283816891637,-0.542288756907838,-0.348995060487219,0.677546612923462,-0.828484184067773,0.150937562837394,0.898744003301384,-0.610196255630651,-0.288547747885675,0.737768164705452,-0.126622388314622,-0.611145772141722
0.1375,0.714676035568299,0.114599945280974,-0.829275976859573,0.938608689117979,-0.5276707000142,-0.410937995671024,0.696593038897587,0.13311733757008,-0.829710377280356,0.894613785454138,-0.373252412410195,-0.521361379457127,0.763627812751091,0.0535205390583125,-0.817148352254618,0.391082562962011,0.482039760092302,-0.873122329236911
0.14,0.123176730717396,0.706075486523991,-0.829252216370247,0.712717623604469,0.177739202051789,-0.89045683395433,0.093547028846815,0.730647036618135,-0.824194069434518,0.583212077810946,0.305196243179659,-0.888408328315411,0.185656643539965,0.684736743707572,-0.870393388730871,-0.208542625590369,0.791401556622719,-0.582858940595835
0.1425,-0.532213404161471,0.878036097660716,-0.345822693913258,0.0583407652524375,0.773573835739937,-0.831914610964547,-0.559199681264333,0.890080069142666,-0.330880392499421,-0.0610330871899045,0.802898839903052,-0.741865761423889,-0.495341405753976,0.909589547619695,-0.414248142571189,-0.684401805227346,0.620770769064199,0.0636310333117215
0.145,-0.862206149028211,0.527415026369721,0.334791121969339,-0.636564946437491,0.915931030464119,-0.279366096555485,-0.879056156220796,0.527757497500794,0.351298654924862,-0.6637061930235,0.838940253353844,-0.175234070753328,-0.881394304900692,0.599931626434562,0.281462678348106,-0.754115924167613,0.118874583295376,0.63524134471001
0.1475,-0.693973387182102,-0.119842598158635,0.81381598562923,-0.957024732053614,0.504004673247982,0.453020042393702,-0.691688072066178,-0.134015799447661,0.825703869892479,-0.881521776334634,0.396106353950961,0.485415409030063,-0.751178994291204,-0.055314095557431,0.806493090319923,-0.388776348666293,-0.458819038480963,0.847595389106863
0.15,-0.114013178575294,-0.711913599023837,0.825926778601412,-0.726390421775475,-0.211955764249682,0.938346167969075,-0.0957762059014595,-0.729582115197932,0.825358321695285,-0.566433916341342,-0.283106516132304,0.849540418830344,-0.178011649142903,-0.68547577429553,0.863487424148288,0.255529141820464,-0.818897426245567,0.563368278825205
0.1525,0.214671963748849,-1.21625273394838,0.0258691690955205,0.734159948585482,-1.16623150798053,0.501394484974172,0.230865031430899,-1.2078427431493,-0.00131457105473753,0.709474604956122,-1.07442806063759,0.418639660623342,0.0976306983696935,-1.19232030753613,0.124393458234781,0.214233585398779,-0.883551403197963,-0.285759349042334
0.155,0.260181337762658,-1.17614615820856,-0.968184152058555,3.29235068758572,-2.24919775722855,-1.00918230173877,0.268457667258212,-1.15686545306577,-1.00095500219124,2.76408450278046,-1.85073222997014,-0.887488108769707,0.00934302827416163,-1.13143645305902,-0.813149233316736,-0.186704439657891,-0.140376784813341,-0.678343740598424
0.1575,0.168216317070071,-0.459480162915144,-1.41235226284254,5.52825040012744,-2.90524250937668,-2.77912624279692,0.160894416708515,-0.450482671050172,-1.41905660536222,4.47772727212087,-2.21731612818932,-2.38265041099282,0.0169914551393811,-0.438001493373266,-1.30811887773831,0.345761162444814,1.10007002438709,-0.346140296849094
0.16,-0.0313358125088963,0.517376531993366,-1.05608979701077,6.2852609233133,-2.66382655112275,-3.78214547852227,-0.0644840468033251,0.542776055455043,-1.05052869706173,4.95867755723128,-1.90092408645538,-3.18370703939154,0.0204749964591096,0.496646988838282,-1.08977455312292,0.290260667139907,1.39501211049275,-0.343642302662063
0.1625,-0.18572271860082,1.23315793105574,-0.031016021883492,4.61651474033605,-1.55885609829732,-3.34248811963838,-0.212125607699463,1.2463703267228,-0.0154720121066135,3.52436520861662,-1.01359375912051,-2.73288354893042,0.0166464355329883,1.17470925197876,-0.184350017222803,0.045470065381979,1.03097647547939,-0.0422633205824595
0.165,-0.322423882326782,1.12585554348281,0.893165978573336,1.5841151315307,-0.20126142809984,-1.5942591788936,-0.321668816745474,1.10522920094109,0.917937302376054,1.09529034530539,-0.037332510413994,-1.2228150993683,0.00710437500946119,1.062218843331,0.722327674816847,-0.076368605668354,-0.139021415603497,0.226341762028553
0.1675,-0.224313557823002,0.396547684623089,1.31014016164586,-1.10845324526056,0.707562871934033,0.493683615883566,-0.209791328757614,0.382497633013631,1.31439654018215,-0.950888827052316,0.530948178047608,0.491419148307678,-0.00280620367076474,0.38011852771172,1.22641023842008,-0.260142120551199,-1.14207248219526,0.425165857178257
0.17,-0.015386008235396,-0.60123271679667,0.943654742396586,-2.09137220636846,0.696197016386425,1.72461755376596,-0.00346201609229375,-0.601315707450654,0.933260113398545,-1.59406136610452,0.398072309220592,1.45119574249077,-0.00819165854568982,-0.569912738697354,0.976739053184797,0.0717838243838349,-1.33880778886882,0.551974333719611
0.1725,0.232061013676575,-1.20151228199795,0.039159652059395,-0.774986544592367,-0.209160618542123,1.42644250473506,0.24065849330457,-1.20137686121508,0.027739235066184,-0.435510090049305,-0.336364713887818,1.11478430427888,-0.00572759009137547,-1.16230537645708,0.164255317515186,0.0503134630209263,-1.02720273415675,0.151547773187103
0.175,0.331739071685982,-1.09174872782522,-0.899715513608885,1.74659919754768,-1.43327923645922,-0.20250379661673,0.336494327505688,-1.09216354872295,-0.909331025593026,1.60269470696078,-1.21356165511247,-0.303554529568412,0.00227355517901055,-1.07879785477969,-0.752713040108576,0.232102736851805,0.00439152253943798,-0.244658262084088
0.1775,0.206920059667021,-0.403346782298873,-1.35245222657362,4.16810165515686,-2.23785296243723,-2.14378675317089,0.20020390677962,-0.394474455045945,-1.35971522024315,3.45118733918578,-1.69522907281919,-1.92229171067763,0.0112082273137867,-0.409570823914902,-1.26878448990171,0.19677040143619,0.756902701643102,-0.722936872175267
0.18,-0.0284910218316325,0.548361934327368,-1.02499030292412,4.90210226597643,-2.08581885188889,-3.23894997464889,-0.034207433423389,0.5530019509105,-1.02590588123058,3.89267579739827,-1.44074753608612,-2.78082494431986,0.015412469357837,0.524665503321068,-1.04799997802771,0.184550589725586,1.32481069205539,-0.665942355587082
0.1825,-0.27008875901286,1.17397564893205,-0.123601928212149,3.49522783833938,-1.01156586150727,-2.7893168771132,-0.279295894725534,1.15639933902927,-0.094916230750472,2.66650461100893,-0.573329458917692,-2.33133348141566,0.0122255087987721,1.12788204063036,-0.235597395488871,0.10534377453364,1.08247514003674,-0.158020913119658
0.185,-0.311433143554354,1.13570108984535,0.880921715689662,0.684736031093065,0.345280052377323,-1.02522996047821,-0.319979933298189,1.10202688123737,0.927766969568731,0.413655413832986,0.397964251576959,-0.808545253586154,0.00345102116723596,1.08589045658961,0.740688841341629,-0.160482168290287,0.101562292578113,0.450545216639652
0.1875,-0.20720173739355,0.426572702948326,1.3526263359175,-1.99984891175945,1.20828644469476,0.989863661652669,-0.187815084618929,0.394574681362735,1.36959717629037,-1.64820345799555,0.920200134637591,0.881697801503646,-0.00617672314004211,0.392779708803612,1.2491943392152,-0.210073282878024,-0.856119301790736,0.779645389476956
0.19,0.000576741552877999,-0.515457322757782,1.01935076780042,-2.94358809166154,1.10837897886619,2.14724385488693,0.0360264126755345,-0.545757780351486,1.01557438868852,-2.24854231264789,0.716621495858681,1.77425419160648,-0.0109072629991898,-0.520739104593501,1.03048809122968,-0.275425012721504,-1.50953507832169,0.501964264897231
0.1925,0.217627000234497,-1.19336097911713,0.066800471218262,-1.71965360157883,0.130069101906236,1.80425450489104,0.237337209754932,-1.20627831612142,0.0573059008483135,-1.14222543485386,-0.0731933670939125,1.38217133681654,-0.00838495536607725,-1.15908301845092,0.19595342984855,0.036672955263998,-1.17244511342757,0.077264218923963
0.195,0.29753103877706,-1.16827349064977,-0.931291825358302,1.01797967407836,-1.106268742285,0.176715061992045,0.289309950997678,-1.1486430938491,-0.948234889169189,1.05975342140767,-0.962464591692343,-0.028766261304341,5.43561257584199e-05,-1.1188583538726,-0.769733321195108,0.237204250787573,-0.190149875616946,-0.383411424310555
0.1975,0.214726361399544,-0.42455175209785,-1.37439459386094,3.54159150206604,-1.8920495780032,-1.75508848091283,0.190178795663878,-0.412376986764696,-1.36735241460818,2.98089260306711,-1.42387540053505,-1.6393172938402,0.00922084417228642,-0.411223238933341,-1.26816061211552,0.341783341940581,0.957219800606265,-0.606863318827237
0.2,0.004432549964462,0.544849092843698,-1.02394139780407,4.35804787524252,-1.77453701798002,-2.86926001163906,-0.0223749715648369,0.559743256031949,-1.01435986366482,3.48224184710516,-1.19002537062218,-2.51448442900659,0.0136741541820392,0.517618810199031,-1.04874431014969,0.269582627651126,1.49380610096408,-0.52504370457785
0.2025,-0.197522997113144,1.20721152607981,-0.0576404031841,2.93648650443545,-0.76992978166057,-2.48701608936727,-0.231155506979897,1.23310972901839,-0.047932277672666,2.23854835061532,-0.371923191495974,-2.11565537886943,0.0108052410582879,1.1654302914597,-0.199447466763656,-0.0430693149906612,1.11685115344334,-0.17622457307059
0.205,-0.300332974952626,1.13449286167056,0.89380675079006,0.09208753540767,0.52699480767673,-0.800105598261559,-0.326064354577117,1.13422565870506,0.924549144831479,-0.04873655805289,0.557656940780017,-0.649456367203303,0.002085165199983,1.0959100758339,0.738024125943161,-0.233335384939306,0.0888224533160015,0.293195336854543
0.2075,-0.229527738292319,0.413203910220535,1.3161885120111,-2.46867493997684,1.37951455816012,1.21522050561726,-0.216312417824787,0.392771334171516,1.3279006203153,-2.01333498464525,1.08266999099431,1.02873108837119,-0.00725018307891328,0.399208523097678,1.23243038135048,-0.362300427068745,-0.989198301709151,0.605446087276235
0.21,-0.0155194367817895,-0.55886420046986,1.00099842534761,-3.35459908189963,1.31696146881005,2.40281822457042,0.0346083909847965,-0.569629274548584,0.96304571772825,-2.56270855651093,0.900855519411068,1.94569276673682,-0.0120003580649476,-0.533398006444772,1.01567982105883,-0.121377430426289,-1.39462105423861,0.604708221061737
0.2125,0.222557458841615,-1.19092254417659,0.0768102937261105,-2.02378547577595,0.353784769114781,2.05277019889688,0.26610465791724,-1.19820013427652,0.037817376109219,-1.38417640915379,0.102950118508013,1.57880979379207,-0.0093068134543073,-1.15583935980403,0.191343155664552,0.150653907463681,-1.05760597395042,0.168861558760739
0.215,0.334357571371041,-1.10586500656836,-0.884819070122849,0.6608253747766,-0.938654000308309,0.381997488654462,0.340653016510329,-1.10036532901937,-0.901893745876756,0.768055125014427,-0.81894466797075,0.13216767991729,-0.000822026407826455,-1.08398844615905,-0.736309760010072,0.316158567789046,-0.122537977407339,-0.410112974277686
0.2175,0.238953587874803,-0.423987905009945,-1.34547659549083,3.14270372927173,-1.79452704098644,-1.59278949100901,0.198185486475771,-0.392599910876787,-1.34107417643916,2.65642130279267,-1.3200903477811,-1.52600439256427,0.00841486945414945,-0.408140329317466,-1.25131197899775,0.348487848959612,0.833721988269277,-0.795496915218519
0.22,-0.00370708226479399,0.527800002232891,-1.04839726995392,3.9936079447093,-1.69093344760597,-2.72100610323059,-0.0624562434508086,0.54404307792077,-1.00779058333358,3.19966173661344,-1.10869883664903,-2.41577080062702,0.0130486737731629,0.51683890207562,-1.04699698987027,0.175452051152544,1.35577435916808,-0.687632472519019
0.2225,-0.254086246401784,1.17988101925115,-0.12073243652203,2.68116925517945,-0.663955191996957,-2.32389554372129,-0.279911229448373,1.16504531555307,-0.0779174678410865,2.03458235503316,-0.278135574922976,-1.99473000697325,0.010276527540097,1.13978446282222,-0.222159105798467,-0.06406275990318,1.1396131860673,-0.129130253889023
0.225,-0.336872845850247,1.14365052706809,0.882009603023454,-0.04489310412848,0.658262610447173,-0.624704541270718,-0.333849930319779,1.11799142210135,0.909483307386517,-0.175839544373965,0.673733047522637,-0.506740556920711,0.00169245487938201,1.0987943435942,0.735987299736984,-0.256902493392561,0.229885665250971,0.493256240755985
0.2275,-0.209162585299436,0.444104605871145,1.35691171589961,-2.63911004209096,1.50069687468043,1.36008855680796,-0.198491557980073,0.425701255133716,1.36931786634842,-2.15289524205673,1.17467123539774,1.15061406608714,-0.00772242056950562,0.417539103467448,1.25997181763715,-0.263876735093661,-0.872019130092828,0.779206086796532
0.23,0.018842947046228,-0.510661903284711,1.02296310879362,-3.57388863923629,1.39306718503336,2.4911219512981,0.0431523911403021,-0.531276921902709,1.02099864836611,-2.75697328969138,0.953411959153834,2.04503194409736,-0.012382083913201,-0.511621558049604,1.04231240641493,-0.200753128691785,-1.55391331287858,0.578221565240718
0.2325,0.20442740506566,-1.17411898047411,0.0820258475764845,-2.29893757491411,0.396114425392969,2.12933143728227,0.243848149071069,-1.1816811218931,0.0478314518875815,-1.62606426043429,0.152418929472533,1.65004550497095,-0.00966536165807337,-1.14197306474399,0.201602816427444,0.0481143288660555,-1.24057928507033,0.0784740737295365
0.235,0.279237258674899,-1.15604367213135,-0.90892292624263,0.45122030534144,-0.877570991217046,0.495551385182265,0.294920895625414,-1.1262635839819,-0.959522347831119,0.593475025693625,-0.746069669143582,0.206580582332188,-0.00110416367230229,-1.10237893196495,-0.760521319024253,0.238778955013956,-0.154381273663634,-0.430126046810131
0.2375,0.216083620262906,-0.44802090450399,-1.3659210629496,3.03643322598119,-1.69822684139697,-1.44715533343422,0.201366142885715,-0.41381036129677,-1.3903871527174,2.56052344568246,-1.231054349277,-1.41409490485713,0.00824942920437693,-0.417185377707085,-1.2721745929782,0.279862608736134,0.989374017141535,-0.616648025021604
0.24,0.011525439120782,0.535646550203575,-1.01854863318899,3.91685984370794,-1.6061747819619,-2.58984062263777,-0.00830837223645749,0.536748774200185,-1.00175377068332,3.11373760883478,-1.02450218205689,-2.30612314430559,0.0128145882307368,0.514203661751925,-1.04026701378779,0.233621737831068,1.55142320245514,-0.505309704847941
0.2425,-0.205314880127024,1.2090853307811,-0.0714941130811265,2.56748360406515,-0.635107976356944,-2.23992929593714,-0.220407567284134,1.18987694951519,-0.034913185251301,1.91784690893693,-0.22720407716489,-1.92945916941197,0.0100748011919941,1.1528868295882,-0.196963846152531,-0.107278699060654,1.15473781018117,-0.140896623142206
0.245,-0.292451370370502,1.14404775408889,0.887143184173966,-0.21885715916111,0.646450932615016,-0.586310850256413,-0.313323867554082,1.12539136994812,0.931762266068016,-0.332061660236779,0.694914593352466,-0.485915860040188,0.00151357906645411,1.09819930974516,0.74363069108397,-0.348976820502485,0.109659914923608,0.339209015740066
0.2475,-0.220445162333243,0.425730462220518,1.31560090456638,-2.77165006941278,1.50780396325215,1.38902729564596,-0.227703137582277,0.407060817360829,1.34640121061817,-2.28705190185216,1.21352282691711,1.17103670850741,-0.00788131243442615,0.409117388308919,1.24203693881201,-0.290485737391397,-0.951694695113011,0.607419088736392
0.25,-0.019635516066037,-0.539059638080851,1.00476651714717,-3.64711518275035,1.44040485912738,2.56700257164141,0.0125349095133505,-0.555608025518179,0.990952869994068,-2.83267999228568,1.02340185847578,2.08940118668774,-0.012551563658403,-0.521701021105921,1.02897143557339,-0.113317660359344,-1.46789965933348,0.604949524054133
0.2525,0.217758860061673,-1.19056728242926,0.0933667406427905,-2.34529440545233,0.468514545740325,2.23089768730723,0.246393656239303,-1.20563505743758,0.077498479876642,-1.66045619131369,0.229585604180019,1.706192061005,-0.00981433729575605,-1.1543477735235,0.213043167104133,0.13627374475936,-1.09122590312011,0.158744206536704
0.255,0.32844086880092,-1.12925333729181,-0.875555976084284,0.36534575927932,-0.841238031439065,0.568185834359792,0.331732312876689,-1.11971942748934,-0.893307721807891,0.513635209140498,-0.695051015191576,0.253348208732202,-0.00131205459833915,-1.09508759035142,-0.726382009513594,0.337129115841576,-0.117921287421192,-0.433403331856286
0.2575,0.215216235193206,-0.434056112997578,-1.33455136709585,2.90398550762816,-1.7120538180497,-1.41025654217065,0.214963134242031,-0.41112699603983,-1.36192928321698,2.4477971548378,-1.21620378712463,-1.4010656042615,0.0080675236133972,-0.416073169357671,-1.25131705176707,0.277855048274626,0.865983403588286,-0.778885026181173
0.26,-0.038051983688031,0.533268797111122,-1.02199334489169,3.81642060743847,-1.62262722335008,-2.55753450025406,-0.030488401199953,0.524710107555846,-1.02270199561904,3.03092306592682,-1.01734886136451,-2.29620231079313,0.0127746122102416,0.511917739353607,-1.04258939248429,0.136197085016067,1.41523521583704,-0.666056387354357
0.2625,-0.260884824191474,1.1994966976167,-0.099861765646669,2.5296633982311,-0.621962826884782,-2.18674504893426,-0.250258065986383,1.17240502495895,-0.081041095146673,1.87591413196952,-0.1997351858696,-1.89313985855966,0.00994541210772976,1.14859301244378,-0.217306894838686,0.02656169274568,1.16650407839442,-0.0981004503268395
0.265,-0.316487665889937,1.15528923810285,0.884111160443288,-0.208402740746175,0.694362676867388,-0.527570178497843,-0.308195679695823,1.13780814969318,0.898382769303107,-0.329523104022386,0.73046116530058,-0.433388653473408,0.00140880810391996,1.10984122262502,0.728472689768895,-0.238601302024754,0.197356997420661,0.465577724034455
0.2675,-0.211513288643061,0.448280088717439,1.36244177150285,-2.79507125079433,1.54202451543792,1.42456851334092,-0.195850123014202,0.443372872469403,1.35663391878771,-2.31509557569595,1.23707545281939,1.21133994340057,-0.00789446145223074,0.427165816054097,1.25588926072581,-0.359782127814354,-0.900857915993623,0.703946954064628
0.27,-0.0012187353895695,-0.534672064722166,1.04160691201733,-3.71499509411848,1.45199260664903,2.56695340162908,0.012658965312715,-0.543799542719865,1.03879002278494,-2.90568039025036,1.03578785651884,2.10623502389265,-0.0125865191241475,-0.520457031671186,1.05507466867884,-0.190350058171432,-1.51781766922106,0.539665377216542
0.2725,0.221723920839065,-1.19749386176546,0.0861471441034845,-2.42678124328348,0.472820112094176,2.23461368152841,0.230199790893774,-1.21721974945455,0.095214241114001,-1.74541658870906,0.23068778673965,1.7329520240632,-0.00990315364860737,-1.15812432300764,0.219266161438112,0.132051986687255,-1.23011068858316,0.124612622101656
0.275,0.312410661843916,-1.15399342895919,-0.897234092335279,0.310695012555555,-0.824139654588143,0.607832003523088,0.31210859949643,-1.15919597769376,-0.896660087308097,0.461733122559731,-0.681011337979869,0.292658087961989,-0.0013555478205945,-1.11034142420165,-0.737132585624983,0.321416547505517,-0.163147659802777,-0.383228631750153
0.2775,0.216438842821543,-0.450649414419262,-1.32458904852906,2.88770714265336,-1.67629701673307,-1.35927310720293,0.1922200113485,-0.433655956005188,-1.3220839594334,2.42550965457152,-1.18560787273374,-1.35485298499918,0.00800765537576317,-0.424081811697011,-1.23457528946865,0.337911228022976,0.935012358190152,-0.719617954619391
0.28,-0.0090683000092265,0.530542908622241,-0.996774283988215,3.78097456561138,-1.60640309233197,-2.51924314837859,-0.0358313427554909,0.537581164316665,-0.978697470869977,2.98419575074778,-0.997804467042634,-2.25430356589466,0.0126294323163035,0.513165558618401,-1.0211122375686,0.258610998105519,1.45419939738145,-0.596709712514846
0.2825,-0.227181012973841,1.18987321147831,-0.087458631635858,2.48865874696815,-0.631256033380031,-2.18772775048195,-0.251764691839935,1.18495234101989,-0.0554741926721535,1.82307996413679,-0.200078049553294,-1.87979399498756,0.0099293783375577,1.14803205557993,-0.210196732038852,-0.0575490196671545,1.10690236541622,-0.18679574404071
0.285,-0.319197306044368,1.1442499850878,0.874118977132813,-0.23460149852949,0.668796436143829,-0.54661249684399,-0.325112561096561,1.11944437756987,0.910037357818488,-0.380828279478254,0.732469251609851,-0.439153767422965,0.00140592864036184,1.10280975467585,0.729490576283856,-0.276266584867064,0.121479792110014,0.333882761920155
0.2875,-0.231837009374528,0.439817214491797,1.32804220733661,-2.79254746825971,1.53000466993057,1.43764814951187,-0.212927225415433,0.396040548907032,1.35786145918454,-2.34655757778486,1.25698635223734,1.22545148922522,-0.00796799965636632,0.415346874743498,1.2442770196234,-0.266371313743091,-0.940971919360217,0.757404962956349
0.29,-0.0026993977031025,-0.527536386673737,1.03106024401403,-3.6969494450083,1.47201432966233,2.59744473965898,0.029815748204883,-0.563689665753751,1.03662285358539,-2.92416152093067,1.06990555019389,2.14357766616921,-0.0126161547402096,-0.518543320247042,1.04977490817604,-0.17792326032015,-1.46836412626613,0.674487655664412
0.2925,0.228981148706886,-1.1892139915044,0.110653322807808,-2.43437152071396,0.492011506225258,2.25115223292694,0.263262144552417,-1.21123418962122,0.0962051243795135,-1.78176585678395,0.262810338050522,1.75882926353419,-0.00992314654817495,-1.15734320411917,0.227562986913965,0.10781749851805,-1.17868103663553,0.147200937331273
0.295,0.320973466821128,-1.14477234364572,-0.886456600984976,0.27656941317856,-0.819924702524252,0.608071319689739,0.323687594370104,-1.15035652972833,-0.888516146064881,0.407053558749528,-0.671098232490372,0.314243320849998,-0.00136062050465221,-1.10912528933914,-0.73020338737836,0.262304858584304,-0.22540395879061,-0.399299174091485
0.2975,0.221584902114431,-0.449223025277831,-1.35041080034271,2.85783676444369,-1.67763950377724,-1.36180828423746,0.193682102811333,-0.419833327805477,-1.35667193804154,2.3629988939967,-1.17834903958037,-1.32596149697263,0.00802485547068249,-0.421480637816074,-1.25111637443245,0.24833090689646,0.911974041373689,-0.711932079334402
0.3,-0.00913485317176799,0.509578971446694,-1.02545422166035,3.79296446051933,-1.60370269187649,-2.51373125902718,-0.0484369060706436,0.553966526860483,-1.03237528412899,2.95773309384247,-0.979784783960239,-2.23040445047353,0.0126590551126768,0.510038218969163,-1.04593324962289,0.204755556059521,1.50930174902998,-0.611500892795316
0.3025,-0.226258230832188,1.18069246856818,-0.0806235404156825,2.51747825743072,-0.630331485030339,-2.16852204686395,-0.25477413922695,1.21070860340798,-0.0798367252994975,1.81501273013967,-0.176709354795375,-1.85730433237084,0.00994608715213199,1.154179324227,-0.215869935107297,-0.0652710521812225,1.20229802285506,-0.105276090771935
0.305,-0.299306043882024,1.15446300486776,0.887187629881997,-0.21922064183362,0.668045419539066,-0.541974042313586,-0.301087212145254,1.14565367675149,0.90284929571857,-0.399882548198281,0.747661578366409,-0.420431719254083,0.00140293370244616,1.11066217958587,0.731095736666041,-0.289383685644782,0.172029206810723,0.414354582854857
0.3075,-0.21757343163517,0.468857944112687,1.32950282501379,-2.80902090804135,1.53345305140693,1.40930747354446,-0.191100420701532,0.431972576638803,1.3448447661198,-2.37953020374415,1.26391223249439,1.2193744211687,-0.00795012996537763,0.430547928114014,1.24283896143644,-0.336809909964343,-0.905344928613363,0.654815268173422
0.31,-0.018673941105733,-0.50897552919691,1.02815997895157,-3.72881669531317,1.46690077231926,2.57430780488856,0.0262609306885545,-0.52883187595143,1.00501700962632,-2.96039657425919,1.07506826903732,2.12796804456475,-0.0126521040108839,-0.501901921701092,1.0411249193661,-0.1564830406963,-1.50319625434308,0.544544117655923
0.3125,0.208513170287877,-1.18897791680136,0.0970907003145875,-2.44260153709565,0.504448745581487,2.24441086199691,0.24648795552058,-1.19170385931162,0.059610027178206,-1.81023273310812,0.280106942019487,1.7679912673249,-0.00997841001044634,-1.14685093735524,0.212618182989182,0.166568679132297,-1.17354727599377,0.100095896401336
0.315,0.504238467430819,-0.950651127794212,-0.678166123452525,-0.431790998118504,-0.680625007765663,0.708394434383005,0.529561244392408,-0.940382257718736,-0.716522507284326,-0.168953420424084,-0.570799186169131,0.425469681859954,0.335484441660301,-0.957514042243719,-0.58038588926683,1.23422931019721,0.117139440382987,-0.202018601271675
0.3175,0.824840474102138,0.164256655006119,-0.707227945328816,0.68058062538861,-0.6911110924303,-0.366457095426919,0.811218883163355,0.183716455319771,-0.71167967291106,0.642754942731087,-0.408899511133248,-0.527384365229247,0.797345010884529,0.0976568643620185,-0.704156499596287,0.796650731786602,0.508994018878625,-1.10361586665116
0.32,0.11118990391793,0.631676672753698,-0.876191173407567,0.72026118486845,0.178087393047901,-0.647008733484739,0.073175466402727,0.65227589529874,-0.85856136298392,0.517981569126192,0.427194245470796,-0.750797677776887,0.142224043435513,0.632604731926403,-0.888668473880575,-0.630058153090722,0.637256594331652,-1.2252924992499
0.3225,-0.604880344603375,0.785696452005692,-0.461874773539587,0.00705824395013549,0.656655711618095,-0.75591181132233,-0.625898663725873,0.793069058140027,-0.448619129353921,-0.18266035374607,0.83529520263524,-0.725392676739151,-0.589828856087919,0.827893383275009,-0.511083382493996,-0.429789533993099,1.46796242880204,0.450331309584736
0.325,-0.720433349770694,0.71446612536758,0.461468424306892,-0.562195672382755,0.905474970651573,-0.184500413561432,-0.72743273689286,0.699001156244149,0.485177734318105,-0.706292744327421,0.947153275845586,-0.118381024279801,-0.793705057865727,0.743825906546898,0.382940090711034,-1.04663551794891,0.30451122511836,0.698923378898685
0.3275,-0.823568831287854,-0.180787449648716,0.719604845893141,-0.953138764378185,0.474713635859089,0.424323001306503,-0.806113063148316,-0.203490136710782,0.724251437804641,-0.9700967532499,0.45370216862945,0.473585836240951,-0.896134464038471,-0.124809671697475,0.707856470996651,-0.74400857729163,-0.735707467937942,0.795198236068735
0.33,-0.116432112317873,-0.637152033587622,0.889742364269615,-0.824481865944888,-0.265350847895868,0.836417724373861,-0.0811808139609635,-0.664296477443213,0.882357077594254,-0.730838135141387,-0.264048189346134,0.797084844642902,-0.179864384793772,-0.611502551837251,0.935002949301492,0.311758212823051,-0.979266834923382,0.775233401802865
0.3325,0.471971968675032,-0.926942286597217,0.338437620073032,-0.044149742012344,-0.688498832774742,1.00150318948513,0.498326736886938,-0.946065170651812,0.330978298560866,0.0264963098326795,-0.634684755086467,0.815958890116219,0.442114454156831,-0.938837480330778,0.420536918904252,0.721477371127417,-1.04108486777719,-0.0605144566223133
0.335,0.849342224629919,-0.618050248326769,-0.334737782684202,0.521418380879707,-0.959978500071339,0.397526484096417,0.847261593783885,-0.604627235000723,-0.34654119821789,0.546722018814765,-0.76763414963872,0.187962004396113,0.839993058523213,-0.676972102434542,-0.291524560389799,1.28981919808477,0.148050204943714,-0.245159841652419
0.3375,0.862994995618455,0.182020735022863,-0.697822496918215,0.901091930129708,-0.5927923689209,-0.273299765857544,0.823468063425961,0.217622792561535,-0.693252256817733,0.792562173084605,-0.325863502724322,-0.440268054082033,0.860786135001388,0.107787304050127,-0.713173568016586,0.269126621809449,0.307556581735285,-1.05027379233533
0.34,0.0835323437287745,0.582978234440569,-0.92882517940027,0.683119708690854,0.0270352555902205,-0.808136564159611,0.0351474093741825,0.612836299308792,-0.911069522823469,0.48607237053556,0.299626005278329,-0.862598176922168,0.13390432398154,0.57941796931871,-0.948134908462031,-0.517375238141572,0.69097539009549,-0.877519960625985
0.3425,-0.490175215520562,0.886468928128907,-0.342176640783963,0.088101742672548,0.619646167241987,-0.811455075182591,-0.524621371058853,0.901451201496885,-0.322640251084011,-0.123657592243209,0.800703260259384,-0.758574923107924,-0.448451917494589,0.932445501333216,-0.388797242867094,-0.689053871937271,0.942103978555234,0.124329931535939
0.345,-0.890550143113086,0.546711446150408,0.298846090256387,-0.443309944924079,0.9109926321787,-0.210603942897702,-0.90450512349169,0.535155267173438,0.323793648219814,-0.615634298870486,0.942022388333096,-0.127616191381182,-0.902650455721136,0.60934197308776,0.254815763273687,-0.79490849541286,0.224720590572109,0.661866479906674
0.3475,-0.728188902642344,-0.0750217585692139,0.8064605387615,-0.890007313226568,0.456690600492933,0.357652519801206,-0.711661008375075,-0.0968664681531033,0.811213915084956,-0.933941343737019,0.439546767088282,0.434879715735417,-0.793231775242493,-0.0379807485281675,0.782751679194871,-0.202683161825313,-0.231402502850954,1.06208416893933
0.35,-0.085588370718935,-0.60860623391861,0.905663075955112,-0.697859226556071,-0.195410876154147,0.840720356678222,-0.053900031978692,-0.616074655000157,0.881549571922961,-0.65781466448116,-0.203437001365121,0.81991762527466,-0.154041822422568,-0.600953957223878,0.922559381227749,-0.000106667133144701,-1.05857761826309,0.300481241603068
0.3525,0.409319353255955,-0.956242466137319,0.292660115,-0.102417123244496,-0.786111138561135,0.832958204547851,0.449793007538193,-0.974743562915326,0.269692601756252,-0.0430985087621095,-0.711345767784816,0.710637276819688,0.408849344596137,-0.969570825238493,0.369801524298215,0.640490005630708,-0.82694586522419,-0.194099617121171
0.355,0.887958529668811,-0.542725322461489,-0.296267081990869,0.586278824444103,-0.932893887045749,0.364934565698296,0.902954627339155,-0.545837992782396,-0.308517939111758,0.569373388487245,-0.760160314802884,0.204297523029307,0.910583061120628,-0.597797922489853,-0.237492678970209,1.02384754299834,0.064234351588709,-0.417460539659625
0.3575,0.750103181885903,0.094358695824558,-0.812679240628948,0.9924987457834,-0.537566317322047,-0.269461779957417,0.738864255688022,0.114072710435518,-0.821862253417173,0.838280560961644,-0.297063904704517,-0.397645787749742,0.78391978646205,0.027716149851072,-0.81486231289923,0.426249726028896,0.521735828420869,-0.837482428300942
0.36,0.160277076360633,0.699488498877737,-0.833489510442943,0.712639711298997,0.0100261395776985,-0.859495732363203,0.143216615170056,0.714945684264378,-0.832518594980523,0.480311916981919,0.276927603963387,-0.863812855532648,0.207361292405565,0.659777279484858,-0.885441677395416,-0.247536675882746,0.872152813496001,-0.583363295492114
0.3625,-0.494990259105948,0.911077636718844,-0.336413670873787,0.139604312000143,0.628389780291473,-0.832943958754143,-0.522392746726249,0.921572120138562,-0.3198050801305,-0.106919429746815,0.789567289566335,-0.733316649234496,-0.456917590813165,0.942088302456113,-0.396750372800695,-0.995682062657494,0.481343626556699,-0.189034427365743
0.365,-0.941098146435968,0.482921007227855,0.245361993212422,-0.494570274802286,0.835197034097441,-0.312721205664046,-0.957271183912054,0.481495993585505,0.261865798846385,-0.672777950205484,0.873160088995786,-0.17905660924254,-0.936189139106641,0.572909812615903,0.215433521660856,-0.780637579676339,0.207107919216666,0.670128535935825
0.3675,-0.689408273525573,-0.0519547915398555,0.831974332549511,-0.814949810318462,0.505639273092318,0.37747349878053,-0.679928032325094,-0.07748793791498,0.847503850853927,-0.885152853623291,0.471166526542622,0.466665810974139,-0.745834247339977,-0.001381083364208,0.82491723234215,-0.108790154897943,-0.204051227771889,1.02890194135674
0.37,-0.130598107841022,-0.64955962468445,0.84723863445698,-0.630250285899671,-0.155323331876664,0.859919325413278,-0.100691723110057,-0.690812153214778,0.857911308092066,-0.618333927129639,-0.175324367404682,0.851432090120839,-0.204297244442183,-0.656483159192849,0.875246385177844,0.218308632187242,-0.870492936269738,0.47304748526295
0.3725,0.522093116830467,-0.901927769453511,0.367167103159522,-0.113362326316863,-0.830369845655559,0.779732987424437,0.542707879443731,-0.898077310898564,0.342063885021731,-0.0742338815227135,-0.740959832633677,0.68793502117772,0.478538649365483,-0.921547585845029,0.420994465713497,0.626824355758002,-0.805459463180553,-0.121800685364093
0.375,0.888174448625257,-0.590352178924884,-0.304975095019731,0.604668984590771,-0.9597559161601,0.344534587775983,0.890275791983456,-0.548221086117977,-0.349711997012123,0.566142267283404,-0.771046825518828,0.196785651762212,0.903450483680136,-0.616051573035197,-0.252992433264848,0.682672989747219,-0.319834108926339,-0.707048755524855
0.3775,0.680808544607448,0.0362938097160795,-0.847917658373497,0.973363679956919,-0.56774183671768,-0.313669168514934,0.686693599237326,0.0590269349304085,-0.877515453523435,0.823744160953956,-0.33492368943344,-0.417363623003699,0.746687981083872,-0.0051313761371945,-0.837967449987881,0.522133667544173,0.582621671327269,-0.6542504365891
0.38,0.184486109598218,0.724880685134162,-0.779661825598843,0.777212912081807,0.0895376685732105,-0.82636521166665,0.178671196645158,0.742025530406102,-0.791420079738196,0.534309456571215,0.305671943441643,-0.808374630089793,0.235442202908312,0.691713726878184,-0.844146465813046,-0.129835102324137,0.976292800178187,-0.396935021679674
0.3825,-0.498278396438698,0.88843947825026,-0.345116240758659,0.157153148771152,0.663126825112079,-0.846253385485642,-0.523760848660467,0.894659471247004,-0.326374258596675,-0.0967159297835765,0.794721907908539,-0.717719613719086,-0.47840230225454,0.907326909686701,-0.420541298202402,-0.949786938085522,0.574693500325862,-0.122484683069881
0.385,-0.902458348412408,0.541899483486381,0.293402332138698,-0.544637645491335,0.803306759526397,-0.387823510993163,-0.896955724230989,0.514754330406328,0.31448730473206,-0.715353264189768,0.822104215610238,-0.206655559947323,-0.898270241222086,0.603906825198204,0.257025694275089,-0.925882562731803,0.0915394841306505,0.554622880332153
0.3875,-0.741566603413562,-0.0960013079438335,0.810022142476633,-0.811294016706278,0.507244208536015,0.368982550602377,-0.708278503096351,-0.131643560827651,0.811899112067221,-0.890910698626077,0.455395427403382,0.486288522332542,-0.767162879528544,-0.0312573488526185,0.811466174581672,-0.349300257480011,-0.444929034105283,0.894559011482641
0.39,-0.155699633692875,-0.713128452925388,0.832270149884174,-0.619171926531096,-0.147301753907058,0.863185133703448,-0.134527259716235,-0.72781710951345,0.82512051137634,-0.608335025662426,-0.180505150352455,0.864370555460607,-0.217446645306954,-0.690859007381245,0.863357186332293,0.412565387727609,-0.626526468559932,0.709995371229432
0.3925,0.563057759623262,-0.860424346308559,0.425700849114501,-0.0710455654579955,-0.773025220495062,0.814676972735938,0.562242002425291,-0.841700909419302,0.407607038963489,-0.0260791098075765,-0.71657993459966,0.720453976051074,0.502554220292747,-0.893445141715686,0.465775717936754,0.713923468694109,-0.646821207915681,-0.0469014005322735
0.395,0.871528171518425,-0.574651817820842,-0.310535922957685,0.588379496468934,-0.961641895286447,0.302531453542348,0.869027897150311,-0.553455632838059,-0.329544492906782,0.563826796694654,-0.797416128062116,0.179340539762019,0.878736385484902,-0.625472178447093,-0.266659359484299,0.614479525391054,-0.373238583368187,-0.841558918118633
0.3975,0.704974742131669,0.053178784119745,-0.850695690944409,0.944763679873455,-0.612706660457082,-0.380460252798346,0.695200696532863,0.0724656016003525,-0.860587419383573,0.789006861554261,-0.37342016583487,-0.452636957039643,0.766583095859805,0.0168064551749045,-0.827342930403691,0.400080275514289,0.439577204390433,-0.829403045837728
0.4,0.160649049123307,0.68886144934071,-0.843210128149386,0.811237527872322,0.106702330586862,-0.808591497988969,0.138023844370242,0.707428505074938,-0.839402105343774,0.541321118500083,0.327051236564151,-0.78291119547075,0.220642314684423,0.669816394696941,-0.872228431450294,-0.17804755530585,0.938732734631821,-0.383137732879991
0.4025,-0.509487794941786,0.893078704767756,-0.353658582371559,0.182647008353836,0.695065930491326,-0.83427415810996,-0.526462687125221,0.896443748163205,-0.340300295919621,-0.085483805140007,0.808838426359944,-0.688944449273843,-0.485059279584095,0.90339214251831,-0.426504896677444,-0.704783666968535,0.816119256494319,0.133158990073537
0.405,-0.844676189593265,0.576453070137845,0.348600621422088,-0.528225069771373,0.827090754178494,-0.386905931109115,-0.855758691150312,0.576314020834671,0.359905592598184,-0.708866189432897,0.831492434305711,-0.190226865730574,-0.868218951856002,0.629594699832939,0.288315589136749,-0.942164515841745,0.113599937885622,0.501362872691476
0.4075,-0.746864032329217,-0.104517119054083,0.782949120612149,-0.85063936650516,0.482392244613657,0.319668609043615,-0.743417550300558,-0.12586795258197,0.800759538596361,-0.92007341679728,0.41971206640106,0.46331745009767,-0.786326254404819,-0.041373748535953,0.793315403648319,-0.534241548576685,-0.573635592706974,0.695218685417256
0.41,-0.190608308436693,-0.689523106523849,0.810051796644447,-0.637318124755865,-0.160300486582,0.831011428285161,-0.163168684247457,-0.719502761791224,0.812473910253273,-0.623813369789295,-0.212260555238242,0.862553516988424,-0.2278887045832,-0.668722438224035,0.863944007566621,0.342933213966014,-0.697960969461779,0.693328846366402
0.4125,0.528033198826642,-0.854385545657939,0.383139858009408,-0.011571212949352,-0.724092437731606,0.831235370293822,0.552187491884852,-0.867237551893758,0.371917939369323,0.003823854732044,-0.698024955239985,0.769040471286313,0.489512178931979,-0.896756122415578,0.44078857918023,0.829852728679802,-0.528742256013818,0.0546028171545955
0.415,0.895494685648684,-0.551796852052516,-0.299598451681929,0.60890196823713,-0.937721299505914,0.297635503870868,0.900263065444596,-0.537976885118417,-0.318053347010874,0.562894951844695,-0.788641416932013,0.202250123431519,0.889790469998098,-0.619759626900171,-0.265412436527937,0.704707674838686,-0.146074147975555,-0.67956246008817
0.4175,0.735690353600984,0.078884627477235,-0.803621583010566,0.93254127988758,-0.616902672359967,-0.412674828803544,0.71985999833538,0.112675575218424,-0.821290288897313,0.770474436258876,-0.384277037069902,-0.460883686460544,0.781967076373836,0.034295412770237,-0.799428161991891,0.220256775089092,0.333304541960516,-0.966146565859409
0.42,0.11469714310102,0.655752079753088,-0.85570298807606,0.784679524954579,0.102201642061176,-0.873018649175336,0.0964617943585725,0.682375104546527,-0.863980062966782,0.529785963396808,0.292407397228677,-0.81091536638637,0.191024851997891,0.653393948799248,-0.884825423350121,-0.264049891600875,0.826093690903826,-0.613589450761932
0.4225,-0.539745234513839,0.881931463228296,-0.356143220399294,0.192963377135413,0.721185251306395,-0.840991266120609,-0.549090611988842,0.893102887511026,-0.357797065800774,-0.068868851673408,0.800284627600341,-0.674152284225888,-0.493981286395965,0.91015327270079,-0.424420123829129,-0.590293890772179,0.854934677462134,0.218835504461112
0.425,-0.852072858112368,0.587847685635621,0.348376225986156,-0.487068932146804,0.87326147115545,-0.351352575170388,-0.853166575158375,0.574848980660763,0.362855578054589,-0.671967685072347,0.846344082419562,-0.146770780592002,-0.872749705533844,0.630191534925176,0.284214110915532,-0.754512779608368,0.151223045627945,0.694056164721424
0.4275,-0.711001652157151,-0.0913968905040355,0.813787359637027,-0.85890240065535,0.475480452861887,0.302462638647493,-0.698660761056796,-0.111824407548313,0.822259152902572,-0.927446049132502,0.40240030268972,0.462722183343474,-0.766387326862342,-0.0415079917759785,0.803897119458521,-0.46985130055243,-0.60304522784272,0.702569160103895
0.43,-0.149100201135224,-0.707527952317694,0.814161642203509,-0.666016721744654,-0.1855490472401,0.79855222564834,-0.141401402645779,-0.715281742482638,0.814618690375604,-0.640880545891406,-0.245907443362843,0.84600978501099,-0.206427442776947,-0.672999348372161,0.870675929243953,0.210098503182579,-0.903177870445534,0.469070351110222
0.4325,0.505216117528306,-0.909256469037558,0.347659441595279,-0.015838786718676,-0.73641297689151,0.823111063736008,0.514722681025481,-0.905614520111637,0.334791109855751,0.00651915485048901,-0.714912743289989,0.763682018408983,0.473537123462755,-0.920809056671851,0.419417064284079,0.843244809223533,-0.594612535245734,0.018658097843929
0.435,0.883129471317919,-0.560256977001972,-0.281388804297388,0.653888131944212,-0.903623861617493,0.305397734608023,0.888847298861216,-0.528618147565623,-0.318333978817065,0.588840588596835,-0.775805697133422,0.230470691164427,0.88716152063171,-0.616773371160043,-0.254650396579989,0.903205002439923,-0.000569944615741502,-0.539787767459133
0.4375,0.734408803704391,0.100347173254952,-0.765640636362031,0.953671909259656,-0.571194095817077,-0.41657690349118,0.736579611211974,0.148151729225093,-0.815055322293685,0.787414072585353,-0.384363745070995,-0.429193944317736,0.779434231300379,0.0437927105517955,-0.789574726253528,0.249610941248689,0.409791389288529,-0.88498696042914
0.44,0.133599778180793,0.671846237670898,-0.843453972762469,0.754637189657132,0.0833255347299225,-0.916859246788601,0.11060534422333,0.70990916993584,-0.858060052936936,0.503211093121334,0.260078011331722,-0.824334027169345,0.197105647688691,0.664515551557877,-0.882940382833044,-0.380433489384362,0.702183154179481,-0.689391986199363
0.4425,-0.537410306102103,0.869793777776137,-0.386550728168554,0.183428411742943,0.714314430859373,-0.883293652355893,-0.569205145111794,0.899268690813497,-0.38381181324519,-0.084803591685609,0.782065152944339,-0.685991094807214,-0.495635688817495,0.917468778799588,-0.438369125819424,-0.655118565624961,0.706934559268058,0.0386904171976845
0.445,-0.878404457596955,0.566521718112188,0.309605091926189,-0.47845027822427,0.914295879213263,-0.349749899476959,-0.890595342146816,0.565582274505663,0.323122883814328,-0.664929240295251,0.8530071380766,-0.121211399522831,-0.892389438941452,0.626455248441656,0.261154385886831,-0.700720973857005,0.292512204872192,0.778449936195172
0.4475,-0.691902223263143,-0.066667327035466,0.823426409661429,-0.84574423431852,0.521567502450874,0.324324426747835,-0.686890766189278,-0.104557059460241,0.856828701251934,-0.918315106998727,0.416731278302796,0.501760481836412,-0.758590148578726,-0.028372324379205,0.813420205581457,-0.42470351657673,-0.398319048634932,0.887686290877771
0.45,-0.12530755992305,-0.681605967760111,0.828311856566152,-0.665252533813024,-0.180415142410551,0.774621613504373,-0.113007107386541,-0.717731159893385,0.852689053761473,-0.656360348414297,-0.251441737535673,0.852663840273891,-0.193973279521824,-0.668404558172029,0.875099360479614,0.114318585402675,-0.890190383565081,0.38264150572748
0.4525,0.496003222244603,-0.897288379240798,0.332390911071232,-0.044884905468974,-0.758384153521277,0.771831409235982,0.505525296740503,-0.90844837541181,0.334418284362459,-0.0236595152454055,-0.746999336809809,0.746111181738528,0.471222128583852,-0.916890742326312,0.413250464803436,0.690519879958427,-0.689137887850526,-0.142646688380604
0.455,0.874883451035064,-0.574784324081994,-0.324778958729786,0.657704805917371,-0.902138667081718,0.308625284664397,0.859575069389905,-0.546830671704141,-0.337058120988551,0.594131707219046,-0.783393586198507,0.238871127671858,0.881410583293299,-0.618744944241758,-0.269248212857318,0.886293585590142,-0.0656170393317775,-0.494545556107323
0.4575,0.754422199619206,0.092086236170635,-0.803036137279778,0.989617883955884,-0.537535161265136,-0.399251969650687,0.71803376509579,0.129967442921684,-0.80412641922188,0.814779604533046,-0.367681484330228,-0.406268579303215,0.777629521606388,0.037551969369324,-0.800076384671679,0.439669090024658,0.532236557996433,-0.745566213939223
0.46,0.155020943716913,0.71575842301369,-0.824304622888856,0.755503515222655,0.116372478689844,-0.926242167315922,0.132688411343906,0.716700557547653,-0.802441411472557,0.514566486708869,0.252089157305259,-0.809041533311407,0.203070016302695,0.678277728096091,-0.861631666091603,-0.328990560919655,0.751513601568967,-0.645688355150633
0.4625,-0.540163487940932,0.897148409854595,-0.386626471579965,0.143382876475297,0.710543118307942,-0.912472138160289,-0.557818124698794,0.870015522571217,-0.341452972057325,-0.101788579229755,0.753728709435886,-0.697674567828207,-0.494255230185852,0.913858559475119,-0.429116770265914,-0.823906842849725,0.594758427099052,-0.093800787119815
0.465,-0.897904034209285,0.55429093949273,0.281645873021207,-0.503239034861116,0.903987238116465,-0.372020203996749,-0.905094101050834,0.527831273899686,0.31552578277937,-0.677763060377581,0.83646828433992,-0.13680453656606,-0.894365122854762,0.613386520648439,0.252220948092132,-0.74349357131421,0.242191977979275,0.651506783595575
0.4675,-0.711021577974577,-0.081915230482268,0.81487224318493,-0.828811097143463,0.544668704171972,0.35351856263537,-0.699806510427503,-0.106463734417002,0.828470515396443,-0.887900543572545,0.423088398704773,0.518279935964566,-0.763325105553311,-0.0327285046443175,0.807357691166384,-0.271437853702707,-0.339139761852986,0.958512147689917
0.47,-0.126680950457626,-0.670435624703933,0.852628726518243,-0.652425228421937,-0.15601068758315,0.802954349824364,-0.106239888067128,-0.692131434744397,0.854193098751613,-0.622859155058312,-0.2563135771588,0.874586084416508,-0.195469850078779,-0.664428574135356,0.881082799132772,0.267387732307166,-0.851132773880213,0.535789646158477
0.4725,0.522014374388661,-0.886614779152058,0.366703599502952,-0.0614929749328685,-0.773016547882809,0.76040662271351,0.540405021707313,-0.891729282981539,0.353706897365943,-0.0221402235583415,-0.779411849448409,0.74364803204798,0.486622623457899,-0.912856067303293,0.428010452325006,0.654749764650955,-0.840420383223101,-0.150384177165709
0.475,0.856177034592484,-0.575804745521095,-0.335259879621112,0.635620531564409,-0.916009138746522,0.270359241777165,0.87317239904809,-0.581607846280352,-0.346313646223369,0.583507441899621,-0.814972405564164,0.223198256182425,0.884326374138972,-0.630246132547603,-0.275212020324932,0.771234149983236,-0.214752069899477,-0.634007783147774
0.4775,0.689875733064093,0.087005278858251,-0.800148140445057,1.00304866452331,-0.523223109318941,-0.415075000283766,0.714431179977082,0.0953319973457395,-0.83297765128371,0.817420576653237,-0.365602036284808,-0.402059519796362,0.763689277900381,0.0275403951827175,-0.803486759015427,0.47629090011075,0.585662001088922,-0.73604458369108
0.48,0.140412900702678,0.709248233832004,-0.795072618629574,0.787743298432298,0.150320900921069,-0.905952796920738,0.157203600814382,0.724635710425965,-0.827121745875757,0.538006432459357,0.276864964509058,-0.790374137184526,0.207870699483706,0.67762532710828,-0.86129833623126,-0.196981059036722,0.888525395243491,-0.528315971079798
0.4825,-0.523040668694088,0.904505073840249,-0.350502743761251,0.136844905594518,0.725172474951622,-0.914507667338997,-0.526131264511594,0.905840810166098,-0.348622764939388,-0.0927680702178655,0.757797968355861,-0.70617806916406,-0.484997579311436,0.921932989973421,-0.424974835806301,-0.806321552559907,0.650957257603562,-0.117105561681998
0.485,-0.901486198822072,0.552210198956103,0.310377462610763,-0.53524976500203,0.890807349675404,-0.4054617832279,-0.914973782387638,0.553757989370813,0.322334182477046,-0.687244059501656,0.812673425239939,-0.164643553622531,-0.901666983906903,0.622171372359716,0.264193507655633,-0.838689456899214,0.139287234632916,0.47055803194208
0.4875,-0.733015078741914,-0.100084916736903,0.790078624441052,-0.84201320300374,0.544783941712463,0.338509727965707,-0.742370320353727,-0.124051431944225,0.823302102627316,-0.889189295117286,0.397613101063641,0.523103794171246,-0.778762837066541,-0.0387490133424275,0.800240128113064,-0.318680816014819,-0.440199880453562,0.940543599197941
0.49,-0.123700420778525,-0.6880362964974,0.834038021791226,-0.639675936639129,-0.13362526385375,0.831220883102394,-0.117249938513319,-0.703558675403521,0.843013333104798,-0.604658934885627,-0.254865186637286,0.904031551066349,-0.197955688060398,-0.669593322697305,0.874724084506175,0.345026998654497,-0.770224740732102,0.717830430793892
0.4925,0.545638009079221,-0.873049609874494,0.381598061973609,-0.051288656213969,-0.741071629036691,0.771657185011434,0.55675137771752,-0.867148147779426,0.364556101154101,-0.008182726214433,-0.771710799219052,0.763451662564278,0.493659872317707,-0.904601330924156,0.434841391723597,0.674169952754574,-0.702756914599174,-0.0693499062594345
0.495,0.870772510136182,-0.564688227300036,-0.317257473763208,0.615303842972255,-0.920437976118142,0.243086253283119,0.864725420395692,-0.54630628662676,-0.329691238636852,0.576980388191037,-0.839295061877139,0.213764809076786,0.882341727828136,-0.623854849831,-0.263454702128181,0.677877975434774,-0.272124227120267,-0.722231826670195
0.4975,0.703701841457653,0.072961582054617,-0.829014373404285,0.965861314021886,-0.534423617874098,-0.431443288866385,0.683505169036645,0.103834650888578,-0.839911854063081,0.814766551313691,-0.400700967753006,-0.414507773924689,0.761498328966759,0.03022238919515,-0.813071311990477,0.37694138931455,0.423157276475556,-0.790845211472299
0.5,0.146473110222271,0.689197138268147,-0.841265462485908,0.785772228417747,0.175890165819683,-0.897562686644725,0.126681846151778,0.710572219289826,-0.843105655227751,0.547005463010448,0.273803636683182,-0.771448411115189,0.206728416751651,0.671368229240189,-0.88054832165342,-0.187302296813029,0.910063457914946,-0.421705614570281
0.5025,-0.503537514184379,0.898138515189636,-0.346692827692589,0.149346854479495,0.762713954990818,-0.895169671373938,-0.522118231185513,0.900885516014948,-0.331057818345953,-0.0764332573290235,0.760874968402428,-0.671622069493177,-0.47558416139777,0.911872020887496,-0.417758485682251,-0.712205634408216,0.725384612485465,0.077993091139777
0.505,-0.870500861873962,0.571236913941551,0.322865231264542,-0.559400655799903,0.906129506989622,-0.402596050106215,-0.8890113732249,0.561529140602853,0.350904390644112,-0.688571286643954,0.79580632843699,-0.150848808787632,-0.887110008982404,0.624308269470049,0.274008733849185,-0.897738344938123,0.09781443890322,0.526849052404343
0.5075,-0.73530938982219,-0.111019154039456,0.802785167495746,-0.882350782995059,0.539348496511299,0.310204993108569,-0.730753148780096,-0.126595854507929,0.813515546671125,-0.90491886045213,0.373027777947432,0.506150271215348,-0.777384640217134,-0.041934900657047,0.800983905473262,-0.437833207156564,-0.514372553222476,0.781294867144694
0.51,-0.160140047673607,-0.704625489941759,0.831725269588834,-0.64802771262481,-0.121770194054702,0.813530623270468,-0.118998279042687,-0.740430990029816,0.826029835214769,-0.609660604475872,-0.265828576668601,0.909158609639081,-0.203806638510788,-0.680620059945791,0.870546540799118,0.31768450455042,-0.762543769938975,0.666132944999312
0.5125,0.529605196858323,-0.874481638624065,0.376952296612312,-0.024014112151357,-0.715215351120179,0.786664475173597,0.56113298909366,-0.891551805587808,0.362183324080917,0.009387153934966,-0.76488302777615,0.792139673828468,0.492382796622264,-0.910207819182607,0.430804129376748,0.792560933889221,-0.620804748794664,0.053821454228222
0.515,0.9008631341798,-0.553950687695744,-0.305842382716246,0.617901537957274,-0.896265414060292,0.248067651186938,0.899342433718684,-0.53901278637253,-0.319512245040202,0.595117335164234,-0.846579455264918,0.227855274861538,0.896999703764249,-0.616995084639848,-0.263531483966503,0.738655246952989,-0.220969657609076,-0.659496869733864
0.5175,0.720075212809276,0.0870131622537585,-0.823505542868289,0.946837644869902,-0.532901343874843,-0.468154881909368,0.707323606012959,0.111925763804671,-0.835957261502715,0.811305046863928,-0.424514651675745,-0.428969513913664,0.772582065863291,0.0349783198202965,-0.813141957147179,0.300083224194602,0.368475630872153,-0.935952759502368
0.52,0.12031303554807,0.68415172352952,-0.852023372249259,0.767710945045246,0.175892119525641,-0.930074244528811,0.106322314920924,0.693495151064972,-0.847760598883017,0.548595074996081,0.248883932827916,-0.787089710250175,0.193745174655437,0.666067328292364,-0.880073931073117,-0.211927653568417,0.824391147436024,-0.553340669901091
0.5225,-0.532250604370682,0.900819729786288,-0.364391749000491,0.151034897726367,0.798707183179082,-0.893493924636412,-0.54682084471513,0.881007688184749,-0.330377288968498,-0.0582928772935035,0.755623765767411,-0.653716682624041,-0.494576954429172,0.912532001557919,-0.41668985121422,-0.634956267013592,0.777222430029796,0.140327015777371
0.525,-0.875139116086514,0.582825026312186,0.339615827316263,-0.539844703347307,0.945739884479915,-0.400907868420828,-0.881646858171431,0.567189760363389,0.361480276748404,-0.669514626391262,0.803442488652989,-0.129996522272532,-0.891066280822698,0.626085447870908,0.284504715120071,-0.770140784458682,0.215515162797637,0.575941666256717
0.5275,-0.721708599279969,-0.0888548372346395,0.820232536483522,-0.890307049836705,0.548966921096278,0.286451567525671,-0.713396483687128,-0.10942602337986,0.832230516308835,-0.906758286673154,0.364233499290069,0.500011422199858,-0.770260706357255,-0.0369195717725415,0.81119522986615,-0.452455286398945,-0.487312111059557,0.674791659332622
0.53,-0.15726059720493,-0.704352843465549,0.820109632199807,-0.671701576889936,-0.130182986937762,0.781355699273691,-0.126693727564839,-0.733780608240759,0.818644741305027,-0.621335168395157,-0.284819326080673,0.890283268672412,-0.202134395521364,-0.680562024026473,0.866260275461163,0.209842717419266,-0.803146278581643,0.490061028510306
0.5325,0.502186789815543,-0.889882313944496,0.364184399583094,-0.026361815531576,-0.710023517694613,0.783770523519614,0.533398315361298,-0.887354827575199,0.330091178402817,0.016759225234123,-0.778397998343507,0.798504780829205,0.477970515478663,-0.90992198027043,0.421391987052374,0.79583815089977,-0.620697707800643,0.053692870468689
0.535,0.872832843424468,-0.530166391204935,-0.307360697164568,0.633450222346382,-0.873355706182087,0.273431150188865,0.879587912317318,-0.523048624247336,-0.321501610465417,0.616593051198725,-0.838257199040698,0.247864930753621,0.880076506536872,-0.602459515943451,-0.263350314733976,0.82183166876146,-0.134863072351123,-0.515476689051913
0.5375,0.722325908257841,0.108593144528083,-0.797742679755725,0.934697949613645,-0.518110999794559,-0.452155290548819,0.701355730133304,0.122730617689802,-0.79110352542814,0.821737257519732,-0.426799045664099,-0.422306154215449,0.765519288422571,0.040388927592416,-0.791861747282026,0.266236358707253,0.38919613601591,-0.831653479985776
0.54,0.130550665307006,0.674567518189353,-0.829900974394503,0.724348970193167,0.171890801791956,-0.940809941496883,0.110576227549106,0.696181546186998,-0.831763930070142,0.53643178618614,0.224312575708955,-0.795122162999272,0.196696077815527,0.662411941892808,-0.86919940712413,-0.380150796280058,0.728174653624668,-0.564847890187436
0.5425,-0.541061763886763,0.873925607787288,-0.371452364507529,0.125942857834135,0.791057516767161,-0.895154752703456,-0.555451272460836,0.886293098500345,-0.369697050277596,-0.061338110752764,0.740169408680595,-0.661676951896686,-0.495375294862337,0.911852737739201,-0.432261139046434,-0.695698093088405,0.692505197616312,0.108441267872945
0.545,-0.876217393487119,0.565940433853862,0.321851692329796,-0.54492331705704,0.95927558458901,-0.364583943937487,-0.887418946187383,0.567742812372533,0.331032502474028,-0.648407344793233,0.795787436251496,-0.108495392051731,-0.890531734214439,0.624885005454825,0.269612345306754,-0.691470354562937,0.191359643528585,0.744167937720558
0.5475,-0.711802260204639,-0.0677829598421485,0.822018943458386,-0.896266608706197,0.575803144053441,0.313309498956966,-0.689235377565247,-0.103467695398201,0.835022900785535,-0.887534478457964,0.355159545286869,0.527148729140118,-0.761561923566469,-0.031863810359042,0.811016843588924,-0.385518127444239,-0.484494504981247,0.841290176830062
0.55,-0.15260489442656,-0.665336808835787,0.818953472987803,-0.709932176900509,-0.117128529787562,0.776568982347989,-0.11888162727061,-0.706399209780181,0.826201896207307,-0.6085568720307,-0.312920067378666,0.882609071146067,-0.202999781096459,-0.660999837968191,0.864943575095017,0.162965789577099,-0.848203883669073,0.435460225456195


==> data/Falla_B-C_DG1_ellip.csv <==
t,R_v,r_v,a_v,R_i,r_i,a_i
0.000231451998494225,1.20774373465816,1.16610860544449,2.4319140727298,1.24853947324972,1.22175367495953,-5.61136805884441e-14
0.00101619301176834,1.19733770500026,1.1671335713022,1.69067743368771,1.24244017578832,1.21752985571661,2.36150395252456e-14
0.00178223130698036,1.1879007850141,1.16804331179207,1.01494838230823,1.23683806245195,1.21341207457906,1.31060481643959e-13
0.00254520594936077,1.18018435634209,1.16874197657062,0.457466331349268,1.23216119451066,1.20961158692707,2.48681733771213e-13
0.00330818059174119,1.17462536183807,1.16917244877381,0.0492330093160736,1.22866178704048,1.20629768846944,3.48630488189555e-13
0.00407115523412147,1.1713006995535,1.16932526902599,-0.203545082686243,1.22638709438748,1.20358374086202,3.95958134597922e-13
0.00483412987650184,1.1699640443992,1.16923801950506,-0.316734550012607,1.22520142319711,1.20152838178906,3.55142355468151e-13
0.00559710451888225,1.17014135184915,1.16898467457404,-0.321545656901152,1.22484948493302,1.20015017748973,1.99569123149345e-13
0.00636007916126267,1.17125199222243,1.168656405496,-0.256178396872677,1.22503891121127,1.19944782882295,-7.7359462898334e-14
0.00712305380364299,1.17272547910591,1.1683386868762,-0.15799986703405,1.22551509511651,1.19941503905236,-4.51836357131623e-13
0.00788602844602332,1.17409305823865,1.16809208103916,-0.0577204316411326,1.22610680066548,1.20004159166713,-8.63133080707344e-13
0.00864900308840373,1.17504339843616,1.16794296911446,0.0237831696491973,1.22673399756317,1.20129931196016,-1.21440040950645e-12
0.00941197773078414,1.17543961812199,1.16788586807473,0.0760706171980859,1.22738436099531,1.20312051205641,-1.38370421620222e-12
0.0101749523731646,1.1753011553697,1.16789407008669,0.0977365856331944,1.22807537030526,1.20538268730574,-1.24666258238294e-12
0.0109379270155449,1.17475959596525,1.16793313686391,0.0938121397111116,1.22882095847561,1.20791168372656,-7.09458951990625e-13
0.0117009016579252,1.17400202267753,1.16797247830335,0.0727829088313265,1.22961523768981,1.21050540380573,2.52360755539801e-13
0.0124638763003056,1.17321672038665,1.16799223183857,0.0438819505535466,1.23043456607389,1.21296793157624,1.55745198498616e-12
0.0132268480751868,1.17255304184224,1.16798465901163,0.0150755963698836,1.23124912644331,1.21513907974116,2.99558683623418e-12
0.0139897278245745,1.17210125009152,1.16795106586481,-0.00809069620428706,1.23203219808012,1.21690975058342,4.22996713404479e-12
0.0147525682566654,1.17189182009652,1.16789678150527,-0.0228298224056897,1.23276073842823,1.21822344889978,4.83519117162901e-12
0.0155154094520796,1.17190893774244,1.16782721635374,-0.0288178305015601,1.23340932692734,1.21907075759745,4.37576330787521e-12
0.0162783389142662,1.17211049638437,1.16774675797817,-0.0275143620376723,1.23394377860262,1.21948284987086,2.52102896682732e-12
0.0170413135566466,1.17244682495658,1.16766005982628,-0.0213452134399254,1.23431898039398,1.21952470221636,-8.19323065960811e-13
0.017804288199027,1.17287254730124,1.16757393836507,-0.0129454230548526,1.23448172868338,1.21928480679995,-5.36748080885308e-12
0.0185672628414074,1.17334984047631,1.16749844773344,-0.00458987620104107,1.23437757091561,1.218859852137,-1.03957559155458e-11
0.0193302374837877,1.17384557374969,1.1674469605522,0.00213575167708571,1.23396085649368,1.21833772467187,-1.4732979723482e-11
0.0200932121261681,1.17432732469758,1.16743580453184,0.00643285241169574,1.23320706307649,1.21778472594324,-1.68950910558328e-11
0.0208561867685485,1.17476255459472,1.16748335971009,0.00820725712514063,1.23212504933187,1.21724092995288,-1.53574010427139e-11
0.0216191614109289,1.17512184339457,1.16760724359706,0.00787619945279615,1.23076542427347,1.21672377171534,-8.95471806185641e-12
0.0223821360533093,1.17538379648758,1.16781823947424,0.006135062408374,1.2292211877239,1.21623727708894,2.6454232924675e-12
0.0231451106956897,1.17553864457079,1.16811203443755,0.00374072932819313,1.22761844037931,1.21578326610821,1.84946819975864e-11
0.02390808533807,1.17558943189159,1.16846304833767,0.00134811211056444,1.22609791741377,1.21537083098945,3.60744708630957e-11
0.0246710599804504,1.17555138360144,1.16882532911669,-0.000584748102162228,1.22479204464375,1.21502142670937,5.13124392472002e-11
0.0254340346228308,1.17544978602155,1.16914207598008,-0.00182538333453964,1.22380546269869,1.21476871705159,5.90315291283076e-11
0.0261970092652112,1.17531564647417,1.16936034749944,-0.00234376007212979,1.22320603998571,1.21465365048374,5.38940947147064e-11
0.0269599839075916,1.17517883505261,1.16944513331376,-0.00225728700526161,1.22302708488912,1.21471543755609,3.1794792772791e-11
0.0277229585499719,1.17506049939479,1.16938839607886,-0.00176406624217475,1.22327429952085,1.21497941141358,-8.48679551321677e-12
0.0284858761580147,1.17496781239209,1.16921135059353,-0.00108070874305959,1.22392941858977,1.21544471519137,-6.37150300710849e-11
0.0292487158664033,1.17489283173792,1.16895975098748,-0.000395262895153005,1.22494757821555,1.21607732168043,-1.25173766226211e-10
0.0300115559239693,1.17481493900734,1.16869286452112,0.000160256892954042,1.2262521509018,1.21681367977796,-1.78703541379613e-10
0.0307744472402589,1.17470558247431,1.1684687474379,0.00051835779715475,1.22773367451456,1.21757565694438,-2.06245387022835e-10
0.0315374211639325,1.17453491770084,1.16833077344997,0.000669642310250769,1.22925760018176,1.21829127185796,-1.89114453184813e-10
0.0323003958063129,1.17428016948435,1.16830040930679,0.000647175270670725,1.23068133670052,1.21891269882535,-1.12848605947115e-10
0.0330633704486933,1.17393400613483,1.16837789095519,0.000507403390329787,1.23187717696368,1.21942483424825,2.70205437077584e-11
0.0338263450910737,1.17350955669271,1.16854818625852,0.000312319021746699,1.23275552205549,1.21984207556295,2.19459112554439e-10
0.0345893197334541,1.17303925664237,1.16878780740764,0.000115913491188971,1.23328262342412,1.22019493328219,4.34306006690964e-10
0.0353522943758344,1.17256763319777,1.16906942191389,-4.3770731053246e-05,1.2334884992221,1.22051057025873,6.223318726129e-10
0.0361152690182148,1.17214115128435,1.16936387750017,-0.000147145793189569,1.23346300113407,1.22079268835606,7.20545267691461e-10
0.0368782436605952,1.17179914962372,1.16964096736614,-0.000191294979355502,1.23334038900529,1.22100662728604,6.63542681467858e-10
0.0376412183029756,1.17156861941444,1.16987030960193,-0.000185528987675856,1.23327476452761,1.22107470288889,4.00385455661337e-10
0.0384041929453559,1.17146346323884,1.17002296742604,-0.000145932023959985,1.23341028257613,1.22088449129536,-8.52485638416374e-11
0.0391671675877362,1.17148709226602,1.17007392506913,-9.02462269530151e-05,1.23385127729388,1.22030972142649,-7.55753232830654e-10
0.0399301422301167,1.17163631888498,1.17000529486965,-3.39734162785945e-05,1.23463830574993,1.21924070067169,-1.50677090019577e-09
0.040693116872497,1.17190462368656,1.16980972015653,1.19239495379031e-05,1.23573631752069,1.21761904269672,-2.16715148083964e-09
0.0414560915148775,1.17228367725523,1.16949289717127,4.17618419515935e-05,1.23703972322097,1.21546953657664,-2.51718544334293e-09
0.0422190661572578,1.1727627576879,1.16907389728517,5.46402221879412e-05,1.2383947476844,1.21292021509961,-2.32795248437371e-09
0.0429820152549589,1.17332613699166,1.16858230785113,5.31800133865463e-05,1.23963249048144,1.21020100449532,-1.42006343364703e-09
0.0437448635712413,1.17394911032488,1.16805221763279,4.1964201125102e-05,1.24060053849458,1.20761375525467,2.65976511861125e-10
0.0445077044306243,1.17459445793694,1.16751471756281,2.60706284118333e-05,1.24118212069472,1.20547388422278,2.60206990444039e-09
0.0452705655403446,1.17521209389665,1.16699225919175,9.95017159822524e-06,1.24130042896715,1.20403599956625,5.22717671108244e-09
0.0460335287712185,1.17574427973011,1.16649839535622,-3.23833923817301e-06,1.24091554808422,1.20342770884822,7.54631250750335e-09
0.0467965034135987,1.17613647510984,1.16604386066346,-1.18460436616648e-05,1.24002453761516,1.20361829374077,8.79318405851554e-09
0.0475594780559791,1.17635040090648,1.16564563619608,-1.55972172763108e-05,1.23866936175759,1.20443651523353,8.16659383766113e-09
0.0483224526983595,1.17637341666818,1.16533274869128,-1.52303262310732e-05,1.2369472655503,1.20563031130703,5.03488694446468e-09
0.0490854273407399,1.17621939324635,1.16514362179058,-1.20523595686738e-05,1.23501160445699,1.20694418267016,-8.1837515839513e-10
0.0498484019831204,1.17592105242327,1.16511455125215,-7.51780698788796e-06,1.23305374764567,1.20818645713459,-8.95711707404076e-09
0.0506113766255006,1.17551883925353,1.16526451550438,-2.90550499990116e-06,1.23126729259739,1.20926651938295,-1.81324045605571e-08
0.051374351267881,1.17505273328262,1.16558434366248,8.74136583287436e-07,1.22980635198141,1.21019464405476,-2.62759571700306e-08
0.0521373259102614,1.17456017777093,1.16603599485367,3.34371641982997e-06,1.22875270727276,1.211049342652,-3.07152617247252e-08
0.0529003005526418,1.17407824335473,1.16656185679411,4.42126463655155e-06,1.22810217866818,1.21192692567297,-2.86463884039265e-08
0.0536632751950222,1.17364501457965,1.16709897256975,4.31822480013872e-06,1.22777352204726,1.21289330910746,-1.78455166856848e-08
0.0544262498374026,1.17329629185007,1.1675921857237,3.4116639984856e-06,1.22763692798502,1.21395624999506,2.47333674887926e-09
0.0551892244797829,1.17305813633782,1.16800276114275,2.12266026461708e-06,1.22755419011179,1.21506633471948,3.08265971418339e-08
0.0559521991221633,1.17293977355013,1.16831214421196,8.22041877928148e-07,1.2274189344722,1.2161415399466,6.28943395470221e-08
0.0567151737645437,1.17293155389595,1.16852186236719,-2.26871034241113e-07,1.22718454867704,1.21710083751435,9.14872331692847e-08
0.0574781419715136,1.17300926369769,1.16865014579425,-8.88699340697248e-07,1.22687153274549,1.21789163132591,1.07285115043249e-07
0.0582410116593689,1.17314226079691,1.16872540670887,-1.1465510159411e-06,1.2265541033439,1.21850171775021,1.00475768138422e-07
0.0590038523586093,1.17330149973823,1.16877766000151,-1.07297141109366e-06,1.22633364282313,1.21895400236708,6.32310800100559e-08
0.059766696416174,1.17346473775027,1.16883065660057,-7.91970245767377e-07,1.22630975777261,1.21928825554389,-7.29849883545943e-09
0.0605296363785043,1.17361827313929,1.16889789167214,-4.41109168758665e-07,1.22655792060608,1.21953800593337,-1.06069023272737e-07
0.0612926110208847,1.17375581040511,1.1689835799292,-1.39911911296756e-07,1.22711834304879,1.21971191673493,-2.18140015293239e-07
0.0620555856632651,1.17387537231646,1.16908650323045,3.19821681236546e-08,1.22799591301443,1.21978690501444,-3.18522837662026e-07
0.0628185603056454,1.17397552675699,1.16920314211382,4.58357400686436e-08,1.22916671016482,1.2197152044964,-3.74715799217715e-07
0.0635815349480258,1.17405293295556,1.16932800627908,-7.55287606904236e-08,1.23058436669242,1.21944219279568,-3.52383680593925e-07
0.0643445095904062,1.17410329511677,1.16945192121866,-2.66144436517549e-07,1.23218156588383,1.21892908876768,-2.23974487780371e-07
0.0651074842327866,1.17412599455415,1.16956054496643,-4.32751406500656e-07,1.23386790802608,1.21817480846347,2.08269686576227e-08
0.065870458875167,1.17412960373569,1.16963480645146,-4.76207306819608e-07,1.23553021922681,1.21723179283073,3.64883894659647e-07
0.0666334335175473,1.174133804578,1.16965367496971,-3.16139645187177e-07,1.23703999436268,1.21620963567739,7.56530429521945e-07
0.0673964081599277,1.17416486441387,1.16959900454951,8.4260451274675e-08,1.23826666679809,1.21525994789369,1.10891621924107e-06
0.0681593828023081,1.17424566196273,1.16946181885677,6.97436436985304e-07,1.23909201661104,1.21454060596492,1.30870543468661e-06
0.0689223574446885,1.17438437230633,1.16924833751272,1.41973178800382e-06,1.2394238144157,1.21416825114401,1.23575869665243e-06
0.0696853320870688,1.17456661180113,1.16898267813496,2.0741221336789e-06,1.23921092251508,1.21417807598652,7.93116848439251e-07
0.0704483067294492,1.17475453895029,1.16870341551244,2.43193475981575e-06,1.23846089871772,1.21451001469585,-5.65077043333568e-08
0.0712112813718296,1.17489417707056,1.16845408590149,2.25553111297818e-06,1.23725451530837,1.21502793661326,-1.25493530300015e-06
0.07197425601421,1.17492966715155,1.16827143163098,1.35957728160607e-06,1.23574600163263,1.21556189149799,-2.62352009473246e-06
0.0727371604248497,1.17482060214987,1.16817647065971,-3.17263609274259e-07,1.23414016944432,1.21595429930666,-3.86042305866935e-06
0.0735000000000001,1.17455668481677,1.16817133490736,-2.64463947325934e-06,1.2326486758244,1.21609322157936,-4.57045293995663e-06
0.0742628395751504,1.17416390128667,1.16824139665809,-5.25640130612279e-06,1.23144035777271,1.21592554715679,-4.33326654045095e-06
0.0750257439857901,1.17369920847951,1.16836018963928,-7.55178001030692e-06,1.2306056020784,1.21545370718924,-2.80769799544906e-06
0.0757887186281706,1.17323556311946,1.16849480228329,-8.76067112627237e-06,1.23014889071516,1.21472576102923,1.40863723448248e-07
0.076551693270551,1.17284315138891,1.16861074978184,-8.08257025802104e-06,1.23001108266817,1.21382706529083,4.31505011579046e-06
0.0773146679129314,1.17257353095747,1.16867644785284,-4.89278013080659e-06,1.23011011477192,1.21287398071876,9.09722675533016e-06
0.0780776425553116,1.17245123595432,1.16866763081332,1.01155560880723e-06,1.23038100432013,1.21200284753594,1.34384459904671e-05
0.0788406171976921,1.17247404659802,1.16857154714911,9.17568133687415e-06,1.23079722252878,1.2113471986549,1.59607804929173e-05
0.0796035918400725,1.17262002444875,1.16839004639286,1.83304963351329e-05,1.23136617322503,1.21100391637531,1.51936252937536e-05
0.0803665664824529,1.17285722881202,1.16814022587087,2.63915283378847e-05,1.2321059424739,1.2109997286356,9.9366949474356e-06
0.0811295411248333,1.17315156496605,1.16785167302516,3.06805759641073e-05,1.2330194602132,1.21127493396714,-2.95372137053062e-07
0.0818925157672136,1.17347023212647,1.16756080497784,2.84047723024557e-05,1.23408050499044,1.21169594475674,-1.4833570257185e-05
0.0826554904095939,1.1737818388007,1.16730454181935,1.73722708324194e-05,1.23523608932581,1.21209480815329,-3.15428005440296e-05
0.0834184650519744,1.17405661100722,1.1671158171562,-3.14993637008287e-06,1.23641892909022,1.21232166679974,-4.67779895699032e-05
0.0841814396943548,1.17426908307417,1.16702154176538,-3.16099860376285e-05,1.23755881618643,1.2122921563409,-5.57349083443053e-05
0.0849444143367352,1.17440228447036,1.16704127022035,-6.36166831703829e-05,1.23858522543304,1.21201532580315,-5.32688464342519e-05
0.0857073889791155,1.17445016133138,1.16718443667915,-9.19248508681764e-05,1.23942182278785,1.21159436874858,-3.51575364299392e-05
0.0864703636214958,1.17441615181008,1.16744616812697,-0.000107195924432706,1.23998023273424,1.21119962957502,3.47057155675526e-07
0.0872333035838261,1.17430924002671,1.1678043879664,-9.96578783388122e-05,1.24016160709097,1.21102081018021,5.09791998931262e-05
0.0879961476413909,1.17414095304447,1.16822153703866,-6.15955034801771e-05,1.23987088481269,1.21121247270754,0.000109358965081591
0.0887589883406313,1.17392556875453,1.16865182667577,9.65491291667424e-06,1.23904268341862,1.21185062079727,0.000162820557635156
0.0895218580284866,1.17368249152437,1.16905134978638,0.00010881033452058,1.23767137320725,1.21291427775852,0.000194614604255183
0.0902848262354564,1.1734374253134,1.16938664730025,0.000220680647361444,1.23583273198032,1.21429492484758,0.000186744253122284
0.0910478008778368,1.17321971936083,1.16963869772767,0.000320080945673317,1.23368389454577,1.21582518956781,0.000124358910345666
0.0918107755202172,1.17305625639916,1.16980220542306,0.000374443341402144,1.23143565147813,1.21731352705301,1.17021825597573e-06
0.0925737501625976,1.17296476434954,1.16988208052356,0.0003495704759878,1.22930514163194,1.21857465113495,-0.000175154612302014
0.093336724804978,1.17294974434043,1.16988918932528,0.000218302136085589,1.22746900330023,1.21945150540816,-0.000379108794353119
0.0940996994473583,1.17300281983549,1.16983665843727,-2.90293955794464e-05,1.22603816734858,1.21982930620841,-0.000566682037052206
0.0948626740897387,1.17310745252144,1.16973733608928,-0.000374451542311454,1.22506512049579,1.21964437362262,-0.000679479109368216
0.0956256487321191,1.17324620345306,1.16960259752693,-0.000765422029703546,1.2245793205048,1.21889044551035,-0.000654543499538644
0.0963886233744995,1.1734073188803,1.16944219479376,-0.00111439536711253,1.2246330714686,1.21762320333225,-0.00043964201645412
0.09715159801688,1.17358723343099,1.16926441150903,-0.00130778901155342,1.22533252652504,1.21596044576182,-1.21660852193625e-05
0.0979145726592602,1.17378744069,1.16907585033238,-0.00122592390348083,1.22683000445586,1.21407309919298,0.000601975501418946
0.0986775473016406,1.17400737593169,1.16888086768922,-0.000773183917961603,1.22926617485326,1.21216413040767,0.00131464926720063
0.099440521944021,1.17423736542153,1.16868154046596,8.54834360231929e-05,1.23267018021029,1.21043859355753,0.00197295103118881
0.100203496586401,1.17445579924793,1.16847932889516,0.00128900149878187,1.23684459603384,1.2090742302987,0.00237330167509269
0.100966471228782,1.17463261673587,1.1682785877732,0.00265567355416321,1.24127396211181,1.20820284472684,0.0022954560255093
0.101729434459656,1.17473800983526,1.16809001000112,0.00388121925621552,1.24509808276584,1.20790659549605,0.00155564317458769
0.102492295569376,1.17475240279793,1.16793064200778,0.00456953034434351,1.24718399931504,1.20822449255426,7.24788474722477e-05
0.103255136428759,1.17467305180566,1.16781821073582,0.00430174405722667,1.2463138798811,1.20915904890706,-0.00206693848671539
0.104017984745041,1.17451488879119,1.16776120570827,0.00274113490543899,1.24148203881824,1.21067450722569,-0.00455878966067038
0.104780933842742,1.17430688532498,1.16774999437026,-0.000239561832916489,1.23226591739382,1.21268473819869,-0.00687304899742424
0.105543908485123,1.1740872332281,1.16775496399863,-0.00443367332187997,1.21920537806578,1.21503664261639,-0.00830199759709761
0.106306883127503,1.17389967881201,1.16773423820913,-0.00921430802285411,1.20409464577665,1.2174999089592,-0.00807835574275654
0.107069857769883,1.17379078486492,1.16764832783286,-0.013526328985664,1.19006861496751,1.21977404165111,-0.00556056647246604
0.107832832412264,1.17380603543321,1.1674756827153,-0.0159923989320527,1.18136274543964,1.22151847091648,-0.000463289977429712
0.108595807054644,1.17398269076048,1.16722299485766,-0.0151530395668959,1.18265788143383,1.222403634713,0.00691068438531031
0.109358781697025,1.17433880659477,1.16692643334528,-0.00983248655449064,1.19799791955393,1.22217417441044,0.0155002053525534
0.110121756339405,1.17486011732804,1.16664343580208,0.000415904089033939,1.22938802389288,1.2207125809521,0.023450734068778
0.110884730981785,1.17548893948455,1.16643820614885,0.0148726896429041,1.27532609861701,1.21809199580575,0.0282830381155392
0.111647705624166,1.1761207802155,1.16636636384854,0.0313475067405831,1.32965565735189,1.21460719596304,0.0273085397184039
0.112410680266546,1.17661344254476,1.1664637233351,0.0461474602543099,1.38120956847545,1.21077181497841,0.0182864902841127
0.113173654908926,1.17680972301171,1.16674082946796,0.0544464848630015,1.41469774905723,1.207270947328,0.000252027074393091
0.113936629551307,1.17657007312544,1.16718109864506,0.0511300890786886,1.41314494791888,1.2048651545473,-0.0256297306046117
0.114699604193687,1.17580882822846,1.16773952573385,0.0320943907721031,1.36189583328837,1.204252208771,-0.0553927822191563
0.115462578836068,1.17452821468583,1.16834170060815,-0.00415071058138662,1.2537952195279,1.20590083945321,-0.0820245997870987
0.116225552759741,1.17284621440427,1.16888647206086,-0.0548653896385116,1.09468559847323,1.20987551099614,-0.0958663547857319
0.116988444076031,1.17101397387265,1.16925616921045,-0.111860650820188,0.907949356692375,1.21567750493244,-0.0857869705102036
0.117751284133597,1.16941530011535,1.16933500054004,-0.161139502687086,0.736594174737979,1.22213711388471,-0.0410915582062463
0.118514123841986,1.16853855070415,1.16903208547443,-0.183807822053213,0.641471952462009,1.22739962639249,0.0460993914002524
0.119277041450028,1.16891419367192,1.16830381745255,-0.158471570873213,0.694735696873539,1.22904653762336,0.178498998979656
0.120040016092409,1.17102038319926,1.16717106017074,-0.065003005488799,0.968603677169198,1.22437802162035,0.352000461548934
0.120802990734789,1.17517105667702,1.16572786881774,0.11087752673868,1.52081993867239,1.21085188561188,0.555391880934717
0.121565965377169,1.18141207284292,1.16413880529268,0.373202303637812,2.37960351427634,1.1866309562688,0.771835857678261
0.12232894001955,1.18945724964987,1.1626226678458,0.712839353691485,3.53190301269274,1.15114463025316,0.981941800886609
0.12309191466193,1.19869414770348,1.16142302345144,1.10731333303616,4.91885407807801,1.10553726222397,1.16760372274988
0.123854889304311,1.20827480449203,1.1607693664003,1.52402444934578,6.44107617183272,1.05287077540788,1.31542577699178
0.124617863946691,1.21727871839601,1.16083492279271,1.92637073816692,7.97396563781736,0.997976033640932,1.418759720624
0.125380838589071,1.22490410404202,1.16169805914643,2.28102279169903,9.39018166896022,0.946904832128592,1.47798035990985
0.126143813231452,1.2306279045664,1.16331550188169,2.56404758435992,10.5840934156281,0.906018838260169,1.49924199364718
0.126906787873832,1.23428791856002,1.16551696521393,2.76416433620559,11.4919414279009,0.880855137413226,1.49232197506831
0.127669762516212,1.2360734684233,1.16802934815254,2.88270901202458,12.1023968321456,0.875006789225001,1.46823132143237
0.128432737158593,1.23644254200086,1.17053090643802,2.93103469190596,12.4549577587182,0.889310293441581,1.43714805161179
0.129195711800973,1.23599875294208,1.17272253380766,2.92659080712518,12.6271829131787,0.921595204803498,1.40701147786789
0.129958686443354,1.23536163784178,1.17439284663147,2.88886362665999,12.7146894426419,0.967106810851141,1.38288454718638
0.130721661085734,1.23505624359663,1.1754557869162,2.83601045366127,12.8092460568494,1.01950193534449,1.36700095323321
0.131484590547921,1.23543808016909,1.17595317304638,2.78261129201149,12.9801471347474,1.07213155510681,1.35929585845006
0.132247431743335,1.23665988931635,1.17602875974448,2.7386130353261,13.2627480021904,1.11924713830624,1.35818039213011
0.133010272175426,1.23867877544545,1.17588610815111,2.7093010341337,13.6560001706765,1.15682576335456,1.36134503132949
0.133773151924813,1.24129667028367,1.17574112292707,2.696004457808,14.1284988346347,1.18286206442137,1.36643846106734
0.134536123699695,1.24422319820167,1.17577712669395,2.6972016960654,14.6304695432299,1.19715234849905,1.37153993198885
0.135299098342075,1.24714661047788,1.17610872523349,2.7097161482491,15.1078204518118,1.2007348804152,1.37540558136895
0.136062072984455,1.24979624540682,1.17676010205749,2.72976456445723,15.5142816928964,1.19521502622556,1.37751358023324
0.136825047626836,1.2519821082889,1.17766246881939,2.75372201125419,15.8188007703677,1.18219090930959,1.37795842708714
0.137588022269216,1.25360530974127,1.17867298825286,2.77857434115441,16.0073110884141,1.1629249353135,1.37725471544398
0.138350996911596,1.25464363317541,1.17961272459318,2.80210781131803,16.0799217848605,1.13830882442791,1.37610938741295
0.139113971553977,1.25512346629578,1.18031459203697,2.82291334657802,16.0457463538485,1.10907106307252,1.37521205236853
0.139876946196357,1.25509036978122,1.18066696195482,2.84027233406295,15.9177174839687,1.07609832589197,1.37507828130379
0.140639920838737,1.2545876197064,1.18063883391041,2.8539772486948,15.7090427394918,1.04071023880825,1.37596408371143
0.141402895481118,1.25364765942703,1.18027956674564,2.86413914821802,15.4318943261242,1.00475792582856,1.3778538092616
0.142165870123498,1.25229669024889,1.17969625568532,2.87103074242258,15.0979462896642,0.970502617696352,1.38051000703756
0.142928844765879,1.25056836394779,1.17901914453068,2.87499549949705,14.7197993355347,0.940328690716005,1.38356327633774
0.143691819408259,1.24851983650272,1.17836710046655,2.87642485560711,14.3122841641274,0.916404039957172,1.38661445334042
0.144454794050639,1.24624329186705,1.17782228534615,2.87577733486232,13.8929807357232,0.900395553510598,1.38932240055046
0.14521776869302,1.24386836662951,1.17741842934572,2.87359416172404,13.4817673054934,0.893295834468406,1.39145836507152
0.145980725550514,1.24155442351041,1.17714263444023,2.87046585697723,13.099608377453,0.895358827011535,1.39291994975001
0.146743579543631,1.23947483098381,1.17694752392119,2.86692926857862,12.7670235600205,0.906109431228464,1.39371029348638
0.14750642045637,1.237797331599,1.17676921700408,2.8633167889337,12.5027136732686,0.92439531267358,1.39389734668611
0.148269274449486,1.23666471234856,1.17654675631423,2.85961829605189,12.3226191555827,0.948475378822126,1.39357152976703
0.14903223130698,1.23617849083096,1.17623943990298,2.85542955927465,12.2393105834788,0.976164015744892,1.39281668347809
0.149795205949361,1.23638641722778,1.17583927930324,2.85003947161818,12.2612935481271,1.00505090362984,1.39170070370822
0.150558180591741,1.23727380335894,1.17537640729917,2.84266112979655,12.3918125927534,1.03278823546373,1.39028266441984
0.151321155234122,1.23875957900113,1.17491609503852,2.83275672748195,12.6271237016417,1.05739744384745,1.38862700601517
0.152084129876502,1.24069974683993,1.17454744621746,2.82036139795601,12.9547661950689,1.07752218508152,1.386814698483
0.152847104518882,1.24290195146714,1.17436561265771,2.80629133554285,13.3527711926072,1.09255887198508,1.38494529427503
0.153610079161263,1.24515335739604,1.1744508073303,2.79213946333656,13.7907275668148,1.10262728340273,1.38312971874015
0.154373053803643,1.24725883605034,1.17484791480793,2.7800223059514,14.2331038962788,1.10838756576092,1.38147851157097
0.155136028446023,1.2490791685124,1.17555037952393,2.77212750673103,14.64435179062,1.11075197461963,1.3800918080507
0.155899003088404,1.25055477967642,1.1764920049258,2.77018469905586,14.9944716457153,1.11056882298001,1.3790550128396
0.156661977730784,1.25170454611493,1.17755033554513,2.77501185687968,15.2633604447413,1.10836420076017,1.3784394571497
0.157424952373165,1.25260028312606,1.17856434196078,2.78626979643356,15.4426379515794,1.10421170798212,1.37830346882984
0.158187927015545,1.25332790764185,1.17936585367748,2.80249759193532,15.5346049673717,1.09776681798191,1.37868878017183
0.158950901657925,1.25394943138421,1.17981850040008,2.8214131044957,15.5490234073827,1.08845909812399,1.37961019004085
0.159713876300306,1.25447634164039,1.17985243623669,2.84037644037722,15.4990213735737,1.07578954978064,1.38104083002828
0.160476848075187,1.25485940606863,1.17948231554494,2.8568762477408,15.3974342177448,1.05964083759839,1.38289889473862
0.161239727824574,1.25499581492479,1.17880192425433,2.8689273895174,15.2544511976076,1.0404925168589,1.38504297364297
0.162002568256665,1.25475195702901,1.17795812729785,2.87533018768071,15.0768410040117,1.0194602413152,1.38728168139049
0.16276540945208,1.25399789625788,1.17711364112061,2.87578757852789,14.8685360070683,0.998145463903412,1.38939903642573
0.163528338914266,1.25264712899429,1.17640992415388,2.87088998511877,14.6321099255437,0.97835713502468,1.39119095323736
0.164291313556647,1.25069264833811,1.17593929446878,2.86197492692797,14.3706716743478,0.961806463672028,1.39250286664945
0.165054288199027,1.24822881546635,1.17573127468371,2.85087073308006,14.0897587908903,0.949862318370846,1.39325681179065
0.165817262841407,1.24544999536745,1.17575376735836,2.83954821891227,13.7988008460478,0.943406891469299,1.39345931949492
0.166580237483788,1.24262297596349,1.1759263731326,2.82972759394173,13.5116884730279,0.942783241298613,1.39318783712483
0.167343212126168,1.24003965099925,1.17614173476562,2.82251585850336,13.2461270957389,0.947802796861288,1.39256047064292
0.168106186768548,1.23796425630345,1.17629073650771,2.81817020604684,13.0218374933748,0.957786490666779,1.39169934618498
0.168869161410929,1.2365903372834,1.1762873667067,2.81607011362324,12.8580579576197,0.971635660700252,1.39069997244278
0.169632136053309,1.23601642695698,1.17608842819214,2.81492234915228,12.7709203520559,0.987946794544323,1.38961642362431
0.17039511069569,1.23624117670636,1.17570333097123,2.81314571386681,12.7711079473759,1.00517973725829,1.38846549244091
0.17115808533807,1.23717344015462,1.17519162940514,2.80932937461381,12.8620083128448,1.02186313451872,1.38724516827171
0.17192105998045,1.23865187284114,1.17465003654855,2.8026474688401,13.0385488918355,1.03679445486432,1.38595768844611
0.172684034622831,1.24047036933177,1.17419345572703,2.79313109696193,13.2870034003176,1.04918532192107,1.38462705703162
0.173447009265211,1.24240770909931,1.17393449426792,2.781732102286,13.5860870370326,1.05871738354807,1.38330482089941
0.174209983907592,1.24425998857857,1.17396417986121,2.7701571757547,13.9094569886158,1.06549737476853,1.38206385480797
0.174972958549972,1.24587184578336,1.17433525102315,2.76050413613107,14.2293120188427,1.06992368123105,1.38098508582815
0.175735876158015,1.2471587606949,1.17504936636566,2.75478382914967,14.520340310331,1.07249842872819,1.38014403797967
0.176498715866403,1.24811185291414,1.17605057682435,2.75444334396875,14.7630564395941,1.07363513521029,1.37960217239597
0.177261555923969,1.24878154862441,1.1772284520317,2.76000993676508,14.945724422677,1.07351539416117,1.3794038997579
0.178024447240259,1.24924526605052,1.17843396625419,2.7709521030819,15.0645112312053,1.07203565395551,1.3795765371296
0.178787421163933,1.24957099038275,1.17950827839473,2.78580377001301,15.1220592182437,1.06886067244603,1.3801292948629
0.179550395806313,1.24978912857763,1.18031882069879,2.80251989317649,15.1250983265897,1.06357066019446,1.38104887737464
0.180313370448693,1.24988039397288,1.1807914443865,2.81895282446262,15.0818947630796,1.0558604515567,1.38229230651752
0.181076345091074,1.24978152605872,1.18092648127404,2.8333041186929,15.0002228729612,1.04572785421716,1.38378046569497
0.181839319733454,1.24940598804448,1.18079257711063,2.84443527472128,14.8862410156791,1.03358535374633,1.38539728241732
0.182602294375835,1.24867372393171,1.18050149637004,2.85198588790241,14.7443024120454,1.02025369114744,1.38699863836999
0.183365269018215,1.24754214251416,1.18017381507352,2.8563085876023,14.5774817746389,1.00684137455173,1.38843190803121
0.184128243660595,1.24602975096281,1.1799066309972,2.85826871148577,14.3885209874613,0.994557052348813,1.38956248785091
0.184891218302976,1.24422503325129,1.17975151335022,2.85897282878138,14.1809494540791,0.984517682466945,1.39029990881234
0.185654192945356,1.24227703615443,1.17970662710559,2.85948695880407,13.9601889182066,0.977599815250233,1.39061516121288
0.186417167587736,1.24037006378878,1.17972306271892,2.86059023690125,13.7344226533271,0.974349930771681,1.39054323996841
0.187180142230117,1.23869035794014,1.17972251112093,2.86259698462025,13.5149538680661,0.974944078588333,1.39016954602586
0.187943116872497,1.23739482842965,1.17962160264999,2.86527667020144,13.3158340546509,0.979179723908489,1.38960394138937
0.188706091514877,1.23658977224282,1.17935724562961,2.86789646262153,13.1527392510077,0.986493086966878,1.38895037380007
0.189469066157258,1.23632248397919,1.17890697906049,2.86939053797563,13.0412742981905,0.996011717926273,1.38828161233957
0.190232015254959,1.23658362769897,1.17829904995518,2.86862793530172,12.9949515190602,1.00665797257014,1.38762674851673
0.190994863571241,1.23731579310551,1.17760926061226,2.86472536129587,13.0230516551129,1.01730433232778,1.38697420007333
0.191757704430624,1.23842439029367,1.17694533665824,2.8573414698661,13.1285831059669,1.026953645824,1.38628730350172
0.192520565540345,1.23978956035259,1.17642311072968,2.84688668583659,13.3066870505981,1.03489756591072,1.38552579903107
0.193283528771218,1.24128007685589,1.17614065665647,2.8345835081138,13.5440015141203,1.04080959938859,1.384665764877
0.194046503413599,1.24277067720265,1.17615625416698,2.82232851731485,13.8195157081693,1.04475038690141,1.38371246256849
0.194809478055979,1.24416213220719,1.17647431211382,2.81235196559545,14.1071696589261,1.04708689880546,1.38270399023828
0.19557245269836,1.24539941955985,1.17704117836655,2.80673570401555,14.3798849228475,1.04834572408743,1.38170707290153
0.19633542734074,1.24648047937034,1.17775118943766,2.8069057753971,14.6140721878355,1.04903409180401,1.38080813175055
0.19709840198312,1.24744958972127,1.1784626907816,2.81323564222507,14.7933192606647,1.04947113902749,1.3801023342119
0.197861376625501,1.24837567663262,1.17902322362563,2.82487492147001,14.910184528744,1.04967311235609,1.37968168001791
0.198624351267881,1.24932260800324,1.17930127822688,2.83986406188583,14.9657354057014,1.04932727902368,1.37962214103633
0.199387325910261,1.25032091957931,1.17921857107804,2.85551588342206,14.9672925279375,1.04787066123991,1.37997032844441
0.200150300552642,1.25134810678828,1.17877349724278,2.86896316590411,14.9253521482756,1.04466220250238,1.38073146724295
0.200913275195022,1.2523210783761,1.17804662337638,2.87772848134197,14.8506951058579,1.03920398662166,1.38186144927246
0.201676249837403,1.25310230873857,1.17718457270034,2.88019029922519,14.7523689434142,1.03134110010469,1.38326587276456
0.202439224479783,1.25352028852314,1.1763667358891,2.87587324353763,14.6367830592263,1.02137004873122,1.38480825226228
0.203202199122163,1.2534033322718,1.17576482115193,2.86553715397738,14.5077797282327,1.01002084106023,1.38632784588859
0.203965173764544,1.25262267185657,1.17550570049644,2.85106266574505,14.3673467313435,0.998330708753313,1.38766475237208
0.204728141971514,1.25113637065919,1.17564482801142,2.83514351155916,14.2166341449547,0.987465509765137,1.38868697620584
0.205491011659369,1.24902155167534,1.17615370789915,2.82081387252935,14.0570415104174,0.978547998119739,1.3893126557805
0.206253852358609,1.24648157944033,1.17692225672014,2.81086686542114,13.8912263448663,0.972526724403289,1.38952158138927
0.207016696416174,1.24382012116661,1.17777559405222,2.80725446716074,13.7238939379005,0.970087714242637,1.38935309584956
0.207779636378504,1.2413855213832,1.1785040865999,2.81059470978645,13.5622104410964,0.971592766148289,1.38889124357019
0.208542611020885,1.23950130316093,1.17890423032952,2.8199317174357,13.4157135058858,0.977030355898803,1.38824146066691
0.209305585663265,1.23840379151283,1.17882493145575,2.83286276224683,13.295684848805,0.985982978459939,1.38750533778699
0.210068560305646,1.23820259803133,1.17820888687261,2.84604392792676,13.2140322871486,0.997634959100823,1.38676031594153
0.210831534948026,1.23886901425378,1.17711521451213,2.85595337518423,13.1817604711658,1.01085034479866,1.38604920241511
0.211594509590406,1.24024890531607,1.17571239473256,2.85970796224233,13.2071335439552,1.02433100322866,1.38538074702187
0.212357484232787,1.24209370403901,1.17424125491638,2.85573140038251,13.2937289295358,1.03682787658069,1.38473892352828
0.213120458875167,1.2441037448365,1.17296005335698,2.84412886437338,13.4387569711403,1.04734710305323,1.38409664890738
0.213883433517547,1.24597919092838,1.17208929704492,2.82669361603544,13.632181872576,1.05528869498003,1.38342973988552
0.214646408159928,1.24747299719385,1.17177024742426,2.80654652036612,13.8571892629163,1.06047993700672,1.38272811192835
0.215409382802308,1.24843739460507,1.17204282109823,2.78748699194829,14.0922966771909,1.0631024543496,1.38200268144939
0.216172357444689,1.24885231463524,1.17284203453634,2.77319442722435,14.3148815780555,1.06354365520157,1.38128762237424
0.216935332087069,1.24882473542059,1.17400999199565,2.76644404053536,14.5052704150103,1.06222150410986,1.38063817685006
0.217698306729449,1.24855485224434,1.17532141793339,2.76849497141853,14.6501344953721,1.05943494623662,1.38012407593306
0.21846128137183,1.24827658402934,1.17652194217456,2.77878628077691,14.7440925181803,1.05528245858822,1.3798185092621
0.21922425601421,1.24818990230001,1.17737705939278,2.79503305271347,14.7891204145286,1.04967176374278,1.37978347530605
0.21998716042485,1.2484047545014,1.17772472814217,2.81373059936544,14.7922275236017,1.04241847315799,1.38005419539979
0.22075,1.24891069750591,1.17751798850746,2.83095897354066,14.7624048381999,1.03340287227805,1.3806267529883
0.221512839575151,1.2495776967669,1.17684139880824,2.84328682718916,14.7078911261052,1.02272841961702,1.38145300994129
0.22227574398579,1.25018640221431,1.17589157268357,2.84855228566994,14.6344649451265,1.0108177549537,1.38244518787114
0.223038718628171,1.25048142347636,1.17492595873059,2.84634370478533,14.5450039933363,0.998405609209191,1.3834900183902
0.223801693270551,1.25023734761509,1.17419671950431,2.83807755225147,14.4401528066296,0.986435144347779,1.38446963609048
0.224564667912931,1.24932347994647,1.17389035829036,2.82665495013991,14.3196974877021,0.975905119697697,1.38528406360152
0.225327642555312,1.24775032442171,1.17408823580898,2.81577097369902,14.1841598528012,0.96772444733006,1.38586924449183
0.226090617197692,1.24568174688632,1.17475393761068,2.80903449966127,14.0361466584235,0.962609224302171,1.38620576068312
0.226853591840073,1.24340511245135,1.175746090029,2.8091011400839,13.88110106539,0.961026221637422,1.38631616410268
0.227616566482453,1.24126664074502,1.17685144112489,2.81701750639884,13.7273032583293,0.963166084006081,1.38625212279942
0.228379541124833,1.23959321884942,1.17783158882041,2.8319340266736,13.5852027028379,0.968927087144145,1.38607536069862
0.229142515767214,1.23862581415663,1.17847553316278,2.85126903787533,13.4663232063494,0.977903394146638,1.38583805281327
0.229905490409594,1.23848119902233,1.17864800725501,2.87129271620271,13.3819872419486,0.989390541335181,1.38556845205877
0.230668465051974,1.23914470382324,1.17832155427347,2.88797310074511,13.3419939344057,1.00243180558095,1.38526577954348
0.231431439694355,1.24048636851247,1.17758212904754,2.89785477106134,13.3532758576803,1.01592145863605,1.38490516809
0.232194414336735,1.24229029581161,1.17660564513865,2.89876312075585,13.4185642081765,1.02875605786848,1.38444999742103
0.232957388979116,1.24429008133396,1.17561322330454,2.89020970614885,13.5352290397913,1.03999820034995,1.38386689020149
0.233720363621496,1.24620742050126,1.17481972861923,2.87345486399148,13.6946423871541,1.04900629116301,1.38313868988257
0.234483303583826,1.24779294586977,1.17438995739026,2.85123974933498,13.8824968563332,1.05549430842224,1.38227240343505
0.235246147641391,1.24886660792913,1.17441107907202,2.82724707299995,14.0803840881812,1.05950881527254,1.38130129201848
0.236008988340631,1.24935041281939,1.17488297320337,2.80539746218904,14.2685640147865,1.06133465231564,1.38028211005955
0.236771858028487,1.24928274542408,1.17572361845298,2.78912102951429,14.4293435181281,1.06135877228464,1.37928929729475
0.237534826235457,1.24880563059124,1.17678578412472,2.78074538325723,14.5500888362365,1.05993094472261,1.37840750227148
0.238297800877837,1.24812561158562,1.17788248369322,2.78111654150999,14.624904731575,1.05725957825981,1.37772272922229
0.239060775520217,1.24746038046297,1.17881945286834,2.78952757941331,14.654506082402,1.05337131420738,1.37731185213081
0.239823750162598,1.24698863902926,1.17943142927983,2.80396575910316,14.6445362068785,1.04814670381674,1.37723097220557
0.240586724804978,1.24681654779963,1.17961545859364,2.82160339938926,14.6031357170947,1.04142323107766,1.37750452577825
0.241349699447358,1.24696507965729,1.17935184776265,2.83938859119353,14.5386736599434,1.03313346458243,1.37811790257407
0.242112674089739,1.24737539574319,1.17870544627051,2.85458560674458,14.4582652434258,1.02342819901004,1.3790160162995
0.242875648732119,1.24792670820481,1.17780680030891,2.86517053284864,14.3672513382271,1.01273581028025,1.38010913112509
0.243638623374499,1.24846163087572,1.17681989930179,2.87005750972061,14.2694288128065,1.001735807449,1.38128570158325
0.24440159801688,1.24881560230303,1.17590617283024,2.86917230927134,14.1676265692006,0.991262884580147,1.38243016513246
0.24516457265926,1.24884821637755,1.17519288453479,2.86339459962008,14.0642510350414,0.982182841962676,1.38344193388471
0.245927547301641,1.2484742041085,1.17475095191519,2.85437503910908,13.9616188548982,0.975280321580588,1.38425103241932
0.246690521944021,1.24768959744599,1.17458457682589,2.84422400933214,13.8621286900443,0.971177973937843,1.38482643485745
0.247453496586401,1.24658510699244,1.1746332363951,2.83508434543223,13.7684547214596,0.970284687552367,1.38517504218326
0.248216471228782,1.24533767773661,1.17478544499784,2.82864172729083,13.6838835958358,0.972759555546281,1.38533180245335
0.248979434459656,1.24417654176842,1.1749030875413,2.82567862216736,13.6127101416367,0.978481824513242,1.38534391560883
0.249742295569376,1.24333059180223,1.17485417430616,2.82581325824716,13.5604226234514,0.987031247405921,1.38525370851515
0.250505136428759,1.24297244916978,1.17454916039883,2.82754596829396,13.5333889893436,0.997698667205992,1.38508519633736
0.251267984745041,1.24317544975769,1.17397156504822,2.82864391192961,13.5379025362755,1.00955061743954,1.38483827584242
0.252030933842742,1.24389416648387,1.17319110329753,2.82677092383702,13.5786704111373,1.02155528065574,1.38449198447794
0.252793908485123,1.24497209176991,1.1723517129178,2.82018083048337,13.6570618314054,1.03274593406825,1.38401520233281
0.253556883127503,1.24617459320935,1.17163744607186,2.80827447053609,13.7696268341486,1.04237314195073,1.38338094847395
0.254319857769883,1.2472407901268,1.17122887999308,2.79186422910075,13.9074761297916,1.04999730157963,1.38257981100004
0.255082832412264,1.24794348528144,1.17126413780948,2.77307809408717,14.0569883130657,1.05549712754825,1.38162892977165
0.255845807054644,1.24814248347743,1.17181224508474,2.75494369179339,14.201938957888,1.05899959559393,1.3805748042535
0.256608781697025,1.24781656793138,1.17285927409104,2.74077604890976,14.3266039031119,1.06075826003286,1.379490259318
0.257371756339405,1.24706544456409,1.1743050207559,2.73351564473601,14.418914469765,1.06101698207344,1.3784671510889
0.258134730981785,1.24608294817664,1.17596967456173,2.73513856506319,14.4726370628104,1.05989730951708,1.37760630639492
0.258897705624166,1.24511115138302,1.17761267934736,2.74622887630303,14.4879347899714,1.05734109186273,1.3770054177891
0.259660680266546,1.24438808514855,1.17896659701711,2.76578373616979,14.4703330430088,1.05312616340815,1.37674535056
0.260423654908927,1.24410016434825,1.17978557008095,2.79129974539328,14.4286647499278,1.04695436071306,1.37687601868255
0.261186629551307,1.2443465847677,1.17990102523911,2.81914576379912,14.3727594740031,1.03859081295197,1.3774041295048
0.261949604193687,1.24511918432613,1.17926943749501,2.84516862846903,14.3114855517861,1.02801535001555,1.37828592621675
0.262712578836068,1.24629909692307,1.17799393047222,2.86542935014997,14.2514434012127,1.01553757638595,1.37942810415671
0.263475552759741,1.24767109850283,1.1763080795504,2.87694157533834,14.1963253501963,1.00183435128051,1.38069902470231
0.264238444076031,1.24895638182484,1.17452490378919,2.87827264041665,14.146811619786,0.987894160943846,1.38194994289597
0.265001284133597,1.24986266402701,1.17296778187388,2.86987034363895,14.1008909185139,0.974887034796149,1.38304249580281
0.265764123841985,1.2501458590129,1.1719042068813,2.85401789151271,14.0546100001162,0.964002264046989,1.38387553961686
0.266527041450028,1.24967083510006,1.17149741262722,2.83440326342176,14.0033119570115,0.956295969720192,1.38440350867272
0.267290016092409,1.2484537810355,1.17178165392833,2.81538428281579,13.9432809624746,0.952570935465276,1.38464074273467
0.268052990734789,1.24667042017024,1.17266064265896,2.80109567285621,13.8734262156975,0.953289597334958,1.38465070828534
0.26881596537717,1.24462434968924,1.17392680311381,2.79457304419002,13.7964617518514,0.958512703914578,1.38452368882877
0.26957894001955,1.24268364839348,1.1752994143198,2.79707773815536,13.7191650919442,0.967863461958181,1.38434974644564
0.27034191466193,1.24120396633513,1.17647909826488,2.80779121476632,13.6516325355535,0.980531240276417,1.38419478229877
0.271104889304311,1.24045779313596,1.17721205184826,2.82398068203693,13.6057264747579,0.995336406155403,1.38408601500577
0.271867863946691,1.24058389562775,1.17735050004323,2.84161768161052,13.5929998086719,1.01086794358196,1.38400954606809
0.272630838589071,1.24156343728686,1.17689095694299,2.85630719476312,13.6223800615996,1.0256793826501,1.38391848143441
0.273393813231452,1.24322428176459,1.17597518431615,2.8643092947728,13.6979397123839,1.03850133704651,1.38374736395621
0.274156787873832,1.24527267204958,1.17485144641355,2.86341724905595,13.817184085615,1.04841835049929,1.38342837682496
0.274919762516212,1.24734943941321,1.17380907085303,2.85348113370183,13.9703591324744,1.05496935034142,1.38290620864673
0.275682737158593,1.24910363146258,1.17310775052033,2.83643896502863,14.1412091941058,1.05815557651892,1.38215023695405
0.276445711800973,1.25026940999961,1.17292052196769,2.81584340084823,14.3093348405756,1.0583640229529,1.38116377506815
0.277208686443354,1.25072551748441,1.17330057360734,2.79601388701299,14.4538274405719,1.05623070397191,1.37999016666446
0.277971661085734,1.25051705718206,1.17417419483227,2.78103889950065,14.5573278824582,1.05247561228619,1.37871463367742
0.27873459054792,1.24983087624564,1.17535832460342,2.77387248139304,14.6093394132552,1.04774193796202,1.37745966835677
0.279497431743335,1.24893393882796,1.17659965258053,2.77573105822299,14.6077859310062,1.04246866388086,1.3763716564121
0.280260272175426,1.24809757485837,1.17763006987345,2.78591891710574,14.5584659422433,1.03682113132441,1.37559841095227
0.281023151924813,1.24753164077422,1.17822891162343,2.80209781597863,14.4728626278083,1.03069877812688,1.375261016853
0.281786123699695,1.24734362512282,1.17827744766639,2.82089371326254,14.3652574893591,1.02382695195312,1.37542674459813
0.282549098342075,1.24752664947168,1.17778976457157,2.83865676238239,14.2500496302499,1.0159144060843,1.37609068155139
0.283312072984455,1.24797292502558,1.17690979317954,2.85219136162754,14.1397787903371,1.00682744038478,1.37717181813292
0.284075047626836,1.24850608401407,1.17587505854576,2.85932566590599,14.0439143502301,0.996718137289635,1.37852572285224
0.284838022269216,1.24892489998677,1.17495800515898,2.8592484113643,13.9682327656311,0.986063767685988,1.37997167518189
0.285600996911596,1.24905050388927,1.17440053857506,2.85258632531819,13.9146185366586,0.975616427185892,1.38132795076733
0.286363971553977,1.24876859613836,1.17435613277023,2.84123346341465,13.8812891265978,0.966296787970818,1.38244617596123
0.287126946196357,1.2480576546538,1.17484951911238,2.82797738341906,13.8635568993577,0.959073091609241,1.38323584152416
0.287889920838738,1.24699509905419,1.17575992977709,2.81599159283327,13.8551345978226,0.954850400565891,1.38367345300966
0.288652895481118,1.24573768634345,1.17683127283774,2.80827993489178,13.8497097574405,0.954374854124965,1.38379579144142
0.289415870123498,1.24448050081621,1.17771051087951,2.8071722367847,13.8423038527173,0.958148762950063,1.38368118744771
0.290178844765879,1.24340745574498,1.17801213776267,2.81397536200156,13.8300018138243,0.966357864672479,1.38342532902584
0.290941819408259,1.24264957313901,1.1774005563549,2.82885579606483,13.8119427087936,0.97882447216181,1.38311864807339
0.29170479405064,1.24226275110163,1.17567374586714,2.85095735960876,13.7887703668691,0.995006905457018,1.38283075963222
0.29246776869302,1.24222761972341,1.17282487163263,2.87867612429891,13.7618772890448,1.01405624211626,1.38260416315062
0.293233806988232,1.24246634257943,1.16905970413697,2.90998286725333,13.7327395008853,1.03491825622994,1.38245583560196
0.294018548001506,1.24286799850178,1.16475965277644,2.9427155576009,13.7025258655424,1.05644888389598,1.38238324559809


==> data/Falla_B-C_Pex_ellip.csv <==
t,R_v,r_v,a_v,R_i,r_i,a_i
0.000231026224249417,1.21072218696649,1.20205736193535,0,1.17308089430789,1.02999321295206,0
0.00101482976712198,1.21052061845165,1.20217475574278,0,1.17439053390323,1.03235098388911,0
0.00177994488449074,1.21033440004211,1.2022816238224,0,1.17555258632137,1.03461033373455,0
0.00254199412448491,1.21016353173786,1.20237796617423,0,1.1765670515623,1.03677126248838,0
0.00330404336447909,1.2100080135389,1.20246378279827,0,1.17743392962603,1.0388337701506,0
0.00406609260447313,1.20986784544523,1.2025390736945,0,1.17815322051256,1.0407978567212,0
0.00482814184446726,1.20974302745684,1.20260383886294,0,1.17872492422188,1.04266352220019,0
0.00559019108446144,1.20963355957375,1.20265807830358,0,1.179149040754,1.04443076658757,0
0.00635224032445561,1.20953944179595,1.20270179201642,0,1.17942557010892,1.04609958988333,0
0.0071142895644497,1.20946067412344,1.20273498000146,0,1.17955451228663,1.04766999208748,0
0.00787633880444378,1.20939725655622,1.20275764225871,0,1.17953586728714,1.04914197320003,0
0.00863838804443797,1.20934918909429,1.20276977878816,0,1.17936963511044,1.05051553322095,0
0.00940043728443213,1.20931647173766,1.20277138958981,0,1.17905581575654,1.05179067215027,0
0.0101624865244263,1.20929910448631,1.20276247466367,0,1.17859440922544,1.05296738998797,0
0.0109245357644204,1.20929708734025,1.20274303400972,0,1.17798541551713,1.05404568673406,0
0.0116865850044145,1.20931042029948,1.20271306762798,0,1.17722883463162,1.05502556238854,0
0.0124486342444087,1.209339103364,1.20267257551845,0,1.17632466656891,1.0559070169514,0
0.0132106834844028,1.20938313653382,1.20262155768111,0,1.17527291132899,1.05669005042266,0
0.013972732724397,1.20944251980892,1.20256001411598,0,1.17407356891187,1.0573746628023,0
0.0147347500112342,1.20951725318932,1.20248794482305,0,1.17272663931754,1.05796085409032,0
0.0154966852214824,1.209607336675,1.20240534980232,0,1.17123212254601,1.05844862428674,0
0.0162586179654865,1.20973872209792,1.20241973949063,0,1.17038400987335,1.06000556382443,0
0.0170205780304744,1.2101076458535,1.20210304592397,0,1.16658988042666,1.0588433224036,0
0.0177826224933783,1.21049804214579,1.20193304831757,0,1.16260818236157,1.05728666528775,0
0.0185446717333725,1.21077547691577,1.20167400373097,0,1.15775109228515,1.05637465491527,0
0.0193067209733666,1.21096774913182,1.20090914535736,0,1.15191823787991,1.05615934870113,0
0.0200687702133607,1.21111110454467,1.20077390768018,0,1.15060372666206,1.05577311625471,0
0.0208308194533549,1.21121403657184,1.20088714598958,0,1.15021876182776,1.05544190813917,0
0.021592868693349,1.21114703479793,1.20082323086809,0,1.14618622361577,1.05559142201568,0
0.0223549179333432,1.21146041300584,1.20086130116646,0,1.14321303853995,1.05538153157557,0
0.0231169671733373,1.21156227714936,1.20062565512042,0,1.14131188490505,1.05493543369362,0
0.0238790164133314,1.2115580584788,1.20050633269747,0,1.13941268295983,1.05579020458506,0
0.0246410656533256,1.21191825724945,1.2008596866812,0,1.13771227331881,1.05561437830411,0
0.0254031148933197,1.21192631250989,1.20083277434321,0,1.13618261557838,1.0540541745579,0
0.0261651641333139,1.21172350446116,1.200709241437,0,1.13434459474339,1.05386083509963,0
0.026927213373308,1.21169519694372,1.20076960773695,0,1.13492685902711,1.05440315128743,0
0.0276892626133021,1.21173021359989,1.20048364850979,0,1.13620167845231,1.05517118568949,0
0.0284513118532962,1.21154489603605,1.20029019322057,0,1.13584395471964,1.05614641834392,0
0.0292133610932904,1.21153739227036,1.20034453573807,0,1.13328548498694,1.05667601227216,0
0.0299754103332846,1.21141763156769,1.20044553387698,0,1.13079123309333,1.05812016909306,0
0.030737405220837,1.21131871152387,1.20060472263229,0,1.13163366817372,1.05952406658213,0
0.0314993370384649,1.21116640625749,1.20092754301412,0,1.13220199129271,1.06163984835609,0
0.032261269143666,1.2109650276174,1.2010270983835,0,1.13191235476566,1.06391265595526,0
0.0330232510543659,1.21044640753557,1.20123084481476,0,1.13112904164899,1.06455578492402,0
0.0337853001022659,1.21038686350105,1.20143970187192,0,1.13013647830791,1.06426356431551,0
0.0345473493422601,1.21016354232465,1.20215828933882,0,1.12918777643951,1.06450284437572,0
0.0353093985822541,1.20994319303282,1.20236424575068,0,1.1281050730575,1.0661181554856,0
0.0360714478222483,1.20989105563658,1.20250293440289,0,1.12685494117865,1.06738033445986,0
0.0368334970622425,1.2093208785504,1.20273734140495,0,1.12501926125308,1.06734679061401,0
0.0375955463022367,1.20910593030956,1.2030081136647,0,1.12142951159506,1.06748619853275,0
0.0383575955422307,1.20912480302167,1.20297588857292,0,1.11943275817792,1.06793896712504,0
0.0391196447822248,1.20904707927094,1.20323320608711,0,1.12157288422146,1.06821840805865,0
0.039881694022219,1.20892199340852,1.20322463095841,0,1.12379156157187,1.06950602502768,0
0.0406437432622132,1.20941360831749,1.20314423839681,0,1.12336821326468,1.07120376229802,0
0.0414057925022073,1.20965760778743,1.20307618893927,0,1.12258517294315,1.0702476260039,0
0.0421678417422015,1.2094741333565,1.20293338537885,0,1.12194821346733,1.06769532048,0
0.0429298909821955,1.20960128110421,1.20228050601254,0,1.12077391565052,1.06642967059909,0
0.0436919402221897,1.20964410230978,1.20221671879574,0,1.12001737521962,1.06594591442005,0
0.0444539894621839,1.21008532176624,1.20208245579385,0,1.11914287702925,1.06542096503271,0
0.045216038702178,1.21056628215889,1.20201929090641,0,1.11779083664827,1.06499769223692,0
0.0459780862178759,1.21049169052443,1.20192723904094,0,1.11754760989,1.06446162926586,0
0.0467400564007026,1.21069077296845,1.20170254879777,0,1.11806123967634,1.06474085842506,0
0.0475019888787839,1.21088593041076,1.20142828699023,0,1.11864203659899,1.06598358180665,0
0.0482639216596288,1.2110233469796,1.20121650200653,0,1.11933702561077,1.06667611427623,0
0.0490259284711594,1.21112900115046,1.20100196547805,0,1.11950982701115,1.0660894778299,0
0.0497879777111535,1.2111160575393,1.20096435249146,0,1.11934207981912,1.06449323125879,0
0.0505500269511476,1.21099855381507,1.20095220508174,0,1.11900358977514,1.06295690830272,0
0.0513120761911417,1.21099188478334,1.20101051474259,0,1.11802116376401,1.06220563353733,0
0.0520741254311359,1.21104270503115,1.20088695847904,0,1.11659687722049,1.06177789786844,0
0.05283617467113,1.21139042098393,1.20088914784975,0,1.11571922936348,1.06146655932043,0
0.0535982239111242,1.21140469973665,1.20102501098913,0,1.11760130606267,1.06125302712022,0
0.0543602731511183,1.21133862584904,1.20121217437439,0,1.12070155340397,1.06234328893232,0
0.0551223223911124,1.211252212776,1.20114615055782,0,1.12361191944373,1.06374400754851,0
0.0558843716311066,1.21120791399296,1.20077014947238,0,1.12681854038098,1.06301258843822,0
0.0566464208711007,1.211041382654,1.20118468023543,0,1.12968723532191,1.05926858509746,0
0.0574084701110949,1.21107869266105,1.20126169184136,0,1.12882245771821,1.05556780930616,0
0.0581705193510891,1.21071099093906,1.20135406870628,0,1.12757312240837,1.05200133796151,0
0.0589325685910831,1.21034310836494,1.20140016579799,0,1.13091437806919,1.04801692132027,0
0.0596946178310773,1.21016078333399,1.20156272050115,0,1.13756094727542,1.04474054602848,0
0.0604566670710714,1.21021325844399,1.20181733810168,0,1.14388089232239,1.04344083535707,0
0.0612187163110656,1.21021949287831,1.20246458480559,0,1.14977523021426,1.04145144015557,0
0.061980756212663,1.21011478953977,1.20267200897947,0,1.15482940727704,1.03676305131239,0
0.0627427077455689,1.21000660130738,1.20252998670686,0,1.15751483029116,1.03054359130777,0
0.0635046406489586,1.20976553857678,1.20267543250213,0,1.15790345276253,1.0249152729598,0
0.0642665797784694,1.20991939725906,1.20286183285775,0,1.15825005350206,1.02060484702477,0
0.065028606080047,1.20997357065725,1.20316014416402,0,1.16017389864851,1.01744193663822,0
0.0657906553200411,1.21000661606914,1.20298253205681,0,1.16271919086393,1.01548944043519,0
0.0665527045600352,1.20993656179293,1.20319102690497,0,1.16488670186755,1.01418489333788,0
0.0673147538000293,1.20986740669953,1.20352470838234,0,1.16640807232706,1.01323786149554,0
0.0680768030400235,1.21021949819096,1.20364932968489,0,1.16784138244155,1.01250352193628,0
0.0688388522800177,1.2106081818903,1.20361948676009,0,1.17053091001788,1.01112056480992,0
0.0696009015200117,1.21032992365023,1.20349545356767,0,1.17291058486406,1.01030958376799,0
0.0703629507600058,1.21029074590451,1.20274769486776,0,1.17406313060207,1.01048825431133,0
0.071125,1.21033979779854,1.20242097617265,0,1.17539202960443,1.01041119971548,0
0.0718870492399942,1.21040341242227,1.20248127042734,0,1.1773501499482,1.00993566046717,0
0.0726490984799884,1.21055079881267,1.20238156359319,0,1.17946618980192,1.00986133587951,0
0.0734111477199825,1.21081401453437,1.20214366159315,0,1.18087241656436,1.01123767507739,0
0.0741731969599765,1.21073299385123,1.20181866014729,0,1.18156638329195,1.0139843273725,0
0.0749352461999707,1.21070788394958,1.20169734206672,0,1.18257488380968,1.01710986788826,0
0.0756972954399649,1.2109040349422,1.20166215767086,0,1.18461039121771,1.01979822862295,0
0.076459344679959,1.21102895427456,1.20189518125158,0,1.18574209958483,1.0227774054995,0
0.0772213939199532,1.21124856993697,1.20191658852021,0,1.18440642635408,1.02632874878514,0
0.0779834202215306,1.21108088872468,1.20171812266751,0,1.18229235949392,1.02910332138908,0
0.0787453593510414,1.21122923968743,1.20129875189212,0,1.18050358453838,1.03112228207646,0
0.0795072922544311,1.21127261875924,1.20164849314359,0,1.17819649334387,1.03414971040028,0
0.0802692437873371,1.21114546396655,1.20156271370734,0,1.17490688324733,1.03871952045742,0
0.0810312836889345,1.21116806687182,1.20144076580981,0,1.17103737701568,1.04316278501587,0
0.0817933329289286,1.2113317489513,1.20136746491063,0,1.1662764900231,1.04658750621981,0
0.0825553821689227,1.21142259302539,1.20133274584146,0,1.1603990119083,1.0503712300239,0
0.0833174314089169,1.21123278038453,1.2015556893304,0,1.15685626543419,1.05432938437238,0
0.0840794806489111,1.21103470486978,1.20187030567608,0,1.15688293007457,1.05830027724996,0
0.0848415298889053,1.21085988502883,1.20182815562644,0,1.15487062138176,1.06320700848398,0
0.0856035791288994,1.21069512012129,1.20193601849592,0,1.15021871415475,1.06543248225232,0
0.0863656283688934,1.21049947534067,1.20200995604787,0,1.14407108811339,1.06428758905744,0
0.0871276776088876,1.21001334846029,1.20214793278377,0,1.13714597673221,1.06289786833606,0
0.0878897268488818,1.20980348580573,1.20176172304602,0,1.13096367130878,1.06434650621982,0
0.0886517760888759,1.20969656675559,1.20189979435286,0,1.13013180130905,1.06636256035085,0
0.0894138253288701,1.20978088934437,1.20206259729617,0,1.13257965482477,1.06770418559974,0
0.0901758745688642,1.20987403233758,1.202181094755,0,1.13202193365365,1.06868439484101,0
0.0909379238088583,1.20996956808187,1.20246994129431,0,1.12786167690526,1.06874193868826,0
0.0916999730488525,1.20990252409172,1.20273246001868,0,1.12356091748699,1.0662766902511,0
0.0924620222888466,1.20990496791708,1.20248018640646,0,1.11912281427285,1.0633478297954,0
0.0932240715288408,1.20924437734888,1.20236143460729,0,1.11418431152768,1.06228965171435,0
0.0939860783403712,1.20901164457896,1.2025029677805,0,1.11076838064861,1.06270985340375,0
0.0947480111212161,1.20908092059977,1.20291894455873,0,1.11027554802414,1.06340213482976,0
0.0955099435992974,1.20917120423246,1.20360688873755,0,1.11090815451943,1.06471339192392,0
0.0962719137821242,1.2092075218208,1.20403436536787,0,1.11092650505559,1.06657620725377,0
0.0970339612978222,1.20901755506672,1.20385915103566,0,1.11026822581719,1.06830744860298,0
0.0977960105378162,1.2087258939034,1.20332769551907,0,1.10986703348389,1.06950028436903,0
0.0985580597778103,1.20871847470755,1.2028802674749,0,1.10992531719254,1.07088060758153,0
0.0993201090178045,1.20882890086411,1.20293441498304,0,1.11029615837981,1.07322408680337,0
0.100082158257799,1.20900404256442,1.20292678192893,0,1.11120182862365,1.07648180179267,0
0.100844207497793,1.20943946877381,1.20263817078152,0,1.11318201227422,1.07975262598721,0
0.101606256737787,1.20938932802115,1.20245633817583,0,1.11558382767608,1.0827898323375,0
0.102368305977781,1.20961282199416,1.20220560247703,0,1.11745249421621,1.0857634090429,0
0.103130355217775,1.21000211733975,1.20175485661895,0,1.11889679240774,1.08870957940873,0
0.103892404457769,1.21022141977535,1.20190091184483,0,1.1212836139101,1.09144379244655,0
0.104654453697764,1.21048730038261,1.20188824658666,0,1.12359141660111,1.09621203371396,0
0.105416502937758,1.21082593069327,1.20194314287298,0,1.12571982159296,1.09945514655101,0
0.106178552177752,1.21108964741641,1.20178594434251,0,1.1182935397074,1.09839963040349,0
0.106940601417746,1.21119617809285,1.2016671601343,0,1.07415521614131,1.09859559527882,-0.0467128975099845
0.10770265065774,1.20994456125143,1.21483618268503,0,0.979521204124585,1.09861872038325,-0.083369803832904
0.108464699897734,1.20784543285619,1.23023857804713,-0.0279174980249206,0.924412828347527,1.09836896889874,-0.107252092140039
0.109226748945634,1.20916709863399,1.23947990321632,-0.0515440891356648,0.927891169704659,1.09950964283915,-0.116340445522074
0.109988730856334,1.21304197481358,1.24064944791689,-0.0364232647733379,0.953046420915293,1.10401663891167,-0.111911034872419
0.110750662961535,1.21847706332622,1.23497027267262,-0.0220971880377616,0.984610081971242,1.11076314098936,-0.0979116731120483
0.111512594779163,1.22510050763023,1.22669111986237,-0.00856585892893593,1.02326243521457,1.11582428540083,-0.0768332923697419
0.112274589666716,1.22139495260667,1.2469428459239,-0.08884736089352,1.07281789396894,1.11637919969288,-0.0485174522885525
0.11303663890671,1.21799805165861,1.25812197664797,-0.145453651407592,1.12156209385381,1.11368380173395,-0.0124335791902061
0.113798688146704,1.21477785329581,1.26073698378503,-0.179632739816145,1.15289646472226,1.10855403203599,0.0299827826169163
0.114560737386698,1.21189970684332,1.25507724050727,-0.192603676909713,1.15792635828729,1.10093478275908,0.0771981486709015
0.115322786626692,1.20927970516135,1.24179632011666,-0.185656299183003,1.20894370420488,1.09049922107926,0.128748433589773
0.116084835866686,1.20687518371072,1.22171830626762,-0.160058072140806,1.32455757847877,1.07736491987354,0.185266357233871
0.11684688510668,1.20468893194852,1.19490507968213,-0.117061068618846,1.4608974428485,1.06409504775644,0.246147322513296
0.117608934346674,1.20273349875638,1.1624738679585,-0.0579190146029672,1.60291133186719,1.04953202746736,0.309633615165382
0.118370983586669,1.20130674597277,1.12461744014147,0.0161146306187374,1.74736593852414,1.0331225801203,0.374819890221527
0.119133032826663,1.19991573219646,1.08189902198031,0.103785249274492,1.89039299154072,1.01601812545135,0.441096701843773
0.119895082066657,1.19861399676552,1.03470666317648,0.203837207258109,2.03116378638364,0.998741546573333,0.507477378542813
0.120657131306651,1.19751050402996,0.983674568082786,0.315014910954726,2.24611010013895,0.986759126985098,0.575098051479276
0.121419180546645,1.19657213838448,0.929414072034411,0.436063215109181,2.37815848352431,0.966155501014964,0.662091628248627
0.122181229786639,1.19585240353172,0.872219197864382,0.565727132608304,2.52828112184834,0.941532363590332,0.743238103845749
0.122943279026633,1.19526135949281,0.812710057299472,0.702749133033126,2.67736144658006,0.91314727330849,0.818479894882392
0.123705328266628,1.19476489073522,0.751549654307765,0.845876137278044,2.85268780798581,0.885548857614653,0.859977209007837
0.124467377506622,1.19516689076593,0.689132020547286,0.993890801483327,3.00710363037684,0.854673206430478,0.902016724430467
0.125229421969526,1.19542744555924,0.626078833930236,1.14553574738474,3.14068331204619,0.820883371626653,0.944074308614522
0.125991382034514,1.19569400792915,0.562588621533386,1.29951121516,3.21239434520791,0.779825768649,1.0068416303103
0.126753314778518,1.19618039696749,0.499015451733055,1.45456371819717,3.26893682561242,0.736744421542458,1.06034197818284
0.127515249988766,1.19680137119134,0.436406183332014,1.60944101534733,3.30838374724738,0.691777718690321,1.10429024581861
0.128277267275603,1.19775766182153,0.375617265120343,1.7628915222115,3.37914430764877,0.653798459655335,1.14431737421437
0.129039316515597,1.19913652295228,0.316711062254557,1.91366080949989,3.39619561973809,0.610404042860247,1.1705517030808
0.129801365755591,1.20045738144216,0.260287569934844,2.060494704602,3.40431058883001,0.565419248825115,1.18728850085551
0.130563414995586,1.2017546791766,0.206389164076374,2.20213670907263,3.45563580902621,0.525080784384665,1.177293847213
0.13132546423558,1.20313468848539,0.156091384656169,2.33733130441784,3.47973219231723,0.484343682959549,1.16231452675284
0.132087513475574,1.2046680139546,0.110059246221111,2.46482328667831,3.39604671253503,0.432706095860772,1.16222955697066
0.132849562715568,1.20682336260367,0.0685154870443982,2.58335611942629,3.32872043092396,0.38501337105426,1.15022051194716
0.133611611955562,1.20884146598299,0.0320892960612661,2.69167431567128,3.26595227417006,0.341129943830216,1.12627411755009
0.134373661195556,1.21076257302737,0.0012343561689491,2.78853941259854,3.19430510048746,0.301146001290694,1.09112881145852
0.13513571043555,1.2128961276476,-0.0239898219111321,2.87273362133205,3.09927304695197,0.265855391100287,1.04485135239884
0.135897759675545,1.21506981009672,-0.0423424772335025,2.94294609914385,2.97593511911728,0.231488453972716,0.986380212489172
0.136659808915539,1.21732927097899,-0.053592145758439,2.99791892704514,2.82673011720937,0.200286594708814,0.915412251816914
0.137421858155533,1.21963267652306,-0.0570189017765701,3.03640016396864,2.66860573554794,0.176816779025452,0.832382252023799
0.138183907395527,1.22209272575129,-0.0521961153189734,3.05713664590687,2.54505262342596,0.157752000067334,0.797396141585566
0.138945956635521,1.22628585373529,-0.0558833716789219,3.0588751361682,2.49886222610022,0.144403760179556,0.767189967409548
0.139708005875515,1.23251778549153,-0.0612582380205593,3.07600105054296,2.45433133563058,0.136469666254255,0.739348336768005
0.140470055115509,1.23631470759709,-0.0608118695457647,3.08361930105843,2.37830710438089,0.131700432530323,0.710844511513984
0.14123208895933,1.2364974629908,-0.0506563898502035,3.03829466015211,2.29271873896302,0.12670250088441,0.681223428609345
0.141994033521755,1.23292635284052,-0.0298449218765171,2.96974550040437,2.20834284223993,0.120441937059575,0.652941511320705
0.142755966478245,1.22474487139159,0,2.87671550732799,2.12746834399786,0.115902609326965,0.627317320794804
0.14351791104067,1.22474487139159,0,2.87670011970867,2.05549261299796,0.11690195768259,0.603139938174602
0.144279944884491,1.22474487139159,0,2.87669886788452,2.01018241489476,0.12340163666126,0.579291978099549
0.145041994124485,1.22474487139159,0,2.87675605286898,2.01272388393253,0.134054503468283,0.557309483017939
0.145804043364479,1.22474487139159,0,2.87678667273663,2.08148169497852,0.149139760775076,0.538327512402345
0.146566092604473,1.22474487139159,0,2.87679524940158,2.14535694009826,0.169005635026128,0.521662145184118
0.147328141844467,1.22474487139159,0,2.87679621890645,2.17088650804928,0.192194968818823,0.505956309017877
0.148090191084461,1.22474487139159,0,2.87679202077048,2.19112097681149,0.217050944276187,0.491858405419396
0.148852240324456,1.22474487139159,0,2.87678409347694,2.2217071057603,0.246297770022754,0.482206003172542
0.14961428956445,1.22474487139159,0,2.87677255106729,2.26071024007277,0.280915220092398,0.476698996226299
0.150376338804444,1.22474487139159,0,2.87675768511197,2.31221430743984,0.315655975695951,0.474569965522878
0.151138388044438,1.22474487139159,0,2.87674092590068,2.37845526357685,0.345459983933209,0.477691727889781
0.151900437284432,1.22474487139159,0,2.87672439060054,2.35830504119881,0.363638697063229,0.485047239660531
0.152662486524426,1.22474487139159,0,2.87671034496843,2.41505304690667,0.386390023250727,0.469903740491433
0.15342453576442,1.22474487139159,0,2.87670134666126,2.46432645705596,0.409951654300428,0.45098746351358
0.154186585004415,1.22474487139159,0,2.87670408968359,2.51416376670505,0.433101305854847,0.428599685505984
0.154948634244409,1.22474487139159,0,2.87675470906179,2.51802814234532,0.450394748641252,0.438633182573948
0.155710683484403,1.22474487139159,0,2.87681079988559,2.50486803246261,0.465927810794457,0.453467574543105
0.156472732724397,1.22474487139159,0,2.87681757747108,2.47232197202659,0.479166166732343,0.47194924674183
0.157234750011234,1.22474487139159,0,2.87681669832005,2.47620126853202,0.495368590429176,0.466692912563123
0.157996685221482,1.22474487139159,0,2.87681074967874,2.48880676797419,0.511286595578629,0.462454451369792
0.158758617965487,1.22474487139159,0,2.87680217430238,2.51601734700445,0.529108544388639,0.460532881811681
0.159520578030474,1.22474487139159,0,2.87679040821732,2.49689352048453,0.538339808887185,0.453159549274324
0.160282622493378,1.22474487139159,0,2.87677567299149,2.51521051402335,0.547609347592597,0.449076320859533
0.161044671733372,1.22474487139159,0,2.87675662684592,2.53467956468477,0.551881514400273,0.445886384530619
0.161806720973367,1.22474487139159,0,2.87673536228841,2.48166481854189,0.545359219951097,0.466666557195856
0.162568770213361,1.22474487139159,0,2.87671537052334,2.41337345100172,0.5362862740741,0.492001021744611
0.163330819453355,1.22474487139159,0,2.87669708509389,2.44144374845775,0.539709889526723,0.494305571577826
0.164092868693349,1.22474487139159,0,2.87668568968046,2.45814240328259,0.543124033376484,0.495143848193972
0.164854917933343,1.22474487139159,0,2.87670276478778,2.45973405464854,0.546140482471043,0.496026168518193
0.165616967173337,1.22474487139159,0,2.8767722928361,2.44471129160268,0.549301887139396,0.496811164608428
0.166379016413331,1.22474487139159,0,2.87679022906615,2.41900312934021,0.55212326772147,0.496263615659179
0.167141065653326,1.22474487139159,0,2.87679470620572,2.39224033275911,0.553992828453528,0.495008881772957
0.16790311489332,1.22474487139159,0,2.87679310526922,2.3716584859727,0.55550861542038,0.494499033131693
0.168665164133314,1.22474487139159,0,2.87678747409754,2.35914902100823,0.558389354770177,0.496147252632966
0.169427213373308,1.22474487139159,0,2.87677873782528,2.34987344286033,0.563696433182785,0.499578199134509
0.170189262613302,1.22474487139159,0,2.87676565487719,2.34164607619047,0.569946194354273,0.503384802940511
0.170951311853296,1.22474487139159,0,2.87674992697903,2.33511491228895,0.575179781191719,0.507274143086928
0.17171336109329,1.22474487139159,0,2.87673312469151,2.32947417391825,0.57919134474998,0.511573677747716
0.172475410333284,1.22474487139159,0,2.87671673036278,2.32519084976649,0.583705083801937,0.515536251139474
0.173237405220837,1.22474487139159,0,2.87670328590414,2.32938903235144,0.58966393317904,0.517615960533918
0.173999337038465,1.22474487139159,0,2.87669530993553,2.34633281512954,0.596084415966936,0.517781221256738
0.174761269143666,1.22474487139159,0,2.87670496883071,2.36575586406455,0.601958438871564,0.517494960408635
0.175523251054366,1.22474487139159,0,2.8767736350297,2.37437178720935,0.607572974521668,0.51786633239715
0.176285300102266,1.22474487139159,0,2.87681011008876,2.368674526557,0.613395574995674,0.517971862987897
0.17704734934226,1.22474487139159,0,2.87681550454344,2.35498099411092,0.618718704817358,0.517005541822825
0.177809398582254,1.22474487139159,0,2.87681333390334,2.34135647679672,0.623373781233958,0.516056312974325
0.178571447822248,1.22474487139159,0,2.87680618219812,2.33580149337179,0.628920610312315,0.517149678121794
0.179333497062242,1.22474487139159,0,2.87679570197348,2.33728175966407,0.638052427647251,0.52137766653298
0.180095546302237,1.22474487139159,0,2.87678174422705,2.3367104728745,0.647004104831208,0.525049674771593
0.180857595542231,1.22474487139159,0,2.87676544050936,2.3383914463066,0.649800155653137,0.527669044762648
0.181619644782225,1.22474487139159,0,2.87674767188737,2.34103692880274,0.646637411019516,0.531667549292777
0.182381694022219,1.22474487139159,0,2.87672953509926,2.34167461053069,0.643915895419462,0.535790404476393
0.183143743262213,1.22474487139159,0,2.87671276024541,2.35238639523903,0.644283824892906,0.53643052546151
0.183905792502207,1.22474487139159,0,2.87669892411377,2.36807501689133,0.644721296198701,0.535444594472558
0.184667841742201,1.22474487139159,0,2.87669281590132,2.37950447335461,0.644162951928208,0.534777358814378
0.185429890982196,1.22474487139159,0,2.87673119647072,2.38030001876061,0.643155831198996,0.535190506608152
0.18619194022219,1.22474487139159,0,2.87678587161809,2.36882780186241,0.642219210151432,0.535480706641387
0.186953989462184,1.22474487139159,0,2.87679622862948,2.3525660744539,0.640622745521896,0.535156564861715
0.187716038702178,1.22474487139159,0,2.87679812719022,2.34125437543845,0.638303168943463,0.535622305788752
0.188478086217876,1.22474487139159,0,2.87679326513919,2.33777853599104,0.636287778644375,0.538016221926029
0.189240056400703,1.22474487139159,0,2.8767849258832,2.33582734713704,0.634882729875461,0.54166242622501
0.190001988878784,1.22474487139159,0,2.87677346295081,2.33207861583607,0.632251751395775,0.545016406923428
0.190763921659629,1.22474487139159,0,2.87675833579508,2.32897668558716,0.627024692111373,0.548124268621085
0.191525928471159,1.22474487139159,0,2.87674012413127,2.32632706021965,0.620548105162861,0.551564759711764
0.192287977711153,1.22474487139159,0,2.87672137849526,2.32318894196023,0.615835619985215,0.55456573603708
0.193050026951148,1.22474487139159,0,2.87670460203145,2.32450436370248,0.614399648523601,0.555048466776586
0.193812076191142,1.22474487139159,0,2.87669015138719,2.33254774940484,0.614309945300251,0.553504259761957
0.194574125431136,1.22474487139159,0,2.87668376705376,2.34093344789831,0.614193017295677,0.551632306964844
0.19533617467113,1.22474487139159,0,2.8767059331308,2.34413895611456,0.614082225586617,0.550446794396609
0.196098223911124,1.22474487139159,0,2.87677988845068,2.33784513375598,0.614677602800333,0.549713046121244
0.196860273151118,1.22474487139159,0,2.87680097243137,2.3230369255932,0.615884655539275,0.548298814179096
0.197622322391112,1.22474487139159,0,2.87680565999418,2.30526840257228,0.617159618096325,0.546604568407079
0.198384371631107,1.22474487139159,0,2.87680432573256,2.29169144877706,0.618865672741749,0.545924450698829
0.199146420871101,1.22474487139159,0,2.87679883226795,2.28960795986793,0.622854328489079,0.547950080235095
0.199908470111095,1.22474487139159,0,2.87679009860002,2.29028130785593,0.629659452458882,0.551373761271018
0.200670519351089,1.22474487139159,0,2.87677733172235,2.29049177330306,0.634584439909081,0.553497274062497
0.201432568591083,1.22474487139159,0,2.87676228065384,2.29412631990306,0.633905616761276,0.555192116695878
0.202194617831077,1.22474487139159,0,2.87674553081452,2.29780422455819,0.628400870196014,0.558481512417189
0.202956667071071,1.22474487139159,0,2.87672897883777,2.29890460529929,0.623343907583999,0.561936341608749
0.203718716311066,1.22474487139159,0,2.87671452553643,2.30756799447058,0.620923745468122,0.562565594632389
0.204480756212663,1.22474487139159,0,2.87670336531171,2.3245325627159,0.619582260388396,0.560982961759798
0.205242707745569,1.22474487139159,0,2.87670815694173,2.34202758535332,0.618224875429044,0.559053345678369
0.206004640648959,1.22474487139159,0,2.87677387348428,2.35127954452132,0.617213387949671,0.558014036952188
0.206766579778469,1.22474487139159,0,2.87680932031418,2.34867348265676,0.617046556552651,0.556769412175249
0.207528606080047,1.22474487139159,0,2.87681076400751,2.33907946619705,0.616957779180657,0.554575801901777
0.208290655320041,1.22474487139159,0,2.87680738883687,2.33037495892491,0.616631978717757,0.552585684511969
0.209052704560035,1.22474487139159,0,2.87679948615316,2.3306735008202,0.617373145489164,0.552879041172934
0.209814753800029,1.22474487139159,0,2.8767893574457,2.33597410550849,0.621359471254929,0.556060965895671
0.210576803040024,1.22474487139159,0,2.87677610128479,2.33751298270312,0.625160106078349,0.558460631483224
0.211338852280017,1.22474487139159,0,2.87676070221301,2.34017823340339,0.624642063949403,0.560139171348633
0.212100901520012,1.22474487139159,0,2.87674234216998,2.34310850706395,0.621053350286065,0.562850673265417
0.212862950760006,1.22474487139159,0,2.87672256323236,2.34433425386169,0.619895322886272,0.564981545127398
0.213625,1.22474487139159,0,2.87670399400493,2.35145577744595,0.622026038885126,0.564071358735062
0.214387049239994,1.22474487139159,0,2.87668864757156,2.36247951710428,0.62457590576977,0.561967787524534
0.215149098479988,1.22474487139159,0,2.87668432477775,2.37128226621387,0.626689673098289,0.560352978573058
0.215911147719982,1.22474487139159,0,2.8767261821167,2.37163057294878,0.628942189000648,0.559749036003929
0.216673196959977,1.22474487139159,0,2.87678567785561,2.36146673826993,0.631793002289543,0.559016224744943
0.217435246199971,1.22474487139159,0,2.8767956727378,2.34677273537976,0.634650042903637,0.557776079183818
0.218197295439965,1.22474487139159,0,2.87679545126402,2.3375497253493,0.637463053976451,0.557249779169603
0.218959344679959,1.22474487139159,0,2.87679043888896,2.3372837296497,0.641289016844362,0.558537610695949
0.219721393919953,1.22474487139159,0,2.87678298025662,2.33896789643733,0.646406119562159,0.560753647786392
0.220483420221531,1.22474487139159,0,2.87677221679692,2.33975268473917,0.650720876838775,0.562327851505773
0.221245359351041,1.22474487139159,0,2.87675805497146,2.34170812761458,0.651886659323045,0.56319937854138
0.222007292254431,1.22474487139159,0,2.87674198927549,2.3451207586032,0.649772278341136,0.564284217868766
0.222769243787337,1.22474487139159,0,2.87672470382433,2.34798571100572,0.64689551801301,0.565711893546864
0.223531283688934,1.22474487139159,0,2.87670790242291,2.35130252090512,0.645608989773281,0.566211866700543
0.224293332928929,1.22474487139159,0,2.87669290415106,2.35881026000533,0.645788138359961,0.565007904071381
0.225055382168923,1.22474487139159,0,2.876684659081,2.36908647297877,0.646097618511192,0.563079870300937
0.225817431408917,1.22474487139159,0,2.87670235709667,2.37603717091731,0.64613248421763,0.561678058891885
0.226579480648911,1.22474487139159,0,2.87677287938409,2.37489403864154,0.646361549166467,0.560984575760814
0.227341529888905,1.22474487139159,0,2.87679393274445,2.3659798482087,0.646833015809136,0.560089314155781
0.228103579128899,1.22474487139159,0,2.87679858601198,2.35522397676126,0.646953559400993,0.558996796607488
0.228865628368893,1.22474487139159,0,2.87679734521211,2.350154644008,0.646778910889183,0.558846866536296
0.229627677608888,1.22474487139159,0,2.87679223593191,2.35532016508394,0.647649491332759,0.561154461998812
0.230389726848882,1.22474487139159,0,2.87678433459414,2.36030783171291,0.650614922611349,0.56516787881187
0.231151776088876,1.22474487139159,0,2.87677265235482,2.36184172955114,0.652013728339116,0.568036154995649
0.23191382532887,1.22474487139159,0,2.87675805564192,2.36490724347415,0.649475725759978,0.570452299030058
0.232675874568864,1.22474487139159,0,2.87674226172951,2.36716340532721,0.645034513038224,0.573549848161486
0.233437923808858,1.22474487139159,0,2.87672624433477,2.36840070187823,0.643474386786698,0.575145464045685
0.234199973048852,1.22474487139159,0,2.87671178807271,2.3775344405412,0.644364810323996,0.57342538718373
0.234962022288846,1.22474487139159,0,2.87670234705626,2.38956153990232,0.644840749304514,0.570829361126743
0.235724071528841,1.22474487139159,0,2.87670936197219,2.39637628957454,0.644508717610902,0.569071607827411
0.236486078340371,1.22474487139159,0,2.87677790744053,2.39225936635487,0.644300161747999,0.56814073643302
0.237248011121216,1.22474487139159,0,2.87681023185105,2.37870786544334,0.644461876458072,0.566582854690759
0.238009943599297,1.22474487139159,0,2.87681248804972,2.36501462717539,0.644351673612891,0.564685980098397
0.238771913782124,1.22474487139159,0,2.87680984792741,2.35860892073137,0.644420990274887,0.56410046189528
0.239533961297822,1.22474487139159,0,2.87680338469871,2.35943151791929,0.645666695174304,0.565430788326911
0.240296010537816,1.22474487139159,0,2.87679490317389,2.36030188802761,0.647396136220153,0.567174548239857
0.24105805977781,1.22474487139159,0,2.87678321258895,2.35813625816291,0.645854482224863,0.567117555400846
0.241820109017804,1.22474487139159,0,2.8767669371316,2.35724753523481,0.639940082089209,0.566493507559005
0.242582158257799,1.22474487139159,0,2.87674813332719,2.35658852077096,0.633456841360857,0.566359729988988
0.243344207497793,1.22474487139159,0,2.87672889734981,2.35595675023856,0.630142268695068,0.565304143072762
0.244106256737787,1.22474487139159,0,2.87671099461062,2.35882894711152,0.629047647699311,0.562594809287329
0.244868305977781,1.22474487139159,0,2.87669632983794,2.36226497224504,0.627858820688404,0.55991808403065
0.245630355217775,1.22474487139159,0,2.87669304290808,2.36264915915196,0.626382513626714,0.558039563464966
0.246392404457769,1.22474487139159,0,2.87673741633063,2.35870510200786,0.625051784399532,0.556860241801916
0.247154453697763,1.22474487139159,0,2.87679426992604,2.35116170054628,0.624056626694423,0.555886343598806
0.247916502937758,1.22474487139159,0,2.87680384054835,2.34380294242347,0.623109469159997,0.554976816348131
0.248678552177752,1.22474487139159,0,2.8768028966239,2.34062428752738,0.622021232099051,0.554483400820414
0.249440601417746,1.22474487139159,0,2.87679725010257,2.34188861418905,0.621038694529442,0.554798390706813
0.25020265065774,1.22474487139159,0,2.87678833598175,2.34508403092725,0.620909946280118,0.556135770052237
0.250964699897734,1.22474487139159,0,2.87677577378926,2.34821975273932,0.621738223135265,0.557857919157754
0.251726748945634,1.22474487139159,0,2.87675993273201,2.35167523625819,0.622356370565307,0.559338246097694
0.252488730856334,1.22474487139159,0,2.87674218220861,2.35606193503706,0.621982198509846,0.560737113246228
0.253250662961535,1.22474487139159,0,2.87672292253693,2.35965115742404,0.621012281443286,0.562306633340638
0.254012594779163,1.22474487139159,0,2.87670405802977,2.36163738063936,0.620411607706753,0.563469427865532
0.254774589666715,1.22474487139159,0,2.87668808826681,2.36660049525926,0.620358219974855,0.563460697933316
0.25553663890671,1.22474487139159,0,2.87667880896661,2.37694022270905,0.620298236423374,0.562554021269712
0.256298688146704,1.22474487139159,0,2.87669722974212,2.38825040546525,0.619965302108641,0.561725280617027
0.257060737386698,1.22474487139159,0,2.87677195147104,2.39357821867103,0.619846341905636,0.561451921779558
0.257822786626692,1.22474487139159,0,2.87679351656237,2.39011708357528,0.620176354029308,0.560856815351723
0.258584835866686,1.22474487139159,0,2.8767958505162,2.382040936856,0.620381990100681,0.559662290893784
0.25934688510668,1.22474487139159,0,2.87679280261928,2.37620992262372,0.620523255217141,0.559030228904151
0.260108934346674,1.22474487139159,0,2.87678604359747,2.37675904890525,0.622018149028185,0.560453650079768
0.260870983586669,1.22474487139159,0,2.87677617478621,2.37763788319337,0.625748005820354,0.563295992511423
0.261633032826663,1.22474487139159,0,2.87676305786146,2.37473494359285,0.62755464214702,0.564623416794324
0.262395082066657,1.22474487139159,0,2.87674697680129,2.37322043366503,0.624108179255009,0.565296119603761
0.263157131306651,1.22474487139159,0,2.8767304218172,2.3713398301652,0.617357676409525,0.567090463665482
0.263919180546645,1.22474487139159,0,2.87671331978674,2.36786631558693,0.612184686351207,0.568435827608751
0.264681229786639,1.22474487139159,0,2.8766978382971,2.37065615766212,0.609365702141798,0.567193748203963
0.265443279026633,1.22474487139159,0,2.87668763664018,2.37807430215205,0.606706927054051,0.564789294618132
0.266205328266628,1.22474487139159,0,2.87669325613823,2.38345054328439,0.603557315157932,0.562736463336196
0.266967377506622,1.22474487139159,0,2.87676127218551,2.38003122341873,0.600460570704405,0.561303354247585
0.267729421969526,1.22474487139159,0,2.87679442412788,2.36631903449166,0.597531317918743,0.559458926016393
0.268491382034514,1.22474487139159,0,2.87680074068481,2.3479302060347,0.594247934341704,0.557160345614988
0.269253314778518,1.22474487139159,0,2.87680016992906,2.33345144675498,0.590711704884352,0.555283995624025
0.270015249988766,1.22474487139159,0,2.8767996983614,2.33331263785538,0.589237749915865,0.555660423359507
0.270777267275603,1.22474487139159,0,2.8767984164419,2.33364911743935,0.587919319252463,0.556182510263475
0.271539316515597,1.22474487139159,0,2.87679632417058,2.33446088550689,0.586756412894144,0.556850256335928
0.272301365755591,1.22474487139159,0,2.87679342154743,2.33574794205801,0.585749030840909,0.557663661576868
0.273063414995585,1.22474487139159,0,2.87678970857245,2.33751028709271,0.584897173092758,0.558622725986292
0.27382546423558,1.22474487139159,0,2.87678518524563,2.33974792061098,0.584200839649691,0.559727449564203
0.274587513475574,1.22474487139159,0,2.876779851567,2.34246084261283,0.583660030511708,0.560977832310599
0.275349562715568,1.22474487139159,0,2.87677370753653,2.34564905309825,0.583274745678809,0.562373874225481
0.276111611955562,1.22474487139159,0,2.87676675315423,2.34931255206725,0.583044985150994,0.563915575308849
0.276873661195556,1.22474487139159,0,2.87675898842011,2.35345133951983,0.582970748928263,0.565602935560703
0.27763571043555,1.22474487139159,0,2.87675041333416,2.35806541545598,0.583052037010615,0.567435954981042
0.278397759675544,1.22474487139159,0,2.87674102789637,2.3631547798757,0.583288849398051,0.569414633569867
0.279159808915539,1.22474487139159,0,2.87673083210676,2.36871943277901,0.583681186090572,0.571538971327178
0.279921858155533,1.22474487139159,0,2.87671982596533,2.37475937416589,0.584229047088176,0.573808968252974
0.280683907395527,1.22474487139159,0,2.87670800947206,2.38127460403634,0.584932432390864,0.576224624347256
0.281445956635521,1.22474487139159,0,2.87669538262696,2.38826512239037,0.585791341998637,0.578785939610023
0.282208005875515,1.22474487139159,0,2.87668194543004,2.39573092922798,0.586805775911492,0.581492914041277
0.282970055115509,1.22474487139159,0,2.87666769788129,2.40367202454916,0.587975734129432,0.584345547641016
0.283735170232878,1.22474487139159,0,2.8766526399807,2.41208840835392,0.589301216652456,0.587343840409241
0.284518973775751,1.22474487139159,0,2.8766367717283,2.42098008064225,0.590782223480564,0.590487792345952


==> data/Falla_B-C_ellip.csv <==
t,R_v,r_v,a_v,R_i,r_i,a_i
0.000323884856270935,1.17699852069632,1.16614069072112,8.77619421677305e-09,1.18966755864014,0.730800940603832,6.7805263755503e-10
0.00115910973525178,1.17818799568897,1.16572182489939,5.95561711196999e-09,1.17685757749189,0.764336288241075,-1.11871639452893e-09
0.0019702092387065,1.179448817958,1.16538341067308,2.11265237000309e-09,1.16420631572048,0.797379123027127,-3.21827948767967e-09
0.00277829293419935,1.18075778004887,1.16515292877621,-2.69753808400735e-09,1.15198348692317,0.828983853529341,-5.53609852972259e-09
0.00358637566674412,1.18209212912889,1.16505000922088,-8.33944672420538e-09,1.14047532550267,0.858298784221598,-7.95417236350977e-09
0.00439444443765623,1.18343005623509,1.165084346775,-1.45897444228684e-08,1.12997673405635,0.884605307751457,-1.03222903396484e-08
0.00520250898089101,1.18475082131383,1.16525455182916,-2.1134444288446e-08,1.12077775058919,0.907346322119661,-1.24618373697593e-08
0.00601057422436874,1.18603458758469,1.16554806002046,-2.75718933797083e-08,1.11314603880568,0.926142991065945,-1.41724232338589e-08
0.00681865322524655,1.18726204784988,1.16594207201344,-3.34226195968536e-08,1.10730835127631,0.940799996774109,-1.52414665597876e-08
0.00762673692073915,1.18841395523655,1.16640538549481,-3.81467932526007e-08,1.10343391103042,0.951300093949383,-1.54566820320266e-08
0.00843482061623199,1.18947072857183,1.16690092521825,-4.1169684192932e-08,1.10162173828287,0.957789232625457,-1.46212024960996e-08
0.00924290431172483,1.19041233040479,1.16738873537919,-4.19150091542773e-08,1.10189279780031,0.960554001286658,-1.25708236382609e-08
0.0100509880072177,1.19121857463473,1.16782915487876,-3.98454819258189e-08,1.10418690011209,0.959993710426068,-9.19259938341236e-09
0.0108590717027105,1.19186993207269,1.16818587799656,-3.45092217222595e-08,1.10836372892875,0.956589945639545,-4.4437561708457e-09
0.0116671553982034,1.19234880080104,1.16842863374844,-2.55899736204728e-08,1.11420721034531,0.950876598461719,1.63034781475486e-09
0.0124752390936962,1.19264110999192,1.16853528456302,-1.29583892987889e-08,1.12143255383187,0.943412934866912,8.88069558033066e-09
0.013283322789189,1.19273805044213,1.16849322967684,3.27904416880408e-09,1.1296954915974,0.9347611434126,1.70431351876745e-08
0.0140913978990357,1.1926376958821,1.1683000918414,2.27373986175547e-08,1.13860349983986,0.925468455272919,2.57326302284282e-08
0.014899462360334,1.19234628979683,1.16796374195536,4.47213894232119e-08,1.14772920292344,0.916052953768368,3.44448627615393e-08
0.0157075268362224,1.19187899532851,1.16750173654528,6.82086881975909e-08,1.15662657494556,0.906991832080801,4.25666387947321e-08
0.0165155994290975,1.19125994196286,1.16694021546472,9.18528861639248e-08,1.16485044358935,0.898710936575818,4.93962303720146e-08
0.0173236830802108,1.19052148426867,1.1663122956754,1.14010077487367e-07,1.17197890213702,0.891574725362068,5.41743246473884e-08
0.0181317667757037,1.18970271609367,1.16565603721195,1.32792200502025e-07,1.17763706817791,0.885876229315808,5.61256404672896e-08
0.0189398504711965,1.18884740178869,1.16501210686802,1.46149044026088e-07,1.18152004139687,0.881827241432371,5.45105291230163e-08
0.0197479341666894,1.18800154064576,1.16442127214813,1.51979198146603e-07,1.1834131406022,0.879549685407011,4.86850223365154e-08
0.0205560178621822,1.18721077879892,1.16392183643259,1.48268235008613e-07,1.18320801945272,0.879069713485591,3.81668644212698e-08
0.0213641015576747,1.18651786071711,1.16354712220309,1.33250108847522e-07,1.18091352877447,0.880316317369378,2.27041171870226e-08
0.0221721852531672,1.18596027942644,1.1633231331699,1.05585264325894e-07,1.17666013772124,0.883125907689186,2.34201807591111e-09
0.02298026894866,1.18556823754559,1.16326655777019,6.4546372171188e-08,1.17069657301316,0.887253404432698,-2.25170227844383e-08
0.0237883495848023,1.18536299381902,1.16338330202994,1.02001386105321e-08,1.16337742082827,0.892389195875043,-5.10660019731026e-08
0.024596415748117,1.18535566337909,1.16366774565671,-5.64285436917358e-08,1.15514120970229,0.898180383611302,-8.20645174224369e-08
0.0254044803057599,1.18554653630917,1.16410287065758,-1.33225503540033e-07,1.14648017670894,0.904254330099197,-1.13834580986511e-07
0.0262125475054775,1.18592493975286,1.1646613032505,-2.16905588659535e-07,1.13790493030583,0.910242537166628,-1.44286581951953e-07
0.0270206292397077,1.18646961631764,1.16530718135748,-3.02996653159488e-07,1.1299084159936,0.915803011632175,-1.70979972473409e-07
0.0278287129352005,1.18714958458567,1.165998674448,-3.85904342479162e-07,1.12293334636262,0.920639389076409,-1.91221755004891e-07
0.0286367966306933,1.18792548993138,1.166690948073,-4.59070264859955e-07,1.11734597776528,0.924515328038268,-2.02203825291681e-07
0.0294448803261858,1.18875148303144,1.16733934146416,-5.15232191272371e-07,1.11341759537601,0.927263259543989,-2.0117769222634e-07
0.0302529640216804,1.18957763415747,1.16790249643087,-5.4678952605945e-07,1.11131381305916,0.928787479762715,-1.85662129922122e-07
0.03106104771715,1.1903528178989,1.16834516896264,-5.46270512438774e-07,1.11109097343449,0.929062551868851,-1.53676035875828e-07
0.0318691314126384,1.19102791608567,1.16864049536743,-5.06889668078737e-07,1.11269854386968,0.928128652023894,-1.03985337751956e-07
0.0326772151081316,1.19155910475792,1.16877155961063,-4.23175098260506e-07,1.11598632144036,0.926085500451669,-3.63494216607374e-08
0.0334852984885618,1.19191093960154,1.16873219744704,-2.9163604838839e-07,1.12071533884355,0.923085821895411,4.8250501019461e-08
0.034293369191965,1.19205895904423,1.16852706587582,-1.11431899365007e-07,1.12657161134547,0.919328323314494,1.47421129685347e-07
0.0351014337050534,1.19199157344873,1.16817107704613,1.15004544608539e-07,1.13318236495552,0.915049544733615,2.57226514475204e-07
0.0359094983779979,1.19171106531782,1.16768830657108,3.81443412234652e-07,1.14013492990335,0.910513845263058,3.72139160244651e-07
0.0367175753991788,1.19123358311311,1.16711044888541,6.77492104893209e-07,1.14699852799687,0.906001049701011,4.85093632218642e-07
0.0375256590946714,1.19058810013745,1.16647487431729,9.88447160698234e-07,1.15334846959289,0.901791689584641,5.87660661654711e-07
0.0383337427901643,1.189814433803,1.16582237908268,1.29542041644863e-06,1.1587913158954,0.898150275560014,6.70355029855184e-07
0.0391418264856571,1.18896053013332,1.16519476382972,1.57578885803478e-06,1.16298912404821,0.895307631333543,7.23083843034042e-07
0.03994991018115,1.18807926820886,1.16463237422827,1.80400509283974e-06,1.16568112144574,0.893443897524127,7.35733257880922e-07
0.0407579938766428,1.18722504042309,1.16417170332416,1.95278765117483e-06,1.16670155141168,0.8926741930697,6.98881483571646e-07
0.0415660775721356,1.18645035044513,1.16384313962457,1.99468746453909e-06,1.16599256973194,0.893038946212502,6.04614338817566e-07
0.0423741612676285,1.18580264386726,1.16366896140516,1.90399940640216e-06,1.16361095960723,0.894500473404582,4.47407322184341e-07
0.0431822449631213,1.18532153728336,1.16366170725124,1.65895668541553e-06,1.15972728713959,0.89694648505155,2.25025769876304e-07
0.0439903223380814,1.18503656264033,1.16382307902305,1.24411258448827e-06,1.15461622323908,0.90020006429262,-6.06169075661485e-08
0.0447983870820359,1.18496552063085,1.16414353952284,6.52780435949118e-07,1.14863751789665,0.904034729599911,-4.02712707587613e-07
0.045606451601245,1.18511351806493,1.16460272347076,-1.10628868430468e-07,1.14220873724756,0.908192733111533,-7.89000955025917e-07
0.0464145219572742,1.18547271538549,1.16517067819368,-1.02855944453923e-06,1.13577280735555,0.912404679770921,-1.20147832641272e-06
0.0472226052541425,1.186022752166,1.16580983536201,-2.06875999768193e-06,1.12976455883154,0.916408625223333,-1.61645457259593e-06
0.048030688949636,1.18673180251329,1.16647754514159,-3.18344611262027e-06,1.12458024444579,0.919966915211531,-2.00502351320246e-06
0.0488387726451288,1.18755823937676,1.16712898082467,-4.30938626305152e-06,1.12055278858031,0.922879293099088,-2.33400421537943e-06
0.0496468563406217,1.18845289998536,1.16772020307468,-5.36910190453473e-06,1.1179340665588,0.924991395332689,-2.56738559452544e-06
0.0504549400361145,1.18936190812462,1.16821114439375,-6.27333347222495e-06,1.11688427887774,0.926198651326347,-2.66827903218954e-06
0.051263023731607,1.19022994084813,1.16856826766498,-6.92486659458032e-06,1.11746766028426,0.926446560134977,-2.60134854584368e-06
0.0520711074270995,1.19100375406691,1.16876669122541,-7.22373640193815e-06,1.11965337566376,0.925728966529975,-2.33564768892396e-06
0.0528791911225922,1.19163571506871,1.1687916440846,-7.07373385195619e-06,1.12332039244963,0.924085936773046,-1.84774844382236e-06
0.0536872730474536,1.19208705154026,1.16863919907711,-6.39002945021329e-06,1.12826522911179,0.921602064117565,-1.12500225364673e-06
0.0544953404841273,1.19233053956442,1.16831631824896,-5.10761121119514e-06,1.13421178624865,0.918404951059227,-1.687299655903e-07
0.0553034050404606,1.19235240528216,1.16784030604476,-3.19011146634418e-06,1.14082311078138,0.914662841103742,1.00290072263054e-06
0.0561114710260331,1.19215327235524,1.16723776602981,-6.38479065094746e-07,1.14771573261866,0.910580178202945,2.35258089888492e-06
0.05691955141364,1.19174804924795,1.16654311186369,2.50115110456789e-06,1.15447750466672,0.906390110676123,3.82243592877043e-06
0.0577276351091328,1.19116474842195,1.16579666281281,6.1311202471435e-06,1.16068925319715,0.902343402093346,5.33375686494853e-06
0.0585357188046256,1.19044236292624,1.16504239184313,1.00982148052064e-05,1.16594941541405,0.898693786215665,6.7881526783338e-06
0.0593438025001181,1.18962803837691,1.16432544278687,1.41927192385528e-05,1.16990000031932,0.895680515468304,8.07034376768098e-06
0.0601518861956106,1.1887738223849,1.16368954024543,1.81512754871539e-05,1.17225195591979,0.89350963461898,9.05274766356312e-06
0.0609599698911054,1.18793326206051,1.1631743975664,2.16641559140242e-05,1.17280805020372,0.892336176922922,9.60191280593715e-06
0.0617680535865788,1.18715808893443,1.16281322866511,2.43873724989262e-05,1.17148134182595,0.89224979544721,9.58673706040604e-06
0.062576137282063,1.18649518484273,1.16263049529854,2.59597918978371e-05,1.16830719654593,0.89326608722198,8.88826756148987e-06
0.0633842209578259,1.18598396005566,1.16264005164532,2.60251069513306e-05,1.16344673354114,0.89532496571057,7.41072303122904e-06
0.0641922939592795,1.18565422617025,1.16284387103834,2.42581389379398e-05,1.15717982113665,0.898296160779643,5.0932166773077e-06
0.0650003584264394,1.18552463520549,1.16323154215314,2.03945258417031e-05,1.14988672522181,0.901990808604046,1.92149707534247e-06
0.0658084228739514,1.18560175106568,1.16378067185702,1.42624107711619e-05,1.14201946613709,0.906177485544985,-2.06112201655988e-06
0.0666164975731111,1.18587977701184,1.16445821693313,5.81430802168672e-06,1.13406622724993,0.910600858203306,-6.74459075770758e-06
0.0674245812686038,1.18634090446672,1.16522263456966,-4.84307595675719e-06,1.12651356388946,0.915001084180332,-1.19457359086016e-05
0.0682326649640966,1.18695623442305,1.16602665692297,-1.74236171016191e-05,1.1198110352435,0.919132076459306,-1.74057022418092e-05
0.0690407486595894,1.18768725873435,1.16682046622444,-3.14439106536308e-05,1.114341634369,0.922776877672066,-2.27922185109086e-05
0.0698488323550823,1.18848791446311,1.16755503258348,-4.62156035194026e-05,1.11039982621497,0.925758883769726,-2.7707553365518e-05
0.0706569160505751,1.18930719601352,1.16818535810451,-6.08506344710393e-05,1.10817764404476,0.927948509285683,-3.17028070244633e-05
0.071464999746068,1.19009223972663,1.16867337227092,-7.42817558102739e-05,1.10775835122874,0.929265856549719,-3.42988724288352e-05
0.0722730834415608,1.19079171251905,1.16899026360921,-8.53001309293689e-05,1.10911668622342,0.929680673988947,-3.50139974542975e-05
0.0730811671370536,1.1913592587049,1.1691180996532,-9.26109725228738e-05,1.11212455478763,0.929211002106507,-3.33973969416216e-05
0.0738892464344516,1.19175671436845,1.16905066729012,-9.49071116239255e-05,1.11656104705314,0.927921317754839,-2.90678168970328e-05
0.0746973118068643,1.19195681103753,1.16879355366193,-9.09590922966578e-05,1.12212583538923,0.925920086319152,-2.17553684563735e-05
0.0755053763535923,1.19194514462662,1.1683635580699,-7.97189156478222e-05,1.12845545613143,0.923355993810603,-1.13443594242033e-05
0.0763134448376635,1.19172124285763,1.16778753948681,-6.04329767913144e-05,1.13514251589539,0.920412007155164,2.08570284000661e-06
0.077121527428102,1.19129862042605,1.16710077337779,-3.27581384395734e-05,1.14175795831985,0.917296655870783,1.82242348066882e-05
0.0779296111235817,1.19070379774636,1.16634488031764,3.12662583525005e-06,1.14787589746806,0.914232331086015,3.65024617736948e-05
0.0787376948190595,1.18997437957153,1.16556542781123,4.64218807694787e-05,1.15309961673482,0.911440894373764,5.60788514882446e-05
0.0795457785145539,1.1891563950261,1.16480934763313,9.56324750506454e-05,1.1570868518309,0.909127480785167,7.58407986907843e-05
0.0803538622100467,1.1883011483642,1.16412230374333,0.000148525634289464,1.15957258333885,0.907463984515885,9.44258975129188e-05
0.0811619459055393,1.18746183314993,1.16354611066777,0.000202132466842851,1.16038785791106,0.906574162953621,0.000110265458872015
0.0819700296010318,1.18669015267387,1.16311628905928,0.000252802009232102,1.15947329390992,0.906522421987198,0.000121651917139739
0.0827781132965246,1.18603316438594,1.16285986413264,0.000296315152023553,1.15688591224725,0.907308018585861,0.000126830425429756
0.0835861961614429,1.18553051605605,1.16279354224943,0.000328063100581141,1.15279793640542,0.908865591271995,0.000124113286630986
0.0843942652292319,1.18521219148255,1.16292242679681,0.000343291437089606,1.14748647028925,0.911071823683929,0.000112013959655622
0.0852023297685361,1.18509686026955,1.16323944229019,0.000337406423459423,1.14131384149503,0.91375710389485,8.93952982718558e-05
0.0860103948927816,1.18519090585071,1.16372559466149,0.000306335054788194,1.13470002068816,0.916720557825882,5.56245339474969e-05
0.0868184735875722,1.18548815311927,1.16435109429061,0.000246924754322573,1.12809031160533,0.919746729375161,1.07254429914149e-05
0.0876265572830651,1.18597025477123,1.16507725103746,0.00015736278795812,1.12192244268635,0.922622201546144,-4.44836952237286e-05
0.0884346409785579,1.18660768033385,1.16585897694982,3.75898402851368e-05,1.11659681911133,0.92515050664399,-0.000108279157436374
0.0892427246740504,1.18736128582927,1.16664770648977,-0.000110322827540233,1.11245244991261,0.927163904013226,-0.000177961469220849
0.0900508083695429,1.18818446425894,1.16739452485915,-0.000281867138370663,1.1097496650855,0.928531176979457,-0.000249839360981139
0.0908588920650357,1.18902584590093,1.16805326756878,-0.000469899685418232,1.10865960425988,0.929161466698813,-0.000319280666539542
0.0916669757605286,1.18983244840841,1.16858334846711,-0.000664587938466414,1.10925972637829,0.929005062983816,-0.000380840791697323
0.0924750594560225,1.19055309828248,1.16895211104255,-0.000853535766290912,1.11153426035248,0.928052660792308,-0.000428476137924796
0.0932831431515045,1.19114187277931,1.16913656539671,-0.00102211750983529,1.11537847551612,0.926334526533409,-0.000455845410703013
0.0940912186625606,1.191561269042,1.169124452539,-0.00115404126479798,1.12060575738087,0.92392024363566,-0.000456696131003534
0.0948992831471329,1.19178482112546,1.16891466097943,-0.00123215016712261,1.12695675707811,0.920918653022193,-0.000425327054278665
0.0957073476313593,1.19179894373672,1.16851708202183,-0.00123945546261747,1.13411046581565,0.917476871477611,-0.000357109840025488
0.0965154198259143,1.19160384590204,1.16795199074333,-0.00116037737824435,1.14169775539618,0.913777111285151,-0.000249045569803268
0.097323503442536,1.19121342162408,1.16724899008603,-0.000982149972558957,1.14931813108026,0.910030287403748,-0.000100324050362256
0.0981315871380288,1.19065411750077,1.16644552529107,-0.000696325192300199,1.15655982000372,0.906465862048364,8.71531773206857e-05
0.0989396708335217,1.18996290266138,1.16558500553804,-0.000300290551415419,1.16302229940628,0.903317962486767,0.000308330937773875
0.0997477545290146,1.18918457371824,1.16471461878897,0.000201304315893417,1.16833969939431,0.900808516974261,0.000554688219994469
0.100555838224507,1.18836866912509,1.16388294217654,0.000795332785333039,1.1722034202125,0.899128912698517,0.000814105397453548
0.10136392192,1.18756625152734,1.16313744224335,0.0014593192305031,1.17438243246516,0.898422310920626,0.00107095843501656
0.102172005615493,1.18682677749551,1.16252196390064,0.00216104461151782,1.17473974315265,0.898769049918895,0.00130648165905019
0.102980089310986,1.18619522238951,1.16207432915399,0.00285875917323629,1.17324339058376,0.900177334802519,0.00149943045305343
0.103788170186037,1.18570956895178,1.16182418912668,0.00350211622481642,1.16997022802209,0.902580588573109,0.00162706062878284
0.104596236536914,1.18539873210186,1.16179128931382,0.00403391404179734,1.16510093692562,0.905841668440618,0.00166642231291184
0.105404301095429,1.18528099714604,1.16198430915492,0.00439269409466828,1.1589056082156,0.909763119320317,0.00159594340895823
0.106212368068109,1.18536305498166,1.16240039344432,0.00451619328581661,1.15172104501602,0.914102054382577,0.00139725183614967
0.107020449602033,1.18563967946224,1.16302539349274,0.00434558676787943,1.14392303965883,0.918588038371419,0.00105715799064453
0.107828533297527,1.18609403109188,1.16383472660101,0.00383038830348031,1.13589808033976,0.92294224665553,0.000569690785267764
0.108636616993011,1.18669854934096,1.16479470445531,0.00293380013811701,1.12801863671187,0.926896082336415,-6.19458765083623e-05
0.109444700688484,1.18741642037135,1.16586417718344,0.00163822817067694,1.12062477477037,0.930207511864736,-0.000823652030129179
0.110252784383979,1.18820362088357,1.16699634489693,-4.93940304615442e-05,1.11401315143418,0.932673835916629,-0.00168911828737675
0.111060868079472,1.18901150339667,1.16814058400909,-0.00209289113789619,1.10843296670159,0.934140440783737,-0.00261910023193982
0.111868951774964,1.18978982061162,1.16924414899539,-0.00442320654599084,1.10408744246799,0.934506018684327,-0.00356145724300919
0.112677035470457,1.19049001424646,1.17025366247537,-0.00693632473266489,1.10113890991757,0.933725418186897,-0.0044521157807818
0.113485118924649,1.19106852883522,1.17111638272689,-0.00949323572584503,1.09971549600963,0.93181132455378,-0.00521708563333772
0.114293189985559,1.19148987242976,1.17178131754934,-0.0119223792226927,1.09991751537157,0.928835309682274,-0.00577561025451677
0.115101254492091,1.1917291555524,1.17220032679247,-0.0140249230904844,1.10182198558567,0.924927852091758,-0.00604446910212706
0.115909319103611,1.19177388611024,1.17232939662011,-0.0155831053332226,1.10548430656278,0.920276292253248,-0.00594337191847977
0.116717395761505,1.19162484969567,1.17213024102874,-0.0163716999159561,1.11093692180256,0.915119597290703,-0.00540129456151833
0.117525479456997,1.19129596234831,1.17157230367014,-0.0161724578744426,1.11818519043159,0.909739110825123,-0.004363507054353
0.11833356315249,1.19081307853946,1.17063516053482,-0.0147911321107152,1.12720045480988,0.904444949930192,-0.00279894213782673
0.119141646847983,1.19021187056457,1.16931129124801,-0.01207642711569,1.13790983345967,0.899558315029527,-0.000707453284026261
0.119949730543475,1.18953501143325,1.16760914680272,-0.00793993730198818,1.15018232686805,0.895390695137951,0.00187357748606936
0.120757814238968,1.18882894430847,1.16555634913894,-0.00237586704028694,1.16381154937219,0.892221697337513,0.00486389102779019
0.121565897934461,1.18814051928984,1.16320274095864,0.00452091759540742,1.17849631555635,0.890277824791675,0.0081369120079585
0.122373981629954,1.187513756472,1.16062292186731,0.0125401480436268,1.19382095477134,0.889714748588685,0.0115188738342194
0.123182065325447,1.18698695560164,1.15791787943348,0.0213464842067295,1.20923752263308,0.890605259843822,0.0147911212096751
0.123990143044661,1.18659031189266,1.15521533727401,0.0304766974960654,1.22405216169405,0.892934118971108,0.0176961114588174
0.12479820786921,1.18634414120866,1.15266848490204,0.0393453854093886,1.23741799386984,0.896599766044004,0.019947487385355
0.1256062723941,1.18625779012633,1.15045280890365,0.047260657624196,1.24833750846558,0.901421853472038,0.0212443889571052
0.126414342412933,1.1863292813367,1.14876078007183,0.053450843657323,1.25567858727107,0.907153100538466,0.0212899112198676
0.127222425616468,1.18654568786268,1.14779416098908,0.0571027280251194,1.2582093984489,0.913493910113858,0.0198133086345038
0.128030509311961,1.18688416655802,1.14775373869656,0.0574111271017712,1.25465722440606,0.920108233800383,0.0165952035287471
0.128838593007454,1.18731356886188,1.14882642160101,0.0536388010686881,1.2437943320183,0.926639216209158,0.0114946956718658
0.129646676702947,1.18779658235972,1.15116986427973,0.0451847762545096,1.22455075262588,0.932723355383757,0.00447691318879365
0.13045476039844,1.18829237561085,1.15489504096061,0.0316581833388086,1.19615018058901,0.938002482091579,-0.00436078136183284
0.131262844093933,1.1887596813059,1.16004744664455,0.0129537543399988,1.15826173278321,0.94213374747402,-0.0147659819299811
0.132070927789425,1.18916018065983,1.16658787674454,-0.0106757628825761,1.11115738435403,0.944798735015447,-0.0263140527063099
0.132879011484918,1.18946197667874,1.17437402298539,-0.0385557390917318,1.05586271113897,0.945713387060386,-0.038398839365119
0.133687093590725,1.18964287862146,1.18314438663152,-0.0695402934705592,0.994287175351947,0.944640287429594,-0.0502334467992522
0.134495161274292,1.18969318379187,1.19250620567394,-0.101983512730319,0.929319587082009,0.941403900557056,-0.0608629666842808
0.135303225828879,1.18961765852168,1.2019291893088,-0.133737087524613,0.864874723600551,0.93590807115442,-0.0691905552594285
0.13611129164651,1.1894364785774,1.21074680563535,-0.162179446321388,0.805878654013651,0.928154061135531,-0.0740175749577291
0.136919371775965,1.18918495909275,1.21816662320263,-0.184280190031113,0.758183054104273,0.918256928146722,-0.0740976304089508
0.137727455471458,1.18891198338171,1.22329076172785,-0.196701807373599,0.728402250844415,0.906458016515966,-0.0682032740705727
0.138535539166951,1.1886771561682,1.22514691980332,-0.195938301919548,0.723670620701722,0.89313154578396,-0.0552029725644592
0.139343622862444,1.1885468581135,1.22272975539183,-0.178487553794547,0.751322635373086,0.878783682812139,-0.0341446756070223
0.140151706557935,1.18858951379857,1.21505157753812,-0.141051091822519,0.818503825869221,0.864043078303249,-0.00434110040365597
0.140959790253402,1.18887046101296,1.20120036032981,-0.0807516427550197,0.931728077665978,0.849642591416736,0.034549258511312
0.141767873948896,1.18944683338837,1.18040209018535,0.00464440932240806,1.09640411822018,0.836392694419986,0.0824522358861062
0.142575957644389,1.19036286525828,1.15208352327769,0.116515381188628,1.316360858802,0.825147677218397,0.138826521025123
0.143384041334948,1.19164599413318,1.11593065919048,0.255201329515872,1.59340666589359,0.816766076155953,0.20263782115371
0.14419211475525,1.19330406826089,1.0719377203788,0.419868643247711,1.92696098291391,0.812066670808462,0.272365099948776
0.145000179213217,1.19532389176675,1.02044127946117,0.608440507684467,2.31379733490125,0.811781198821726,0.346043692123091
0.145808243656414,1.19767127426235,0.962134517947713,0.817608982040934,2.74793406504821,0.816505131556005,0.421347460855853
0.146616317935437,1.20029265489265,0.898057537049325,1.04293937042136,3.22070237127062,0.826648706726042,0.49570840728861
0.14742440163093,1.20311819249751,0.829561298162783,1.2790695724992,3.72100887028942,0.842391751357601,0.566467229954383
0.148232485326422,1.20606596740052,0.758245278893923,1.51999594166291,4.23579090751448,0.863647218841277,0.631042690085919
0.149040569021915,1.20904669356848,0.685872235586722,1.75942374891398,4.75063888852084,0.890039342170138,0.687102671388587
0.149848652717407,1.21196817301189,0.614267043610952,1.99114798815916,5.25053669888807,0.920902461853346,0.732717650595722
0.1506567364129,1.21473874467605,0.545209442634211,2.20942400948092,5.72065587364568,0.955305717190517,0.766479237298923
0.151464820108393,1.21726929937041,0.480331634944104,2.40929027357414,6.14713583868093,0.992106988715756,0.787571868704079
0.152272903803886,1.21947401410411,0.421030673030437,2.58681553696007,6.51779054526717,1.03003690126424,0.795792817169326
0.153080987499379,1.22127052347094,0.368402868576606,2.73925544818187,6.82269668596319,1.06781017528339,0.791522799415957
0.15388906708372,1.22258045805102,0.323203999401131,2.8651152939499,7.05463547320238,1.10425680433426,0.775655702091424
0.15469713259479,1.22333105300193,0.28583578191452,2.9641249855827,7.20937565813999,1.13845983659872,0.749500380659746
0.155505197144575,1.22345807191306,0.256356444588879,3.0371389944859,7.2857987248757,1.16988182266877,0.714669227319435
0.156313265351794,1.22290988165079,0.234511444204112,3.08597795950313,7.28587714252635,1.19846076514009,0.672966932459766
0.157121347790401,1.22165229623266,0.219779362296277,3.11323045166695,7.21452267514374,1.22465974456028,0.626289372462495
0.157929431485893,1.21967375157909,0.211427679212532,3.1220333346292,7.07932391550967,1.24946097421192,0.576538262613386
0.158737515181386,1.21699036413376,0.208573303790945,3.1158477384356,6.89019021979603,1.27430238542347,0.525553313255014
0.159545598876879,1.21365037740195,0.210243293447148,3.09824527476715,6.658913478819,1.30096127005505,0.475060717297431
0.160353682572372,1.20973740215602,0.215431996967308,3.07271613792519,6.39865256758419,1.33139466372854,0.426635001263477
0.161161766267865,1.20537175247036,0.223151768886368,3.04250749955374,6.12334321089969,1.36755034543684,0.381670503634778
0.161969849963358,1.20070912145912,0.232475333386233,3.010497409058,5.84704251000492,1.41116577233371,0.341358886847399
0.16277793365885,1.19593587878263,0.24256873533272,2.97910647541686,5.58323135221501,1.46357483454163,0.306670000684486
0.163586016646398,1.19126050338605,0.252714562733676,2.95024705609571,5.34411325346387,1.52554335589761,0.278334825096018
0.164394086021119,1.1869012313693,0.262325747619694,2.92530755812593,5.13995835673149,1.59715249435509,0.256830721502533
0.165202150556056,1.18307090807602,0.270950748139195,2.90516777163359,4.97854356565715,1.67774341285908,0.242370466018202
0.166010215570752,1.17996093665563,0.278271273792043,2.89023991433246,4.86473527887023,1.76592733780177,0.234897464440475
0.166818293949898,1.17772655599603,0.284093930468842,2.88052926853285,4.80025223763423,1.85965535622057,0.234090250622443
0.16762637764539,1.17647522726481,0.288337243678808,2.87570793388178,4.7836337899973,1.95633562393622,0.239379663010613
0.168434461340883,1.17625901542637,0.291015504929714,2.87519530887849,4.8104233148338,2.05298368694132,0.249981452573436
0.169242545036376,1.17707107896974,0.292220823285648,2.8782394557217,4.87355766652833,2.14639328251052,0.264945169728833
0.170050628731869,1.17884598457346,0.292104665190769,2.88399441916613,4.96393291579407,2.23331793468419,0.283217335693145
0.170858712427362,1.18146345010609,0.290860002692401,2.8915896925622,5.07109807132801,2.31065598265949,0.303713985716711
0.171666796122828,1.18475511271417,0.28870494300204,2.90018917852778,5.18401638325717,2.37563264930861,0.325395620209887
0.172474879818321,1.18851392464619,0.285868414210942,2.90903806440656,5.29183105632068,2.42597260582713,0.347337000200237
0.173282963513814,1.19250576394366,0.282578197209682,2.91749696839212,5.38457816390174,2.46005576971233,0.3687850567611
0.174091039416644,1.19648277480865,0.279051363366798,2.92506349328738,5.45380101243585,2.47704812411269,0.389199939417184
0.174899103933997,1.20019779082237,0.27548700468552,2.93138195888325,5.49303347507463,2.47699832018277,0.408276286545501
0.175707168426097,1.20341898025428,0.272061019602829,2.93624258315665,5.49813247509821,2.46089017301376,0.425943718238111
0.176515240232564,1.20594371682791,0.26892264228671,2.93957175102407,5.46745097049372,2.43064182054988,0.442347083415983
0.177323323804862,1.20761074178914,0.266192379609072,2.94141525098498,5.40185245639367,2.3890450406868,0.457808052198387
0.178131407500355,1.20830992504273,0.263961046583558,2.9419164820119,5.30457613765624,2.33964272112985,0.4727703838834
0.178939491195847,1.20798921083976,0.262289657115191,2.94129163803303,5.18096802855827,2.28654753350405,0.487732017874149
0.17974757489134,1.20665851518411,0.261210013470714,2.93980376583609,5.03809692494963,2.23420946942661,0.503168393480059
0.180555658586833,1.20439039926447,0.260725924071589,2.93773738033569,4.88427642332312,2.18714401138306,0.519453118565072
0.181363742282325,1.20131732768228,0.260815046091144,2.93537504865781,4.72851714168226,2.14963689592464,0.536783951798528
0.182171825977818,1.19762529892417,0.261431379698967,2.93297707180808,4.57993824734214,2.12544600293071,0.555123554942187
0.182979909673311,1.19354366814909,0.262508425112072,2.93076513544563,4.44717270252812,2.11752528656002,0.5741649533361
0.183787990777636,1.18933116338188,0.263962961824523,2.92891056642056,4.33780334834914,2.12779797834331,0.593330282654663
0.184596057325914,1.1852585703191,0.265699348441827,2.92752757911796,4.25786595527083,2.15700392121539,0.61180763079598
0.185404121884867,1.18158936088097,0.267614193658943,2.92667158756579,4.2114519068416,2.20463748234085,0.628624850250919
0.186212188640408,1.17856034840855,0.26960121626632,2.92634229648814,4.20043838116516,2.26897993626072,0.642752199922963
0.187020269964333,1.17636471206587,0.271556084933943,2.92649089859618,4.22436738340673,2.34721802282907,0.653219408458741
0.187828353659826,1.17513918758905,0.273381005807269,2.92703034789135,4.28048599073173,2.43563252849091,0.659229688768768
0.188636437355319,1.17495622113305,0.274988828598406,2.92784743699226,4.3639486213696,2.5298380545892,0.660254746441791
0.189444521050811,1.17582101752543,0.276306497450594,2.92881537517803,4.46816860569208,2.62505570357383,0.656099402030041
0.190252604746304,1.1776729709145,0.277277772185852,2.92980575460732,4.58529215066089,2.71640183849048,0.646929808958121
0.191060688441797,1.18039085048834,0.277865228359413,2.93069910685963,4.70675542405912,2.79917719928146,0.633265100693088
0.19186877213729,1.18380113074186,0.278051555675461,2.93139356811469,4.82387793313869,2.86914163046487,0.615938246268586
0.192676855832783,1.18768889840742,0.277840125477285,2.93181141925506,4.928444509936,2.92276102029126,0.596035559451092
0.193484939350934,1.19181080605784,0.277254750202455,2.93190342819096,5.01323362963726,2.95741493680421,0.574824340895107
0.194293010779525,1.19590954514573,0.276338553235433,2.93165100752881,5.07245910896768,2.97155550783192,0.55367601962758
0.19510107527906,1.19972922788635,0.2751519024526,2.93106624678564,5.10210263844798,2.96480981042111,0.533989833459682
0.195909139838723,1.20303088941083,0.273769412776125,2.93018992336908,5.10012421644661,2.93801936899847,0.517120163476273
0.19671721612383,1.20560714907775,0.272276081500692,2.92908765963995,5.06654576264896,2.8932120370448,0.504309015620042
0.197525299819323,1.20729505136324,0.270762686719006,2.92784447677926,5.00341011295997,2.83350442655888,0.496623768876295
0.198333383514815,1.20798628795651,0.269320655699348,2.92655809363663,4.91462337700795,2.76293714264534,0.494899390992256
0.199141467210308,1.20763427595959,0.268036690179019,2.92533141081983,4.8056930706221,2.68624939298588,0.499684306639436
0.199949550905801,1.20625778605675,0.266987504180972,2.92426467859694,4.68337736468499,2.60860320173285,0.511190354343187
0.200757634601294,1.20394092055604,0.266235069208716,2.92344785719332,4.55526297970005,2.535270574314,0.529249676224905
0.201565718296786,1.20082927297454,0.265822755969118,2.92295365351185,4.42929228934115,2.47130030814163,0.553284365650928
0.202373801992281,1.19712212845532,0.265772700572735,2.92283168897531,4.3132647312793,2.4211852386472,0.582297434173845
0.20318188568775,1.19306065548105,0.266084608481989,2.92310423610992,4.21434202272601,2.3885550100596,0.614895099070223
0.203989963741698,1.1889122918411,0.266736064656819,2.92376393670134,4.13858848318865,2.37592193164148,0.649349296463184
0.20479802865651,1.18495206706452,0.267684279422152,2.92477383227743,4.09057638996675,2.38450525688099,0.683704905281053
0.205606093186641,1.18144241025356,0.268869090894758,2.92606986280522,4.07308304937431,2.41415089791334,0.71592877463995
0.206414162878371,1.17861370382246,0.270216967022194,2.92756573136562,4.08690196496359,2.46335125830229,0.744088617873363
0.207222245978794,1.17664793109012,0.271645692740235,2.92915972976271,4.13078449377988,2.52935814845286,0.766541129492431
0.208030329674287,1.1756670627226,0.273069389520752,2.93074282777865,4.20152010514116,2.6083742362432,0.782102893588472
0.208838413369779,1.17572675276653,0.274403515442651,2.9322071359751,4.29415319240443,2.69580539165895,0.790177207777648
0.209646497065272,1.17681505513889,0.27556955677525,2.93345385006818,4.4023231600557,2.78655542733003,0.790815769106978
0.210454580760765,1.17885546833279,0.276499231098774,2.93439997911915,4.51870315366267,2.8753442134501,0.784705565882492
0.211262664456258,1.18171354147925,0.277138112753842,2.93498345021363,4.635502901354,2.95702974808947,0.773085669669638
0.212070748151751,1.18520632309233,0.277448608459126,2.93516645341334,4.74499494992062,3.02691532796289,0.757610835821909
0.212878831847243,1.18911400216038,0.277412167417677,2.93493708258321,4.84002292445965,3.08102503946461,0.740184392563999
0.213686914124302,1.19319315780147,0.277030569187116,2.93430942669628,4.9144553558346,3.11633403567851,0.722781994992855
0.21449498206472,1.1971910783226,0.276326138914113,2.93332228441693,4.96355714250533,3.13094351165565,0.707283956985883
0.215303046617125,1.20086058428777,0.275340790211296,2.93203664857677,4.984260152501,3.12419299961785,0.6953296537859
0.216111112276595,1.20397466754448,0.274133866818816,2.93053208114141,4.97532298542374,3.09670441657951,0.68820346940682
0.216919192138291,1.20634011208595,0.272778831359195,2.92890210064644,4.93737699358995,3.0503540956483,0.686757805166985
0.217727275833785,1.20780923170847,0.27135893287056,2.92724874033301,4.87286154684346,2.98817195321193,0.691374757208958
0.218535359529256,1.20828900692712,0.26996207605454,2.92567650161774,4.78585644511912,2.91417110292459,0.701964479070068
0.219343443224743,1.20774714731222,0.268675208101082,2.92428600391658,4.68182320183838,2.83311556296739,0.717995499295128
0.220151526920237,1.2062148098727,0.267578618059933,2.9231676868474,4.56726950122418,2.75023721549239,0.738550799305493
0.220959610615729,1.20378580732011,0.26674059011895,2.92239593516381,4.44935311563673,2.67091595889456,0.762403158404493
0.221767694311222,1.20061217459125,0.26621284988345,2.92202397984767,4.33544432960629,2.60033992006842,0.788103478704172
0.222575778006715,1.19689599461537,0.266027182087669,2.92207990846269,4.23267001015251,2.54316631296592,0.814075819039007
0.223383861702208,1.19287747888287,0.266193482091991,2.92256411176404,4.14746637332532,2.50320760433373,0.838712875944592
0.224191935551652,1.18881954266933,0.266699355333132,2.92344848418676,4.08516894441576,2.48317008612416,0.860467193677558
0.224999999999985,1.18498961982554,0.2675112340888,2.92467763640883,4.0496666321599,2.48446987452234,0.877937413101684
0.225808064448317,1.18164020784363,0.268576864073108,2.92617223354482,4.04314347644559,2.50714333339045,0.889952727795285
0.226616138297762,1.17899028720787,0.269828926350758,2.92783434886758,4.06592732081735,2.54985705835928,0.895657720386403
0.227424221993255,1.17720983119415,0.271189493319954,2.92955445394134,4.11645895550664,2.6100113806656,0.894592935291751
0.228232305688748,1.17640895648145,0.272574970129852,2.93121940191495,4.19138772004485,2.68392418197599,0.886758427888803
0.22904038938424,1.17663224936676,0.273901163209372,2.93272058430682,4.28579049102084,2.76707857762862,0.872643551203897
0.229848473079733,1.17785798566406,0.275088167338991,2.93396143962535,4.3935010244311,2.85441652344659,0.85320872792751
0.230656556775226,1.18000157457003,0.276064858350265,2.93486367214109,4.50752647964415,2.94065903227937,0.829813459368527
0.231464640470719,1.18292247896828,0.276772861389388,2.93537181081785,4.62051901917219,3.02063265466426,0.804096755744482
0.232272724166211,1.18643390304011,0.277169883337355,2.93545599525496,4.72526480120978,3.08958224743249,0.777826525813245
0.233080807861706,1.19031459484472,0.277232263524452,2.93511306030846,4.81515226020978,3.14345230494266,0.752738773385396
0.233888887723382,1.19432216588053,0.276956566510234,2.9343660887189,4.88458637952686,3.17912268379367,0.730385782454598
0.234696953382844,1.19820736500512,0.276360055442814,2.93326262072665,4.92932379300366,3.19458825500561,0.712008155130209
0.235505017935249,1.20172871902713,0.275479941239092,2.93187168459583,4.94671241425865,3.18907489054419,0.698441047072488
0.236313085875668,1.20466684577212,0.274371378493684,2.93027978458893,4.93582716807973,3.16308613295822,0.690060716775591
0.237121168152726,1.20683762386822,0.273104260055837,2.92858598039761,4.89749987388802,3.11837686125494,0.686773404680846
0.237929251848219,1.20810339089809,0.271758948314699,2.92689622309685,4.83424667962259,3.057853399518,0.688044562844399
0.238737335543712,1.20838149248896,0.270421174032201,2.9253171739735,4.75010089227256,2.98540387764929,0.69296284779809
0.239545419239204,1.20764974147451,0.269176426954881,2.92394980502672,4.6503624691957,2.90566709870004,0.700330647929668
0.240353502934697,1.20594854313086,0.268104240943225,2.92288313285263,4.54127768959901,2.82375163797216,0.708771731078873
0.24116158663019,1.20337954360686,0.267272820978153,2.92218845144649,4.42966423448872,2.74491949385684,0.716846771047808
0.241969670325683,1.20010069690578,0.266734454233064,2.9219144124661,4.32249939912225,2.67425125387157,0.723168351337327
0.242777754021176,1.19631768624868,0.26652208350931,2.92208327999437,4.22649300316202,2.61631313333945,0.726507744628685
0.2435858371216,1.19227174037979,0.266647303367443,2.92268867710593,4.14767028513003,2.57484999421735,0.725886292737452
0.244393906813329,1.18822413647461,0.267099891583423,2.92369512641717,4.09099140120882,2.55253061206357,0.720645979188191
0.24520197134346,1.18443817718356,0.267848845686417,2.9250396224208,4.06003247353714,2.55076922306925,0.710498002758471
0.246010036258271,1.1811601392124,0.268844779066253,2.92663532817528,4.0567496731097,2.56963942843819,0.695552681973573
0.246818114312223,1.17860129062449,0.270023444648925,2.92837727000483,4.08134357334343,2.60788500867128,0.676334428105118
0.247626198007715,1.17692310464367,0.271310087513526,2.93014964315027,4.13223578583983,2.66302150920369,0.653780758811684
0.24843428170321,1.17622712510684,0.272624280694199,2.9318340863645,4.20616330214907,2.73151568470798,0.629218803140427
0.249242365398685,1.1765499457062,0.273884888851486,2.93331811397167,4.29838805675917,2.80902680282851,0.604311741563115
0.250050449094168,1.17786297842269,0.275014853612697,2.9345028934782,4.40301017144008,2.89069226154892,0.580972292458949
0.250858532789662,1.18007632127366,0.27594558841507,2.93530973200848,4.51336361794935,2.97143852953823,0.561247619641071
0.251666616485155,1.1830459715101,0.276620851407886,2.93568489737392,4.62246409008609,3.04629738568701,0.547185637347119
0.252474700180647,1.18658367798978,0.276999982011662,2.93560264559798,4.723473030099,3.11070788768274,0.540694262618337
0.25328278387614,1.19046879066523,0.277060352500296,2.935066500505,4.81014100981395,3.16078688380867,0.543403594352234
0.254090860161246,1.19446152534823,0.276798858356801,2.9341089183617,4.87719825993592,3.19355457861946,0.556538925470044
0.254898924720909,1.19831709869602,0.276232290337916,2.93278948271661,4.92066820000943,3.20710546099336,0.580811485469713
0.255706989220444,1.20180015596022,0.275396492340529,2.93119174762827,4.93808865861017,3.20071774973036,0.616333563346476
0.256515060649036,1.20469879203355,0.274344288164589,2.92941882538839,4.92863327455108,3.17489625467516,0.662564307248316
0.257323144167187,1.20683733054013,0.273142243411868,2.92758782436221,4.89313190622683,3.13134519727505,0.718291540464495
0.25813122786268,1.20808701207254,0.271866415823759,2.92582329116442,4.83399405822359,3.07287038067408,0.781653245941678
0.258939311558173,1.20837390914827,0.270597339670227,2.92424989417713,4.75504361082213,3.00321432357288,0.850200148696683
0.259747395253666,1.20768364645779,0.269414580550011,2.92298468108688,4.66127635946741,2.92683240654828,0.920998592817485
0.260555478949159,1.20606272474368,0.268391270025732,2.92212931847156,4.55855386203506,2.84862155422759,0.990771133529774
0.261363562644651,1.20361636440884,0.267589066162989,2.92176275558482,4.45324845518137,2.77361549984386,1.05607082094448
0.262171646340144,1.20050283460553,0.267053972033871,2.92193475541974,4.35185642868765,2.7066631541777,1.11348330309866
0.262979730035636,1.19692428207883,0.266813372928632,2.92266072962313,4.26059988974815,2.65210974846614,1.15984778440268
0.263787811359588,1.19311418297748,0.2668745302659,2.92391831484212,4.18504136990125,2.61350388492142,1.19248352493943
0.26459587811513,1.18932178840926,0.267224619700338,2.92564611853518,4.1297363746661,2.59335554352401,1.20940444645439
0.26540394267407,1.18579441161708,0.267832255688031,2.9277449984629,4.0979471192436,2.59296777332329,1.20950206825553
0.266212009222332,1.18275907485183,0.26865032662525,2.93008209044868,4.09143687240227,2.6123570172399,1.1926759307223
0.267020090326659,1.18040558081204,0.269619875096522,2.9324975693769,4.11035985709436,2.65026592251655,1.15989059785301
0.267828174022152,1.17887306059683,0.270674688780867,2.93481384831709,4.15325660702968,2.70426234357119,1.11314263202712
0.268636257717644,1.17824136280989,0.271746219504196,2.93684663520893,4.21715867682463,2.77091195983819,1.05533273378744
0.269444341413136,1.17852766580829,0.272768438642953,2.93841705213175,4.29779936846752,2.84600919670599,0.990054241072873
0.270252425108629,1.17968792251642,0.273682286802844,2.93936395880136,4.38991848849401,2.9248498449262,0.9213222975113
0.271060508804122,1.18162238380102,0.274439471136018,2.93955571634307,4.48763950635598,3.00252754752663,0.853274360546551
0.271868592499615,1.18418437142288,0.275005450119862,2.93890079804041,4.58488850248776,3.07423546705915,0.789872615491849
0.272676676195108,1.18719150261474,0.275361477245888,2.93735680680688,4.67581855124881,3.1355549728773,0.73463390130253
0.273484759767406,1.1904386160615,0.275505565333188,2.9349375475949,4.75520282313941,3.182715493578,0.690405297376384
0.274292831573873,1.19371169534607,0.275452236401364,2.93171781975643,4.81876495061817,3.2128131442825,0.659196414197111
0.275100896065973,1.1968021140005,0.275230973478139,2.92783555759358,4.86342410915637,3.22397917547406,0.642074200508442
0.275908960583326,1.19952049682815,0.274883382470334,2.9234908993341,4.88744201141479,3.2154916761155,0.639122385786475
0.276717036486155,1.20170939365438,0.27445917883198,2.91894175433983,4.89046771493443,3.18782520456752,0.649464629896714
0.277525120181648,1.20325387297055,0.274011220266158,2.91449549643814,4.87348334925009,3.14263422343144,0.67134753676514
0.278333203877141,1.20408919035528,0.273589910861064,2.91049654913719,4.83865985118084,3.08266875545922,0.702276752358473
0.279141287572633,1.20420491233953,0.27323740272503,2.90730984355171,4.78913672478987,3.01162472614617,0.739196583237468
0.279949371268127,1.20364518761489,0.272982109524146,2.90530040141214,4.72874345720475,2.93393577656629,0.778701455769873
0.28075745496361,1.20250512388396,0.272834105497033,2.90480958967834,4.66168225782654,2.85451669693528,0.817266534716925
0.281565538659085,1.20092339790688,0.272781994655085,2.90612888536116,4.59219279505514,2.77847105562731,0.851484766930419
0.28237362235458,1.19907133388609,0.272791782285944,2.90947227735944,4.52422090816129,2.71077800326819,0.878297728829528
0.283181706050072,1.1971387928404,0.272808155223857,2.91494872560586,4.46111542139733,2.65597634827323,0.895207076739947
0.283989784429217,1.19531737685559,0.272758383464666,2.92253639026764,4.40537868119303,2.61786748911206,0.900452117823598
0.284797849443914,1.19378173663774,0.272558819774332,2.93206059318808,4.35849497790348,2.59926084170802,0.893138550110218
0.28560591397885,1.1926702582049,0.27212373376769,2.94317761133419,4.32085600161323,2.60178344311685,0.873305318641037
0.286413983353571,1.19206704660847,0.271375999899771,2.95536637062633,4.29179532719173,2.62576832558549,0.841920247049043
0.287222066341119,1.19198760271179,0.270258972765644,2.96792988837653,4.26973612490605,2.67022616738247,0.800800044563965
0.288030150036612,1.19237047949141,0.268748727744861,2.98000790883827,4.2524482993926,2.7328957392586,0.752458644108243
0.288838233732105,1.19307640544561,0.266865729095794,2.99060161321826,4.23740289137584,2.81036346292169,0.699900258174334
0.289646317427598,1.19389524988438,0.264684937060657,2.99861062371123,4.22220243072817,2.89824053871157,0.646384407847744
0.290454401123091,1.19456026828904,0.262343408181471,3.00288183369757,4.20505568374471,2.99138547225678,0.59519269663611
0.291262484818583,1.19476849800989,0.260044573499127,3.0022688976629,4.18525453521411,3.0841590681723,0.549420860723398
0.292070568514076,1.1942058652238,0.258058551234303,2.99570044958034,4.16360182444229,3.17069828916885,0.511809524358052
0.292878652209568,1.19257535117976,0.256718024170171,2.98225423737396,4.14273498442968,3.24519567733287,0.484617817029188
0.293686734648174,1.18962638183871,0.25640940124776,2.96123337512398,4.12729378592413,3.30217259284008,0.469537817995335
0.29449480285542,1.18518345423439,0.257559236134174,2.93223989026148,4.12389161864991,3.33673671233598,0.467644994795648
0.295302867405206,1.17917190219655,0.260616216566143,2.89523978784547,4.14086641552034,3.34481593802466,0.47937947774343
0.296110932916269,1.17163861762914,0.26602944278026,2.85061311528046,4.18780652146758,3.32336122256922,0.504553801892321
0.296919012500589,1.16276549148646,0.274224133353395,2.79918215434525,4.27486636945706,3.27050989813393,0.542383631297122
0.297727096196084,1.15287342277983,0.285576287619533,2.7422110489189,4.41190585625367,3.18570018194571,0.591538476698072
0.298535179891576,1.1424151194349,0.300388156150305,2.68137103459399,4.6075054089318,3.0697281224379,0.650209387767831
0.299343263587069,1.13195565382382,0.318866579176126,2.61866709053465,4.86792517324265,2.92474064694709,0.716190227245387
0.300151347282562,1.12214076369253,0.341106287134762,2.55632437464583,5.19609020628217,2.75416151757389,0.786968940353101
0.300959430978054,1.11365407569343,0.367080043484058,2.49663628875181,5.59069253609555,2.56254992937794,0.859825663660854
0.301767514673548,1.10716570846948,0.396636974018269,2.4417804923176,6.04550460511938,2.35539450933257,0.931935338778086
0.30257559836904,1.10327611092969,0.429509540739842,2.39361464775859,6.54899646791572,2.13884980459467,1.00047271653605
0.303383682064533,1.10246051708569,0.465328482528999,2.3534698228722,7.08433945667344,1.91942870581442,1.06271633267651
0.304191756343556,1.10502068004805,0.503643941320977,2.32196479088323,7.62985844600962,1.70367165759737,1.11614579654649
0.304999820786753,1.11105056807077,0.543950277816793,2.29886589659122,8.15996080635025,1.49781926830722,1.1585259838017
0.30580788524472,1.12042065903892,0.58571195741302,2.28301250308961,8.64652396047324,1.30751625359639,1.18797444050562
0.306615958665022,1.13278214001021,0.62838825093115,2.27231933501487,9.06067047282245,1.13757048714257,1.20301360613092
0.30742404235558,1.14758953872796,0.671454967514539,2.2638592312079,9.37480752133026,0.991782218878998,1.20261427203234
0.308232126051073,1.16413889324119,0.714421615734693,2.25402560060203,9.56476528660633,0.87284738266068,1.18623799171838
0.309040209746566,1.18161788029043,0.756842267318937,2.23877156084042,9.61184452951102,0.782328242603921,1.15388248053358
0.309848293442059,1.19916376220725,0.798318553406545,2.21391832050669,9.504582141822,0.720677484862493,1.10612670850161
0.310656377137552,1.21592470131312,0.838494311213322,2.17551585894705,9.24006372088754,0.687300170096587,1.04416546595443
0.311464460833039,1.23112014563427,0.877043314343456,2.12022614766593,8.82464887828346,0.680641383640299,0.969820453913665
0.31227254452851,1.24409626407448,0.913653270630029,2.04568982988527,8.27402291609062,0.698293420883352,0.885517071806695
0.313080628224004,1.2543722488367,0.948009901786366,1.95083700874252,7.61254560649053,0.737121537903034,0.794221327703115
0.313888708353459,1.26167289882469,0.979784428120023,1.83611047027917,6.87193223348456,0.793409328351939,0.699337621981825
0.31469677417109,1.26594334593889,1.00862691565818,1.70357987979378,6.08936726346971,0.863023358659168,0.604573292992633
0.315504838725677,1.26734391536549,1.03416726109797,1.55693441139831,5.3052057229386,0.941593103902124,0.513777384288129
0.316312906409244,1.26622632977463,1.05602502816643,1.40134857864794,4.56045095077087,1.02469833759992,0.430759087731368
0.317120988515052,1.26309520525627,1.07382856038841,1.24322300842556,3.89420505096538,1.10805355950876,0.359089797142023
0.317929072210545,1.25856001515664,1.08724259701198,1.0898097710806,3.34127235587103,1.18767852958242,0.301895919579521
0.318737155906037,1.2532826043959,1.09600215146909,0.948741687501484,2.93006418642676,1.26004511472199,0.261656244474949
0.31954523960153,1.24792465483818,1.09994906357187,0.827496988976952,2.68091515167436,1.32219258388292,0.240022247517353
0.320353323297023,1.24309872902971,1.09906681677066,0.732842370175025,2.60488558958057,1.37180585468447,0.237679194155312
0.321161406992516,1.23932579693416,1.09350912218933,0.670303972882483,2.70309560173718,1.4072542293337,0.254261932502133
0.321969490688008,1.23700147733453,1.08361836028977,0.643713850719908,2.96661334248484,1.42759191239429,0.28833443883731
0.322777574383501,1.23637259384154,1.06993104479328,0.654870349379835,3.37690137115038,1.43252553569778,0.337437510132686
0.323585657587037,1.23752505565647,1.05316880595868,0.703338601805814,3.90680681276159,1.42235716203597,0.398204378233636
0.32439372760587,1.24038351526536,1.03421477656792,0.786404820128512,4.52206065990506,1.39791301343618,0.466539190686883
0.325201792130758,1.24472269568134,1.01407655695117,0.89918609630864,5.1832264249236,1.36046804004161,0.537848390838004
0.326009856955328,1.25018966503331,0.993838059622417,1.03488637775088,5.84800805473353,1.3116744897122,0.607310897486041
0.326817934674548,1.256335601131,0.974603424565822,1.18518014900332,6.47379401032807,1.25349924509524,0.670170729029901
0.327626018370041,1.26265466943579,0.957436740101301,1.34069923982297,7.02028414644531,1.18817021521755,0.722035276906525
0.328434102065507,1.26862655250037,0.943301438645491,1.49159504670331,7.45202548685405,1.11812703667185,0.759162196843303
0.329242185761001,1.27375824944285,0.933003107075709,1.6281464663479,7.74067807216888,1.04596707382375,0.778716448966509
0.330050269456494,1.27762076600831,0.927139343725571,1.7413804187549,7.86684519543131,0.974376197013596,0.778977143475426
0.330858353151987,1.27987779529714,0.926060321802835,1.82366610779084,7.82133164481562,0.906036632665918,0.759474070806407
0.33166643684748,1.28030580862923,0.929843592296237,1.86923894297256,7.60573404171965,0.843511218417725,0.721037976891079
0.332474520542973,1.27880651121021,0.938285864082597,1.87461050073709,7.23231412421235,0.78911232449511,0.665756426503582
0.333282604238465,1.275412393742,0.95091286339334,1.8388298004255,6.72315705600607,0.74477076969441,0.596836806329243
0.334090680896359,1.27028485849544,0.967006427254527,1.76357580403318,6.10867227745856,0.711922246159142,0.518388018116585
0.334898745507879,1.26370373922286,0.985646525393356,1.65307594367336,5.42555014369957,0.691425630964972,0.435140941002039
0.33570681001441,1.25604785583923,1.00576524808971,1.51385729468418,4.71433423217593,0.683521147868717,0.352132730642243
0.33651488107532,1.24776797233333,1.02620963005071,1.35434593139844,4.01679694248249,0.687829526544225,0.274380484994751
0.337322964529512,1.23935490371285,1.04581002445181,1.18433775053541,3.37331064226022,0.703388203277597,0.206566904530048
0.338131048225005,1.23130587637856,1.06345036279597,1.01437212351943,2.82039045168981,0.728717893946383,0.152756403959862
0.338939131920498,1.22409183416047,1.07813613737213,0.855048590699649,2.38855406072702,0.761911990434296,0.116155958826695
0.339747215615991,1.21812774219099,1.08905563699994,0.716334685912144,2.10060654123856,0.800741204607483,0.0989310942368033
0.340555299311484,1.21374737850593,1.0956301336293,0.606916096686993,1.97042128892656,0.842766204579447,0.102083947021314
0.341363383006977,1.21118367216938,1.09754941873518,0.533636193811131,2.00225671079748,0.885451848227737,0.12539739520225
0.342171466702469,1.21055531698762,1.09479019122277,0.501061990072568,2.19062317938141,0.926278309998155,0.167446825955219
0.342979550397963,1.21186013329195,1.08761611477151,0.511201589556045,2.52069459489341,0.962846686411356,0.225678970116782
0.343787631931859,1.21497544502474,1.07655972211565,0.563386769984183,2.96924103594428,0.992978767177581,0.296555035126263
0.34459569890454,1.21966555516946,1.06238759403245,0.654324001492662,3.5060406694397,1.01481165835123,0.375752776915988
0.345403763463055,1.22559619403407,1.04605127926172,0.778307477910923,4.09570790953369,1.02688735895446,0.458418901451209
0.346211829813932,1.23235552584195,1.02862723796559,0.927578341856276,4.69984959328711,1.02823548601033,0.539459372625934
0.347019910688984,1.23948086483394,1.01124969902117,1.09280588635909,5.27943303874112,1.01844480542015,0.61385159490223
0.347827994384477,1.24648960328023,0.995040649806256,1.26366063377536,5.79722375881138,0.997716596687202,0.67696006369108
0.34863607807997,1.25291198942921,0.981041142947788,1.42944669519339,6.22013278876155,0.9668905760931,0.724836057310979
0.349444161775463,1.2583225918571,0.97014780307192,1.57976033155641,6.52130989771718,0.927432956370931,0.754481395453684
0.350252245470955,1.26236720367421,0.96305810631007,1.70514024539079,6.68183214229996,0.881377531180677,0.764056017071779
0.351060329166448,1.26478307480364,0.960227817185076,1.79767137139536,6.69186583197966,0.831215474996496,0.753010590383566
0.35186841286194,1.26541219936352,0.961843666991224,1.85150031407094,6.55121918602877,0.779737630810415,0.722130055847841
0.352676496557433,1.26420856359581,0.967813501382233,1.86322218377312,6.26924738776067,0.729842386246137,0.673481693184013
0.353484580174055,1.26123996658946,0.977774578440731,1.83210811303697,5.86411853025051,0.684329502574349,0.610270555246743
0.354292652368611,1.25668392405775,0.991118942725283,1.76015747689406,5.36149742825617,0.645702687456962,0.536614483031774
0.355100716852837,1.25081665546828,1.00703352165137,1.65197344361229,4.7927516197916,0.616000822676293,0.457258847067952
0.355908781337408,1.24399492216379,1.02455201911044,1.51447180686771,4.19282266091409,0.596671479348929,0.377255803647454
0.356716856848481,1.23663194413959,1.04261550883708,1.35644140668267,3.59792793190544,0.588493399088536,0.301633353780011
0.357524940543974,1.22916971229903,1.06013843803287,1.18798157221335,3.04326050344604,0.591548891195406,0.235076943015724
0.358333024239468,1.22205024773195,1.07607636161065,1.01984943445559,2.56083966889605,0.60524310078085,0.181642610707272
0.359141107934933,1.21568799489266,1.08949127236461,0.862758189285366,2.1776378196227,0.628364403334637,0.144516799461054
0.359949191630426,1.21044500778517,1.09961018803897,0.726674767710673,1.91407665572312,0.65917821094887,0.12583402626359
0.360757275325919,1.20661012300167,1.1058729508032,0.620168129637267,1.78295341883556,0.695545118254365,0.126559828945418
0.361565359021412,1.20438294827821,1.10796599117589,0.549854978449435,1.78883017525462,0.735053899973347,0.146443006962948
0.362373442716905,1.20386321361328,1.10583991996065,0.519979523289417,1.92789737386101,0.775160694979816,0.184038263674317
0.363181526412398,1.2050458190589,1.09971003735725,0.532151715145209,2.18830571514208,0.813327623583491,0.236797746497327
0.363989605107188,1.20782175290577,1.0900400548203,0.585256723477855,2.55094552665099,0.847156421444692,0.301227361840307
0.364797670231434,1.21198491605952,1.07751041474403,0.675537793900565,2.99063794642801,0.874514463380609,0.373100789123375
0.365605734770738,1.21724472819832,1.06297349884182,0.796844571195839,3.47768507411098,0.893650969309888,0.447720596824257
0.366413803838526,1.22324415984557,1.04739873914489,0.941029220587577,3.97970540818097,0.903300117304523,0.520211945900972
0.367221886703445,1.22958248136122,1.03181120199981,1.09846393059554,4.46365682280836,0.902765896271532,0.585830986430072
0.368029970398937,1.23584148978625,1.01722753259665,1.25864722245486,4.89792556661159,0.891981649702013,0.640268391905895
0.36883805409443,1.24161326531906,1.00459312589642,1.41086388289779,5.25434236863959,0.871535975730535,0.679928598952693
0.369646137789923,1.24652685237595,0.99472409815482,1.54486296388412,5.50998186884994,0.842656547258727,0.702166059587618
0.370454221485416,1.25027120222622,0.988257313200116,1.65151721147391,5.64861260558999,0.807145359227045,0.705460698747618
0.371262305180909,1.25261266265376,0.985611508412246,1.72342399897381,5.66169083094675,0.767263648764908,0.689517163741059
0.372070388876402,1.25340680712326,0.986962267711949,1.75540484213255,5.54882803674125,0.725572094555783,0.655277908699095
0.372878472571894,1.25260531089723,0.992232807359779,1.74486293209844,5.31770362961614,0.684740166729358,0.604848478369643
0.373686555162333,1.25025825089712,1.00110116106856,1.69196849223601,4.98343657686645,0.647344766663044,0.541342744709432
0.374494623646377,1.24651124488782,1.01302280849096,1.59965742912991,4.56747078079752,0.615680096584383,0.468663975283152
0.375302688193105,1.24159646785131,1.0272666827938,1.47344448001991,4.09606576473254,0.591597666680901,0.391242403051495
0.376110753565518,1.23581732793808,1.0429619938206,1.32106489769681,3.59851268330098,0.576389302694973,0.313750678465279
0.376918832862916,1.22952788510191,1.05915311906899,1.15196903705483,3.10521155814786,0.570719429749123,0.240816431064517
0.377726916558409,1.22310903251848,1.07485957778208,0.976703529420308,2.64574719742813,0.574607342472279,0.176748196918876
0.378535000253902,1.2169436578182,1.0891376780607,0.806221543113014,2.24708942125931,0.587455935643356,0.125288324258883
0.379343083949395,1.21139269687671,1.10113996670383,0.651171371173112,1.93202119852435,0.608120152897425,0.0894040599654395
0.380151167644888,1.2067735488208,1.11016843187779,0.521214306416862,1.71787116153693,0.635006015256132,0.0711254696368951
0.38095925134038,1.20334191607079,1.11571773868288,0.424417885719581,1.6156002255081,0.666189708942028,0.0714362254535837
0.381767335035873,1.2012778005804,1.11750558764425,0.366760916648463,1.62926950183273,0.699546205869123,0.0902209575055081
0.382575418731365,1.2006761222081,1.1154883576564,0.351775777451986,1.75589933634953,0.732878359819923,0.126270963634544
0.383383502426858,1.20154222351277,1.10986131737746,0.380343640445304,1.98571597201661,0.764039978982123,0.177348462519264
0.384191577126018,1.20379237788998,1.10104374906369,0.450649926585927,2.30277103355401,0.791049258853997,0.240307960845295
0.38499964157353,1.20725929934678,1.08965026339782,0.558299934110549,2.68590768221217,0.812191241777158,0.3112713741646
0.38580770604069,1.21170252310908,1.07645035629582,0.696587473796889,3.11003394691538,0.8261088160367,0.385850999306977
0.386615779042144,1.21682334569654,1.062318888581,0.856901838805034,3.54764685332532,0.831880887770273,0.459411076810315
0.387423862717906,1.22228373802712,1.04818068120041,1.02925045851433,3.97053032377471,0.82908430799188,0.527354624059425
0.388231946413399,1.22772822198978,1.03495273532859,1.20286728546861,4.35152788592777,0.817833955979642,0.58541817932961
0.389040030108891,1.23280711903054,1.02348758901763,1.36687220249959,4.66627339984802,0.79879396115154,0.629954082801105
0.389848113804386,1.23719903323717,1.0145210523035,1.51094489569578,4.89475551692838,0.773152992591117,0.65817851563105
0.390656197499856,1.24063038618466,1.00862724782129,1.62597555805961,5.02259835962533,0.74255841370115,0.668363992114731
0.391464281195344,1.24289061375078,1.0061836722115,1.70465241223414,5.04196176727868,0.709008348204498,0.659958031160781
0.392272364890837,1.24384287062278,1.00734871696711,1.74194403980781,4.95199545153232,0.674707146190287,0.633615975626093
0.39308044858633,1.24343078754115,1.01205338882382,1.73543755449592,4.75881713269223,0.641896923962041,0.591144840703937
0.393888528973937,1.2416814638409,1.02000774640157,1.68550431154649,4.47502113717181,0.612683251981211,0.535364874172232
0.394696594959509,1.23870402857438,1.03072121185115,1.59528039918402,4.11875927950198,0.588874488505062,0.469903956551578
0.395504659515843,1.23468282849729,1.04353494787766,1.4704645234658,3.71246868568282,0.571851396941661,0.398945076898503
0.396312726952516,1.22986502287567,1.05766404777973,1.31894830412026,3.28134820392889,0.562478192675353,0.326948199293404
0.397120808877377,1.22454353452384,1.0722470932267,1.15030390665445,2.85170170214646,0.561060186518797,0.258366078728901
0.39792889257287,1.21903711536927,1.08640036803635,0.975162836236234,2.44926986340562,0.567347974854513,0.197370972487163
0.398736976268363,1.21366943812965,1.09927357773259,0.804528105087672,2.09766217407277,0.580583859001905,0.147606796403489
0.399545059963855,1.20874885249037,1.11010348673205,0.649068367599952,1.81698087407871,0.599582695477963,0.111978942389873
0.400353143659348,1.20455005498463,1.11826175611685,0.518444106415199,1.62270401425032,0.622836786334429,0.0924913062013422
0.401161227354841,1.20129856491016,1.12329363913658,0.420710975383274,1.52487086290323,0.648633152871484,0.0901371812473317
0.401969311050334,1.19915860382811,1.12494499416615,0.361835725293174,1.52759314119628,0.675172022767761,0.104847977069985
0.402777394745827,1.19822474551812,1.12317606406064,0.345349248458632,1.62890067314921,0.700677594924911,0.135501441666821
0.403585478042701,1.19851753956803,1.11816145394073,0.372151491000917,1.8209189123857,0.723495549367849,0.179989097252992
0.404393548398752,1.19998320832579,1.1102766486685,0.44047471127453,2.09036667981601,0.742175392930061,0.235340673105982
0.405201612917961,1.20249744414554,1.10007222180551,0.546004291735534,2.41935349158542,0.755538550986829,0.297901147708447
0.406009677661894,1.20587324641,1.08823756984353,0.682149321703521,2.78644533918864,0.762734278021486,0.363553325433572
0.406817755036848,1.20987259680521,1.0755565642412,0.840447815477876,3.16795415181149,0.763284631152695,0.4279754875655
0.407625838732342,1.21422154669716,1.06285796726263,1.01108363942441,3.53938875218491,0.757117432763296,0.486919732795707
0.408433922427834,1.21862794403241,1.05096374126037,1.18348515146046,3.87698548801813,0.744583487524045,0.536492942676121
0.409242006123327,1.22280055029175,1.04063838657279,1.34697107138749,4.15921940116784,0.726452455295911,0.57341994189817
0.41005008981882,1.22646784849888,1.03254220117883,1.49140757841394,4.36818774439613,0.703881423841364,0.595267926001455
0.410858173514312,1.22939479796896,1.0271910675562,1.60783989926578,4.49076121436875,0.678351757467656,0.600612738019467
0.411666257209805,1.23139641328112,1.02492517755199,1.68905963421025,4.51941491492212,0.651573438971458,0.589131631347555
0.412474340905298,1.23234799382657,1.02588885896126,1.73006740864553,4.45267741447862,0.625361630776309,0.561614303211693
0.413282424600791,1.23219230774357,1.030023049577,1.72839373187809,4.29516720433157,0.601496300854522,0.519893338153542
0.414090501621972,1.2309436443977,1.03707088523488,1.68425163525607,4.05721746488361,0.581580308580574,0.466704216303426
0.414898566294917,1.22868791596692,1.04659567605458,1.60050998968744,3.75412081339796,0.566912441998944,0.40549101510843
0.415706630808005,1.22557781011644,1.05800969796161,1.48249136556315,3.40505490255675,0.558389325817699,0.340175812879217
0.416514701511408,1.22182269243485,1.07061183136868,1.33761026780673,3.03177490796462,0.556445334666346,0.27490867382531
0.417322784891838,1.21767401985273,1.08363188318097,1.17487706954542,2.65717583788731,0.561034434042467,0.213812981044444
0.418130868587331,1.21340775749946,1.0962791512371,1.00430143210051,2.30383252643346,0.571653181780491,0.160739179234825
0.418938952282824,1.20930545814274,1.10779236185152,0.836236908034682,1.99261734934486,0.587400071114006,0.119038866915619
0.419747035978316,1.20563547260449,1.11748770544905,0.680714308273145,1.74147801747875,0.607062957751045,0.0913700284460889
0.420555119673811,1.20263547158285,1.12480159765545,0.546812395990541,1.56443564188882,0.629223792106065,0.0795424923665034
0.421363203369285,1.2004971927523,1.12932516714397,0.442108969625559,1.47084195726648,0.652368819610465,0.0844105413089894
0.422171287064769,1.19935410396186,1.1308282275726,0.372245183307338,1.46491721793294,0.674993207894847,0.105817437755714
0.422979370760262,1.19927249535576,1.12927139554287,0.340624547946872,1.5455773268509,0.695691622220842,0.142594729419504
0.423787452494493,1.20024638344679,1.12480589617212,0.34825782285328,1.70654916878053,0.713230011371423,0.192617469483656
0.42459551969421,1.20219652216475,1.11776140133632,0.393756422621637,1.93676536333829,0.726597913904755,0.252914673450944
0.425403584251853,1.20497373986708,1.10862295901363,0.473469578347481,2.22102219582093,0.735043985179116,0.319832155563749
0.426211650415167,1.20836671269692,1.09799867375763,0.581753658522156,2.54087584668338,0.738099234054826,0.389242083393218
0.427019731051309,1.21211410977714,1.08658029820688,0.711355198352354,2.87574082784153,0.735592037303086,0.45678999175273
0.427827814746802,1.21592078346186,1.07509931166768,0.853882303897413,3.20413989051937,0.727656600879863,0.518165808339419
0.428635898442295,1.21947729829625,1.06428132601927,1.00033342737505,3.50503744982336,0.714733320876185,0.569381533500765
0.429443982137788,1.22248159015434,1.05480165591983,1.14164998420875,3.75917231301742,0.697556921917365,0.607035728084115
0.430252065833281,1.2246610687669,1.0472446396425,1.26926028315696,3.95029557971722,0.677127306020075,0.628544408203978
0.431060149528773,1.22579336185686,1.04206899324816,1.37558451706951,4.06622051020733,0.654659078313561,0.632319306243147
0.431868233224266,1.22572437160174,1.03958126663194,1.45447193073242,4.09960405448901,0.631508724475195,0.617878150448495
0.432676316919759,1.22438305857067,1.03991921862674,1.50154310231938,4.04840188290418,0.609083039069939,0.585878196841072
0.433484400570872,1.22179268723974,1.04304634956102,1.51441595134602,3.91596545152887,0.588737488137233,0.538072941182611
0.434292473163749,1.21807785384012,1.04875784635223,1.4928035797389,3.71077709092174,0.571676801950479,0.477200325128617
0.435100537639662,1.21346598014877,1.05669713050397,1.43848103159494,3.44584599070993,0.558870632682336,0.406816237348295
0.435908602100961,1.20828189626236,1.06638146369716,1.3551239542827,3.13781396530397,0.550994529053197,0.331088708426201
0.436716677210791,1.20293489571207,1.07723474030453,1.24802729838281,2.8058432504126,0.548402159692183,0.254566999196204
0.437524760906273,1.197898740291,1.0886254428963,1.12371952832268,2.47037542952829,0.551130166197043,0.181937802960935
0.438332844601766,1.19368590699018,1.09990750561571,0.989497219223411,2.1518568450479,0.558932934991323,0.117779443592493
0.439140928297259,1.19081772367233,1.11046147336698,0.852914459618734,1.86951996894132,0.571341014958331,0.0663244439126532
0.439949011992752,1.18979212220745,1.11973303975418,0.721268621715635,1.64029469081117,0.587733993954813,0.0312404824167685
0.440757095688245,1.19105076043038,1.12726606215175,0.601125772596413,1.47790368637213,0.607416826186241,0.0154389134864775
0.441565179383737,1.19494730940273,1.13272762240154,0.497923734492194,1.39217715114438,0.629688434914848,0.0209187510128375
0.44237326307923,1.20171876705959,1.13592351065402,0.415680378355036,1.38860701778404,0.653893219694269,0.0486527990657334
0.443181346774723,1.2114617202076,1.13680341379206,0.356822767994984,1.46814966218178,0.679449700374911,0.0985217390930892
0.443989425775601,1.22411551043605,1.13545592326565,0.32214177568055,1.6272780474483,0.705855257391183,0.169301327897447
0.444797491019079,1.23945423000636,1.13209420693016,0.3108674445095,1.85827784563414,0.732670829238488,0.258707089490853
0.445605555562314,1.25708931606342,1.12703381459367,0.320852466781529,2.14977588701089,0.759493490309821,0.36349961493013
0.446413624333226,1.27648414180062,1.12066458231849,0.348844288061839,2.48748193073818,0.785927070694009,0.479651437795205
0.447221707065771,1.29698135341496,1.11341896108185,0.390820215972491,2.85511482703058,0.811560683040011,0.602573070753824
0.448029790761263,1.31784272724301,1.10573932881631,0.442354755565333,3.2354705033711,0.835962228314945,0.727390889208798
0.448840890264718,1.3382999773316,1.09804688564449,0.498985673243548,3.61157199230349,0.85868964742014,0.849263123064955
0.449676115143698,1.35761320866554,1.09071447048291,0.556547127591266,3.96782349056792,0.879318297891334,0.963712823989512


==> data/error_ajuste_elipse.csv <==
porcentaje,sigma0,sigma0.01,sigma0.02,sigma0.05,sigma0.1
0,1.244757067e-09,0.175244362452763,0.200349625011988,0.190139227035892,0.169673335369683
2.56410256410256,6.92149685767308e-13,0.108810843976544,0.156977395938559,0.174840989171866,0.162023077272939
5.12820512820513,6.17204058264249e-13,0.0666444826568049,0.120724297117569,0.163694878154428,0.164429921632913
7.69230769230769,5.97970796921188e-12,0.0441082770564171,0.089622708590637,0.150816926594565,0.165902228840498
10.2564102564103,3.14037907789566e-13,0.0317046865569605,0.0676932460527351,0.138215502604816,0.165221346900665
12.8205128205128,1.06070291849484e-13,0.0233375907447212,0.0529961812484817,0.12330770056274,0.162982287426277
15.3846153846154,7.17156235311288e-13,0.0186616782447368,0.0419672872029665,0.109883429676149,0.159763920169601
17.9487179487179,3.82629001069774e-14,0.0149785025346063,0.0339593082500027,0.0972099831780746,0.155371271730892
20.5128205128205,6.66088044335973e-14,0.0121029614803422,0.0288178849076654,0.085342355278921,0.148631163049292
23.0769230769231,4.33264721753578e-14,0.0106569425889461,0.0236478480899832,0.0730882823830293,0.139050480582324
25.6410256410256,7.29368529206067e-14,0.00922507123328494,0.019775273500162,0.0626007203567209,0.127141173939947
28.2051282051282,3.61661535554705e-14,0.0077408957947777,0.0170665271690682,0.0544829036529488,0.11356488330507
30.7692307692308,1.87818648828131e-14,0.00647728119942199,0.0146710472204845,0.045623320296791,0.0974515030693727
33.3333333333333,7.3500672497302e-15,0.00561089381689854,0.0127067594132531,0.0387686122984751,0.0814739552539702
35.8974358974359,4.33102954168726e-15,0.00492266462613825,0.0110350280623657,0.0322263608287653,0.0654863593964779
38.4615384615385,4.44542065499619e-15,0.00435876675203658,0.0097794892929278,0.0267994166239383,0.0539473447750073
41.025641025641,5.21577653051056e-15,0.00394487116694484,0.00881683470444396,0.0227488767617719,0.0451517377235538
43.5897435897436,4.52548540576873e-15,0.00361953158327011,0.00803790091500207,0.0201386682930675,0.0401699526302713
46.1538461538462,8.68587124761301e-15,0.0034674470282691,0.00761738424076684,0.0184420357708482,0.0379712860213035
48.7179487179487,7.91447054744784e-15,0.00334508548979908,0.00727864368628806,0.0173604758519223,0.0378378643665991
51.2820512820513,8.93118190504234e-15,0.00327009942016808,0.00707797061245149,0.016837131215554,0.0385608573843978
53.8461538461538,3.25801776987182e-15,0.00319447497664941,0.00688730267169356,0.0166185994069651,0.0397698198486505
56.4102564102564,2.21670798599409e-15,0.00311389555655738,0.00671686563985443,0.0164328228964163,0.0406167180168625
58.974358974359,2.3047605874027e-15,0.0030634114236841,0.00661094035139088,0.0161243458855447,0.0414058178983611
61.5384615384615,9.93944925919935e-14,0.00304265879988172,0.00645269013058801,0.0159861310170558,0.0413094924124043
64.1025641025641,1.44102831606346e-15,0.0029618957045583,0.00637025762410197,0.0160220933720592,0.0407614619222998
66.6666666666667,2.43169164964403e-15,0.00294344812697721,0.0062980571777209,0.0161514995878777,0.0398649311298782
69.2307692307692,7.25409930829534e-15,0.00295525732196365,0.00631044638820898,0.0163728103903445,0.0391331086660024
71.7948717948718,4.88133112491826e-15,0.0029698396160178,0.00632214810523016,0.0166898344024097,0.0385674160062217
74.3589743589744,4.09441926023764e-15,0.00297519597610135,0.00634126616809223,0.017045266788318,0.0381130894426093
76.9230769230769,7.02736129369915e-15,0.00298604459062799,0.00636751625371309,0.0174067945141853,0.0378940629955721
79.4871794871795,1.1431966958529e-14,0.00298408938525651,0.00638995532626028,0.017595474707416,0.0376741612598443
82.0512820512821,6.48251339809801e-14,0.00299183584769236,0.00637609474242731,0.0177668701834125,0.0365724688615673
84.6153846153846,2.97810327611859e-15,0.00296021433740024,0.00633480895767924,0.0176261183428119,0.0358379397072385
87.1794871794872,4.05881390818635e-15,0.00282431677999212,0.00613404639053241,0.0171634572574633,0.0337952145520753
89.7435897435897,3.6433811238557e-15,0.00270674905452254,0.00596802589264603,0.0162489084973034,0.0311889151968213
92.3076923076923,5.43374147365789e-15,0.00263029583961653,0.00577072788498925,0.0153211101715105,0.0292115626930617
94.8717948717949,6.29962756580017e-15,0.0025596181339559,0.00549162681148998,0.0144956550527041,0.0280916797893165
97.4358974358974,2.88734232704909e-14,0.00250216376488948,0.00533853272578213,0.013779543146531,0.0277259247695088
100,6.50923823933156e-14,0.00247910047916564,0.00521570519487897,0.0132708850433926,0.0279236934978785


==> data/error_bivector_analysis.csv <==
0,NaN,NaN,NaN,NaN,NaN
0.062832,1.2537,13.278,26.309,36.018,38.571
0.12566,0.65236,6.9066,13.544,29.476,36.45
0.1885,0.45563,4.4324,8.9241,22.2,33.904
0.25133,0.32646,3.4923,6.9993,16.909,29.57
0.31416,0.26707,2.6967,5.4637,13.779,24.549
0.37699,0.22547,2.3367,4.7579,11.324,22.392
0.43982,0.20063,2.0105,4.0524,9.6314,19.661
0.50265,0.17278,1.8068,3.6686,9.0505,17.537
0.56549,0.15471,1.6447,3.3,8.1313,15.317
0.62832,0.145,1.5057,2.9868,7.3676,14.343
0.69115,0.13441,1.4164,2.8104,7.1923,13.162
0.75398,0.12451,1.3171,2.6177,6.3312,12.203
0.81681,0.11834,1.2137,2.457,6.1052,11.801
0.87965,0.11301,1.1687,2.3489,5.7011,10.705
0.94248,0.1076,1.1254,2.2086,5.5875,10.442
1.0053,0.10496,1.0933,2.1859,5.3684,10.102
1.0681,0.10002,1.0487,2.0908,5.1558,9.7707
1.131,0.096885,1.0039,2.0077,4.9895,9.4789
1.1938,0.094577,0.99237,2.0011,4.9676,9.3172
1.2566,0.093558,0.97183,1.938,4.8233,9.0723
1.3195,0.092189,0.95418,1.9055,4.7578,8.9031
1.3823,0.091589,0.9419,1.9023,4.6895,8.8064
1.4451,0.09004,0.93754,1.8797,4.6671,8.7134
1.508,0.089911,0.92757,1.8694,4.6137,8.6832
1.5708,0.089843,0.92718,1.8556,4.6261,8.6241
1.6336,0.089464,0.92703,1.8679,4.5992,8.6822
1.6965,0.09001,0.93244,1.8719,4.636,8.7278
1.7593,0.090745,0.94365,1.889,4.6956,8.8114
1.8221,0.091437,0.95379,1.9107,4.7438,8.9333
1.885,0.092108,0.96692,1.9274,4.8192,9.0657
1.9478,0.096105,0.9888,2.0059,4.9465,9.3311
2.0106,0.097861,1.0114,2.0419,5.0426,9.5917
2.0735,0.10085,1.0483,2.0965,5.1759,9.8135
2.1363,0.10432,1.073,2.1284,5.3638,10.14
2.1991,0.10653,1.1203,2.2538,5.5876,10.49
2.2619,0.11193,1.1761,2.2756,5.8478,10.98
2.3248,0.11883,1.2132,2.4571,6.1484,11.855
2.3876,0.12698,1.2884,2.5951,6.4306,12.281
2.4504,0.13599,1.3928,2.7977,6.8159,13.122
2.5133,0.14448,1.531,3.0121,7.3617,13.885
2.5761,0.15832,1.6416,3.2343,8.1528,15.54
2.6389,0.17578,1.8101,3.6338,9.2083,17.168
2.7018,0.1942,1.9813,4.1083,10.133,19.053
2.7646,0.22533,2.3394,4.7065,11.789,21.747
2.8274,0.27191,2.8218,5.5717,13.395,25.073
2.8903,0.32862,3.4291,6.8722,17.41,28.657
2.9531,0.43929,4.5035,8.8834,22.423,31.995
3.0159,0.64297,6.6462,12.989,29.924,36.23
3.0788,1.2932,13.202,25.254,36.401,36.867
3.1416,39.523,39.184,40.273,39.644,40.218
3.2044,1.314,13.755,24.921,36.257,38.96
3.2673,0.65303,6.5278,13.737,29.119,36.062
3.3301,0.45423,4.6468,8.9291,21.905,32.081
3.3929,0.33504,3.4634,6.6907,17.425,28.285
3.4558,0.26378,2.7238,5.4749,13.589,24.479
3.5186,0.22831,2.2919,4.6384,12.161,22.21
3.5814,0.19979,2.0337,4.1654,10.254,19.413
3.6442,0.17897,1.7965,3.6361,8.7847,16.442
3.7071,0.15955,1.6106,3.1783,8.1387,15.628
3.7699,0.14652,1.4781,2.9849,7.6049,14.197
3.8327,0.13379,1.3846,2.7857,7.0126,12.925
3.8956,0.12501,1.2858,2.5787,6.5606,12.212
3.9584,0.1193,1.2446,2.4743,6.1086,11.447
4.0212,0.11333,1.1504,2.3236,5.8992,10.834
4.0841,0.10832,1.1077,2.2521,5.5352,10.696
4.1469,0.10434,1.0723,2.1606,5.4366,10.014
4.2097,0.10036,1.0421,2.083,5.2136,9.824
4.2726,0.09768,1.0164,2.025,5.058,9.4058
4.3354,0.094619,0.97631,1.9552,4.9421,9.258
4.3982,0.093142,0.96687,1.955,4.8149,9.0682
4.4611,0.093056,0.95412,1.9176,4.7564,8.9231
4.5239,0.091609,0.93899,1.8936,4.6877,8.7354
4.5867,0.089967,0.92727,1.8672,4.6108,8.7474
4.6496,0.089994,0.92736,1.8592,4.6381,8.7128
4.7124,0.089965,0.91875,1.8727,4.6248,8.6631
4.7752,0.089173,0.92744,1.8584,4.6365,8.6831
4.8381,0.090162,0.93512,1.8875,4.6555,8.8051
4.9009,0.090346,0.94276,1.8962,4.6733,8.7958
4.9637,0.091403,0.95015,1.9174,4.7081,8.9075
5.0265,0.092871,0.96707,1.9468,4.8381,8.9606
5.0894,0.096208,0.98417,2.0011,4.9269,9.2432
5.1522,0.099068,1.0145,2.016,5.0868,9.4912
5.215,0.1006,1.0427,2.0843,5.2206,9.6376
5.2779,0.10541,1.0734,2.1684,5.3402,10.257
5.3407,0.10651,1.1134,2.2398,5.5599,10.371
5.4035,0.11269,1.162,2.3408,5.7703,10.994
5.4664,0.11852,1.2285,2.4858,6.2478,11.742
5.5292,0.1276,1.2966,2.6115,6.4319,12.369
5.592,0.13277,1.3656,2.7578,6.8925,13.198
5.6549,0.14331,1.4943,3.0582,7.5255,14.161
5.7177,0.15697,1.6488,3.2752,8.1126,15.699
5.7805,0.17639,1.821,3.5653,8.8493,17.113
5.8434,0.19269,2.0258,4.0826,10.167,19.526
5.9062,0.22331,2.3431,4.6922,11.609,21.893
5.969,0.26607,2.7414,5.5286,13.624,24.298
6.0319,0.33132,3.3647,6.6892,16.815,29.763
6.0947,0.44172,4.5092,8.9979,21.252,32.391
6.1575,0.62919,6.7739,13.672,28.807,35.968
6.2204,1.2997,13.037,24.883,37.06,37.952
6.2832,39.435,38.615,40.264,39.835,38.647


==> data/fault_A_B.csv <==
t,va,vb,vc
0,0,-0.866025403784439,0.866025403784439
0.0001,0.0314107590781283,-0.881303452064992,0.849892692986864
0.0002,0.0627905195293134,-0.895711760239413,0.8329212407101
0.0003,0.0941083133185143,-0.909236109047069,0.815127795728554
0.0004,0.125333233564304,-0.921863151588501,0.796529918024196
0.0005,0.156434465040231,-0.933580426497202,0.777145961456971
0.0006,0.187381314585725,-0.944376370237481,0.756995055651757
0.0007,0.218143241396543,-0.954240328516277,0.736097087119734
0.0008,0.248689887164855,-0.963162566797658,0.714472679632804
0.0009,0.278991106039229,-0.971134279909636,0.692143173870407
0.001,0.309016994374947,-0.978147600733806,0.669130606358858
0.0011,0.338737920245291,-0.984195607969242,0.645457687723951
0.0012,0.368124552684678,-0.989272332962988,0.621147780278311
0.0013,0.397147890634781,-0.993372765600396,0.596224874965616
0.0014,0.425779291565073,-0.996492859249504,0.570713567684432
0.0015,0.453990499739547,-0.998629534754574,0.544639035015027
0.0016,0.481753674101715,-0.999780683474845,0.51802700937313
0.0017,0.509041415750371,-0.999945169365512,0.490903753615141
0.0018,0.535826794978997,-0.999122830098858,0.463296035119862
0.0019,0.562083377852131,-0.997314477224458,0.435231099372328
0.002,0.587785252292473,-0.994521895368273,0.4067366430758
0.0021,0.612907053652977,-0.990747840471444,0.377840786818467
0.0022,0.63742398974869,-0.985996037070505,0.348572047321815
0.0023,0.661311865323652,-0.980271174621722,0.31895930929807
0.0024,0.684547105928689,-0.97357890287316,0.289031796944472
0.0025,0.707106781186547,-0.965925826289068,0.258819045102521
0.0026,0.728968627421412,-0.957319497532067,0.228350870110656
0.0027,0.75011106963046,-0.947768410009586,0.197657340379126
0.0028,0.770513242775789,-0.937281989491891,0.166768746716103
0.0029,0.79015501237569,-0.925870584809995,0.135715572434304
0.003,0.809016994374947,-0.913545457642601,0.104528463267654
0.0031,0.827080574274562,-0.900318771402193,0.0732381971276317
0.0032,0.844327925502015,-0.886203579231215,0.0418756537291998
0.0033,0.860742027003944,-0.871213811120189,0.0104717841162462
0.0034,0.876306680043864,-0.855364260160506,-0.0209424198833569
0.0035,0.891006524188368,-0.838670567945424,-0.0523359562429436
0.0036,0.90482705246602,-0.821149209133704,-0.0836778433323155
0.0037,0.917754625683981,-0.802817475191114,-0.114937150492866
0.0038,0.929776485888251,-0.78369345732584,-0.146083028562411
0.0039,0.940880768954226,-0.763796028634642,-0.177084740319583
0.004,0.951056516295154,-0.743144825477394,-0.207911690817759
0.0041,0.960293685676943,-0.721760228098362,-0.238533457578581
0.0042,0.968583161128631,-0.699663340513365,-0.268919820615266
0.0043,0.975916761938747,-0.676875969682661,-0.299040792256086
0.0044,0.982287250728689,-0.653420603990105,-0.328866646738583
0.0045,0.987688340595138,-0.629320391049837,-0.3583679495453
0.0046,0.992114701314478,-0.604599114862375,-0.387515586452103
0.0047,0.99556196460308,-0.579281172342679,-0.416280792260401
0.0048,0.998026728428272,-0.553391549243344,-0.444635179184927
0.0049,0.999506560365732,-0.526955795496677,-0.472550764869054
0.005,1,-0.5,-0.5
0.0051,0.999506560365732,-0.472550764869054,-0.526955795496677
0.0052,0.998026728428272,-0.444635179184927,-0.553391549243344
0.0053,0.99556196460308,-0.416280792260401,-0.579281172342679
0.0054,0.992114701314478,-0.387515586452103,-0.604599114862375
0.0055,0.987688340595138,-0.3583679495453,-0.629320391049838
0.0056,0.982287250728689,-0.328866646738583,-0.653420603990105
0.0057,0.975916761938747,-0.299040792256086,-0.676875969682661
0.0058,0.968583161128631,-0.268919820615265,-0.699663340513365
0.0059,0.960293685676943,-0.238533457578581,-0.721760228098362
0.006,0.951056516295154,-0.207911690817759,-0.743144825477394
0.0061,0.940880768954225,-0.177084740319583,-0.763796028634642
0.0062,0.929776485888251,-0.146083028562411,-0.78369345732584
0.0063,0.917754625683981,-0.114937150492866,-0.802817475191114
0.0064,0.904827052466019,-0.0836778433323152,-0.821149209133704
0.0065,0.891006524188368,-0.0523359562429432,-0.838670567945424
0.0066,0.876306680043863,-0.0209424198833565,-0.855364260160507
0.0067,0.860742027003944,0.010471784116246,-0.871213811120189
0.0068,0.844327925502015,0.0418756537292001,-0.886203579231215
0.0069,0.827080574274562,0.073238197127632,-0.900318771402193
0.007,0.809016994374947,0.104528463267654,-0.913545457642601
0.0071,0.79015501237569,0.135715572434305,-0.925870584809995
0.0072,0.770513242775789,0.166768746716103,-0.937281989491892
0.0073,0.75011106963046,0.197657340379126,-0.947768410009586
0.0074,0.728968627421411,0.228350870110656,-0.957319497532067
0.0075,0.707106781186547,0.258819045102521,-0.965925826289068
0.0076,0.684547105928689,0.289031796944472,-0.97357890287316
0.0077,0.661311865323652,0.31895930929807,-0.980271174621722
0.0078,0.63742398974869,0.348572047321816,-0.985996037070505
0.0079,0.612907053652976,0.377840786818467,-0.990747840471443
0.008,0.587785252292473,0.4067366430758,-0.994521895368273
0.0081,0.562083377852131,0.435231099372327,-0.997314477224458
0.0082,0.535826794978996,0.463296035119862,-0.999122830098858
0.0083,0.509041415750371,0.490903753615141,-0.999945169365512
0.0084,0.481753674101715,0.518027009373131,-0.999780683474845
0.0085,0.453990499739546,0.544639035015028,-0.998629534754574
0.0086,0.425779291565072,0.570713567684432,-0.996492859249504
0.0087,0.39714789063478,0.596224874965616,-0.993372765600396
0.0088,0.368124552684678,0.621147780278311,-0.989272332962988
0.0089,0.338737920245291,0.645457687723951,-0.984195607969242
0.009,0.309016994374947,0.669130606358859,-0.978147600733806
0.0091,0.278991106039229,0.692143173870407,-0.971134279909636
0.0092,0.248689887164855,0.714472679632804,-0.963162566797658
0.0093,0.218143241396542,0.736097087119735,-0.954240328516277
0.0094,0.187381314585725,0.756995055651757,-0.944376370237481
0.0095,0.156434465040231,0.777145961456971,-0.933580426497202
0.0096,0.125333233564304,0.796529918024196,-0.921863151588501
0.0097,0.0941083133185144,0.815127795728554,-0.909236109047069
0.0098,0.0627905195293136,0.8329212407101,-0.895711760239413
0.0099,0.0314107590781282,0.849892692986864,-0.881303452064992
0.01,1.22464679914735e-16,0.866025403784439,-0.866025403784439
0.0101,-0.0314107590781289,0.881303452064993,-0.849892692986864
0.0102,-0.0627905195293138,0.895711760239413,-0.832921240710099
0.0103,-0.0941083133185145,0.909236109047069,-0.815127795728554
0.0104,-0.125333233564305,0.921863151588501,-0.796529918024196
0.0105,-0.156434465040231,0.933580426497202,-0.777145961456971
0.0106,-0.187381314585725,0.944376370237481,-0.756995055651757
0.0107,-0.218143241396543,0.954240328516277,-0.736097087119735
0.0108,-0.248689887164855,0.963162566797658,-0.714472679632804
0.0109,-0.278991106039229,0.971134279909636,-0.692143173870407
0.011,-0.309016994374948,0.978147600733806,-0.669130606358858
0.0111,-0.338737920245291,0.984195607969242,-0.645457687723951
0.0112,-0.368124552684678,0.989272332962988,-0.621147780278311
0.0113,-0.397147890634781,0.993372765600396,-0.596224874965615
0.0114,-0.425779291565073,0.996492859249504,-0.570713567684431
0.0115,-0.453990499739547,0.998629534754574,-0.544639035015027
0.0116,-0.481753674101715,0.999780683474845,-0.51802700937313
0.0117,-0.509041415750371,0.999945169365512,-0.490903753615141
0.0118,-0.535826794978996,0.999122830098858,-0.463296035119862
0.0119,-0.562083377852131,0.997314477224458,-0.435231099372327
0.012,-0.587785252292473,0.994521895368273,-0.4067366430758
0.0121,-0.612907053652977,0.990747840471443,-0.377840786818466
0.0122,-0.63742398974869,0.985996037070505,-0.348572047321815
0.0123,-0.661311865323652,0.980271174621722,-0.31895930929807
0.0124,-0.684547105928689,0.97357890287316,-0.289031796944471
0.0125,-0.707106781186548,0.965925826289068,-0.258819045102521
0.0126,-0.728968627421412,0.957319497532067,-0.228350870110656
0.0127,-0.75011106963046,0.947768410009585,-0.197657340379126
0.0128,-0.770513242775789,0.937281989491891,-0.166768746716103
0.0129,-0.79015501237569,0.925870584809995,-0.135715572434305
0.013,-0.809016994374948,0.913545457642601,-0.104528463267653
0.0131,-0.827080574274562,0.900318771402193,-0.0732381971276309
0.0132,-0.844327925502015,0.886203579231214,-0.041875653729199
0.0133,-0.860742027003944,0.871213811120189,-0.0104717841162454
0.0134,-0.876306680043864,0.855364260160506,0.0209424198833572
0.0135,-0.891006524188368,0.838670567945424,0.0523359562429439
0.0136,-0.90482705246602,0.821149209133704,0.0836778433323154
0.0137,-0.917754625683981,0.802817475191114,0.114937150492866
0.0138,-0.929776485888251,0.78369345732584,0.146083028562411
0.0139,-0.940880768954225,0.763796028634642,0.177084740319583
0.014,-0.951056516295154,0.743144825477394,0.207911690817759
0.0141,-0.960293685676943,0.721760228098362,0.238533457578582
0.0142,-0.968583161128631,0.699663340513365,0.268919820615266
0.0143,-0.975916761938747,0.67687596968266,0.299040792256087
0.0144,-0.982287250728689,0.653420603990105,0.328866646738583
0.0145,-0.987688340595138,0.629320391049837,0.3583679495453
0.0146,-0.992114701314478,0.604599114862375,0.387515586452103
0.0147,-0.99556196460308,0.579281172342678,0.416280792260401
0.0148,-0.998026728428272,0.553391549243344,0.444635179184927
0.0149,-0.999506560365732,0.526955795496677,0.472550764869053
0.015,-1,0.499999999999999,0.500000000000001
0.0151,-0.999506560365731,0.472550764869053,0.526955795496678
0.0152,-0.998026728428272,0.444635179184927,0.553391549243345
0.0153,-0.99556196460308,0.416280792260401,0.579281172342679
0.0154,-0.992114701314478,0.387515586452103,0.604599114862375
0.0155,-0.987688340595138,0.3583679495453,0.629320391049838
0.0156,-0.982287250728689,0.328866646738583,0.653420603990105
0.0157,-0.975916761938747,0.299040792256086,0.676875969682661
0.0158,-0.968583161128631,0.268919820615265,0.699663340513365
0.0159,-0.960293685676943,0.238533457578581,0.721760228098362
0.016,-0.951056516295154,0.207911690817759,0.743144825477394
0.0161,-0.940880768954226,0.177084740319583,0.763796028634641
0.0162,-0.929776485888252,0.146083028562412,0.783693457325839
0.0163,-0.917754625683981,0.114937150492865,0.802817475191115
0.0164,-0.904827052466019,0.0836778433323144,0.821149209133704
0.0165,-0.891006524188368,0.0523359562429429,0.838670567945424
0.0166,-0.876306680043863,0.0209424198833562,0.855364260160506
0.0167,-0.860742027003943,-0.0104717841162464,0.871213811120189
0.0168,-0.844327925502015,-0.0418756537292009,0.886203579231215
0.0169,-0.827080574274561,-0.0732381971276328,0.900318771402194
0.017,-0.809016994374947,-0.104528463267654,0.913545457642601
0.0171,-0.79015501237569,-0.135715572434305,0.925870584809995
0.0172,-0.770513242775789,-0.166768746716103,0.937281989491892
0.0173,-0.750111069630459,-0.197657340379127,0.947768410009586
0.0174,-0.728968627421411,-0.228350870110657,0.957319497532067
0.0175,-0.707106781186547,-0.258819045102522,0.965925826289068
0.0176,-0.684547105928688,-0.289031796944472,0.97357890287316
0.0177,-0.661311865323652,-0.31895930929807,0.980271174621722
0.0178,-0.63742398974869,-0.348572047321816,0.985996037070505
0.0179,-0.612907053652976,-0.377840786818467,0.990747840471443
0.018,-0.587785252292473,-0.406736643075801,0.994521895368273
0.0181,-0.56208337785213,-0.435231099372328,0.997314477224458
0.0182,-0.535826794978996,-0.463296035119862,0.999122830098858
0.0183,-0.509041415750371,-0.490903753615141,0.999945169365512
0.0184,-0.481753674101715,-0.51802700937313,0.999780683474845
0.0185,-0.453990499739546,-0.544639035015028,0.998629534754574
0.0186,-0.425779291565072,-0.570713567684432,0.996492859249504
0.0187,-0.39714789063478,-0.596224874965616,0.993372765600396
0.0188,-0.368124552684678,-0.621147780278311,0.989272332962988
0.0189,-0.338737920245291,-0.645457687723951,0.984195607969242
0.019,-0.309016994374948,-0.669130606358858,0.978147600733806
0.0191,-0.278991106039229,-0.692143173870407,0.971134279909636
0.0192,-0.248689887164854,-0.714472679632804,0.963162566797658
0.0193,-0.218143241396542,-0.736097087119735,0.954240328516277
0.0194,-0.187381314585725,-0.756995055651756,0.944376370237481
0.0195,-0.156434465040231,-0.777145961456971,0.933580426497202
0.0196,-0.125333233564305,-0.796529918024196,0.921863151588501
0.0197,-0.0941083133185131,-0.815127795728555,0.909236109047068
0.0198,-0.0627905195293133,-0.8329212407101,0.895711760239413
0.0199,-0.0314107590781284,-0.849892692986864,0.881303452064993
0.02,-2.44929359829471e-16,-0.866025403784439,0.866025403784439
0.0201,0.0314107590781279,-0.881303452064992,0.849892692986865
0.0202,0.0627905195293146,-0.895711760239414,0.832921240710099
0.0203,0.0941083133185153,-0.909236109047069,0.815127795728554
0.0204,0.125333233564305,-0.921863151588501,0.796529918024196
0.0205,0.156434465040232,-0.933580426497202,0.777145961456971
0.0206,0.187381314585725,-0.944376370237481,0.756995055651757
0.0207,0.218143241396543,-0.954240328516277,0.736097087119735
0.0208,0.248689887164856,-0.963162566797658,0.714472679632802
0.0209,0.27899110603923,-0.971134279909636,0.692143173870406
0.021,0.309016994374948,-0.978147600733806,0.669130606358858
0.0211,0.338737920245292,-0.984195607969242,0.64545768772395
0.0212,0.368124552684678,-0.989272332962988,0.62114778027831
0.0213,0.397147890634781,-0.993372765600396,0.596224874965616
0.0214,0.425779291565073,-0.996492859249504,0.570713567684432
0.0215,0.453990499739547,-0.998629534754574,0.544639035015027
0.0216,0.481753674101716,-0.999780683474845,0.51802700937313
0.0217,0.509041415750372,-0.999945169365512,0.490903753615141
0.0218,0.535826794978997,-0.999122830098858,0.463296035119862
0.0219,0.562083377852131,-0.997314477224458,0.435231099372328
0.022,0.587785252292474,-0.994521895368273,0.406736643075799
0.0221,0.612907053652977,-0.990747840471444,0.377840786818467
0.0222,0.63742398974869,-0.985996037070505,0.348572047321815
0.0223,0.661311865323652,-0.980271174621722,0.31895930929807
0.0224,0.684547105928689,-0.97357890287316,0.289031796944471
0.0225,0.707106781186548,-0.965925826289068,0.258819045102521
0.0226,0.728968627421412,-0.957319497532067,0.228350870110656
0.0227,0.75011106963046,-0.947768410009585,0.197657340379127
0.0228,0.770513242775789,-0.937281989491891,0.166768746716103
0.0229,0.79015501237569,-0.925870584809995,0.135715572434305
0.023,0.809016994374947,-0.913545457642601,0.104528463267654
0.0231,0.827080574274562,-0.900318771402193,0.073238197127631
0.0232,0.844327925502015,-0.886203579231215,0.0418756537291992
0.0233,0.860742027003944,-0.871213811120189,0.0104717841162455
0.0234,0.876306680043864,-0.855364260160507,-0.0209424198833571
0.0235,0.891006524188368,-0.838670567945424,-0.0523359562429438
0.0236,0.904827052466019,-0.821149209133704,-0.0836778433323152
0.0237,0.917754625683982,-0.802817475191114,-0.114937150492868
0.0238,0.929776485888252,-0.783693457325839,-0.146083028562413
0.0239,0.940880768954226,-0.763796028634642,-0.177084740319584
0.024,0.951056516295154,-0.743144825477394,-0.20791169081776
0.0241,0.960293685676943,-0.721760228098362,-0.238533457578581
0.0242,0.968583161128631,-0.699663340513364,-0.268919820615266
0.0243,0.975916761938748,-0.67687596968266,-0.299040792256087
0.0244,0.982287250728689,-0.653420603990104,-0.328866646738583
0.0245,0.987688340595138,-0.629320391049837,-0.3583679495453
0.0246,0.992114701314478,-0.604599114862374,-0.387515586452103
0.0247,0.99556196460308,-0.579281172342678,-0.416280792260401
0.0248,0.998026728428272,-0.553391549243343,-0.444635179184929
0.0249,0.999506560365732,-0.526955795496677,-0.472550764869055
0.025,1,-0.5,-0.500000000000001
0.0251,0.999506560365731,-0.472550764869054,-0.526955795496678
0.0252,0.998026728428272,-0.444635179184927,-0.553391549243344
0.0253,0.99556196460308,-0.416280792260401,-0.579281172342679
0.0254,0.992114701314478,-0.387515586452102,-0.604599114862375
0.0255,0.987688340595138,-0.358367949545299,-0.629320391049837
0.0256,0.982287250728689,-0.328866646738582,-0.653420603990105
0.0257,0.975916761938747,-0.299040792256086,-0.67687596968266
0.0258,0.968583161128631,-0.268919820615265,-0.699663340513365
0.0259,0.960293685676943,-0.238533457578579,-0.721760228098363
0.026,0.951056516295153,-0.207911690817757,-0.743144825477395
0.0261,0.940880768954225,-0.177084740319581,-0.763796028634643
0.0262,0.929776485888251,-0.14608302856241,-0.78369345732584
0.0263,0.917754625683981,-0.114937150492865,-0.802817475191115
0.0264,0.904827052466019,-0.0836778433323141,-0.821149209133704
0.0265,0.891006524188368,-0.0523359562429426,-0.838670567945424
0.0266,0.876306680043863,-0.0209424198833559,-0.855364260160506
0.0267,0.860742027003944,0.0104717841162467,-0.871213811120189
0.0268,0.844327925502015,0.0418756537292003,-0.886203579231214
0.0269,0.827080574274562,0.0732381971276322,-0.900318771402193
0.027,0.809016994374948,0.104528463267654,-0.913545457642601
0.0271,0.79015501237569,0.135715572434306,-0.925870584809995
0.0272,0.770513242775789,0.166768746716104,-0.937281989491892
0.0273,0.750111069630459,0.197657340379128,-0.947768410009586
0.0274,0.728968627421411,0.228350870110657,-0.957319497532067
0.0275,0.707106781186547,0.258819045102522,-0.965925826289068
0.0276,0.684547105928688,0.289031796944473,-0.97357890287316
0.0277,0.661311865323652,0.318959309298071,-0.980271174621722
0.0278,0.63742398974869,0.348572047321816,-0.985996037070505
0.0279,0.612907053652977,0.377840786818468,-0.990747840471443
0.028,0.587785252292473,0.4067366430758,-0.994521895368273
0.0281,0.562083377852131,0.435231099372328,-0.997314477224458
0.0282,0.535826794978996,0.463296035119863,-0.999122830098858
0.0283,0.509041415750371,0.490903753615142,-0.999945169365512
0.0284,0.481753674101715,0.518027009373131,-0.999780683474845
0.0285,0.453990499739546,0.544639035015028,-0.998629534754574
0.0286,0.425779291565072,0.570713567684432,-0.996492859249504
0.0287,0.39714789063478,0.596224874965616,-0.993372765600396
0.0288,0.368124552684676,0.621147780278312,-0.989272332962988
0.0289,0.338737920245292,0.645457687723951,-0.984195607969242
0.029,0.309016994374948,0.669130606358858,-0.978147600733806
0.0291,0.27899110603923,0.692143173870407,-0.971134279909636
0.0292,0.248689887164855,0.714472679632803,-0.963162566797659
0.0293,0.218143241396542,0.736097087119735,-0.954240328516277
0.0294,0.187381314585724,0.756995055651757,-0.944376370237481
0.0295,0.15643446504023,0.777145961456972,-0.933580426497202
0.0296,0.125333233564304,0.796529918024197,-0.921863151588501
0.0297,0.0941083133185141,0.815127795728555,-0.909236109047069
0.0298,0.0627905195293134,0.8329212407101,-0.895711760239413
0.0299,0.0314107590781267,0.849892692986865,-0.881303452064992
0.03,-1.40896279965604e-15,0.86602540378444,-0.866025403784438
0.0301,-0.0314107590781295,0.881303452064993,-0.849892692986864
0.0302,-0.0627905195293144,0.895711760239414,-0.832921240710099
0.0303,-0.0941083133185152,0.909236109047069,-0.815127795728554
0.0304,-0.125333233564305,0.921863151588501,-0.796529918024196
0.0305,-0.156434465040231,0.933580426497202,-0.777145961456971
0.0306,-0.187381314585725,0.944376370237481,-0.756995055651757
0.0307,-0.218143241396543,0.954240328516277,-0.736097087119735
0.0308,-0.248689887164855,0.963162566797658,-0.714472679632804
0.0309,-0.278991106039229,0.971134279909636,-0.692143173870407
0.031,-0.309016994374947,0.978147600733806,-0.669130606358859
0.0311,-0.338737920245293,0.984195607969242,-0.64545768772395
0.0312,-0.368124552684679,0.989272332962989,-0.62114778027831
0.0313,-0.397147890634781,0.993372765600397,-0.596224874965616
0.0314,-0.425779291565073,0.996492859249504,-0.570713567684432
0.0315,-0.453990499739547,0.998629534754574,-0.544639035015027
0.0316,-0.481753674101716,0.999780683474845,-0.518027009373131
0.0317,-0.509041415750371,0.999945169365512,-0.490903753615141
0.0318,-0.535826794978997,0.999122830098858,-0.463296035119862
0.0319,-0.562083377852132,0.997314477224458,-0.435231099372327
0.032,-0.587785252292473,0.994521895368273,-0.406736643075801
0.0321,-0.612907053652977,0.990747840471443,-0.377840786818467
0.0322,-0.637423989748689,0.985996037070505,-0.348572047321817
0.0323,-0.661311865323652,0.980271174621722,-0.31895930929807
0.0324,-0.684547105928688,0.97357890287316,-0.289031796944473
0.0325,-0.707106781186548,0.965925826289068,-0.258819045102521
0.0326,-0.728968627421413,0.957319497532066,-0.228350870110654
0.0327,-0.75011106963046,0.947768410009585,-0.197657340379127
0.0328,-0.77051324277579,0.937281989491891,-0.166768746716101
0.0329,-0.79015501237569,0.925870584809995,-0.135715572434305
0.033,-0.809016994374948,0.9135454576426,-0.104528463267653
0.0331,-0.827080574274562,0.900318771402193,-0.0732381971276312
0.0332,-0.844327925502016,0.886203579231214,-0.0418756537291993
0.0333,-0.860742027003944,0.871213811120189,-0.0104717841162456
0.0334,-0.876306680043864,0.855364260160506,0.0209424198833569
0.0335,-0.891006524188368,0.838670567945423,0.0523359562429436
0.0336,-0.90482705246602,0.821149209133702,0.0836778433323169
0.0337,-0.917754625683981,0.802817475191114,0.114937150492866
0.0338,-0.929776485888252,0.783693457325838,0.146083028562413
0.0339,-0.940880768954225,0.763796028634642,0.177084740319582
0.034,-0.951056516295154,0.743144825477393,0.20791169081776
0.0341,-0.960293685676943,0.721760228098362,0.23853345757858
0.0342,-0.968583161128631,0.699663340513364,0.268919820615266
0.0343,-0.975916761938748,0.67687596968266,0.299040792256087
0.0344,-0.982287250728689,0.653420603990104,0.328866646738583
0.0345,-0.987688340595138,0.629320391049837,0.3583679495453
0.0346,-0.992114701314478,0.604599114862374,0.387515586452103
0.0347,-0.99556196460308,0.579281172342678,0.416280792260401
0.0348,-0.998026728428272,0.553391549243342,0.444635179184928
0.0349,-0.999506560365732,0.526955795496677,0.472550764869053
0.035,-1,0.499999999999998,0.500000000000001
0.0351,-0.999506560365732,0.472550764869054,0.526955795496676
0.0352,-0.998026728428271,0.444635179184926,0.553391549243344
0.0353,-0.99556196460308,0.4162807922604,0.579281172342679
0.0354,-0.992114701314478,0.387515586452102,0.604599114862375
0.0355,-0.987688340595138,0.358367949545299,0.629320391049837
0.0356,-0.982287250728689,0.328866646738582,0.653420603990105
0.0357,-0.975916761938747,0.299040792256086,0.67687596968266
0.0358,-0.968583161128631,0.268919820615265,0.699663340513365
0.0359,-0.960293685676943,0.23853345757858,0.721760228098361
0.036,-0.951056516295153,0.207911690817757,0.743144825477395
0.0361,-0.940880768954226,0.177084740319583,0.763796028634641
0.0362,-0.929776485888251,0.14608302856241,0.78369345732584
0.0363,-0.917754625683981,0.114937150492867,0.802817475191114
0.0364,-0.904827052466019,0.0836778433323142,0.821149209133704
0.0365,-0.891006524188367,0.0523359562429409,0.838670567945425
0.0366,-0.876306680043863,0.020942419883356,0.855364260160506
0.0367,-0.860742027003943,-0.0104717841162483,0.87121381112019
0.0368,-0.844327925502015,-0.0418756537292002,0.886203579231214
0.0369,-0.827080574274561,-0.0732381971276339,0.900318771402194
0.037,-0.809016994374947,-0.104528463267655,0.913545457642601
0.0371,-0.79015501237569,-0.135715572434306,0.925870584809995
0.0372,-0.770513242775789,-0.166768746716104,0.937281989491892
0.0373,-0.750111069630459,-0.197657340379128,0.947768410009586
0.0374,-0.728968627421411,-0.228350870110657,0.957319497532067
0.0375,-0.707106781186547,-0.258819045102522,0.965925826289068
0.0376,-0.684547105928689,-0.289031796944472,0.97357890287316
0.0377,-0.66131186532365,-0.318959309298072,0.980271174621722
0.0378,-0.63742398974869,-0.348572047321816,0.985996037070505
0.0379,-0.612907053652975,-0.377840786818469,0.990747840471444
0.038,-0.587785252292473,-0.4067366430758,0.994521895368273
0.0381,-0.56208337785213,-0.435231099372329,0.997314477224458
0.0382,-0.535826794978996,-0.463296035119863,0.999122830098858
0.0383,-0.509041415750371,-0.490903753615142,0.999945169365512
0.0384,-0.481753674101715,-0.518027009373131,0.999780683474845
0.0385,-0.453990499739546,-0.544639035015028,0.998629534754574
0.0386,-0.425779291565072,-0.570713567684432,0.996492859249504
0.0387,-0.397147890634779,-0.596224874965618,0.993372765600396
0.0388,-0.368124552684678,-0.621147780278311,0.989272332962988
0.0389,-0.33873792024529,-0.645457687723952,0.984195607969242
0.039,-0.309016994374948,-0.669130606358858,0.978147600733806
0.0391,-0.278991106039228,-0.692143173870408,0.971134279909636
0.0392,-0.248689887164856,-0.714472679632803,0.963162566797659
0.0393,-0.218143241396542,-0.736097087119735,0.954240328516277
0.0394,-0.187381314585722,-0.756995055651758,0.944376370237481
0.0395,-0.15643446504023,-0.777145961456972,0.933580426497202
0.0396,-0.125333233564304,-0.796529918024197,0.921863151588501
0.0397,-0.0941083133185143,-0.815127795728555,0.909236109047069
0.0398,-0.0627905195293135,-0.8329212407101,0.895711760239413
0.0399,-0.0314107590781268,-0.849892692986865,0.881303452064992
0.04,-4.89858719658941e-16,-0.866025403784439,0.866025403784439
0.0401,0.0314107590781294,-0.881303452064993,0.849892692986864
0.0402,0.0627905195293125,-0.895711760239413,0.8329212407101
0.0403,0.0941083133185151,-0.909236109047069,0.815127795728554
0.0404,0.125333233564307,-0.921863151588502,0.796529918024195
0.0405,0.156434465040231,-0.933580426497202,0.777145961456971
0.0406,0.187381314585727,-0.944376370237482,0.756995055651756
0.0407,0.218143241396543,-0.954240328516277,0.736097087119735
0.0408,0.248689887164856,-0.963162566797659,0.714472679632803
0.0409,0.278991106039229,-0.971134279909636,0.692143173870408
0.041,0.309016994374949,-0.978147600733806,0.669130606358858
0.0411,0.338737920245292,-0.984195607969242,0.64545768772395
0.0412,0.368124552684679,-0.989272332962989,0.62114778027831
0.0413,0.397147890634781,-0.993372765600397,0.596224874965616
0.0414,0.425779291565073,-0.996492859249504,0.570713567684432
0.0415,0.453990499739547,-0.998629534754574,0.544639035015027
0.0416,0.481753674101717,-0.999780683474845,0.518027009373129
0.0417,0.509041415750371,-0.999945169365512,0.490903753615141
0.0418,0.535826794978998,-0.999122830098858,0.463296035119861
0.0419,0.56208337785213,-0.997314477224458,0.435231099372328
0.042,0.587785252292474,-0.994521895368273,0.4067366430758
0.0421,0.612907053652977,-0.990747840471443,0.377840786818467
0.0422,0.63742398974869,-0.985996037070505,0.348572047321815
0.0423,0.661311865323652,-0.980271174621722,0.31895930929807
0.0424,0.684547105928689,-0.97357890287316,0.289031796944472
0.0425,0.707106781186548,-0.965925826289068,0.258819045102521
0.0426,0.728968627421412,-0.957319497532067,0.228350870110656
0.0427,0.75011106963046,-0.947768410009585,0.197657340379127
0.0428,0.77051324277579,-0.937281989491891,0.166768746716101
0.0429,0.79015501237569,-0.925870584809995,0.135715572434305
0.043,0.809016994374948,-0.9135454576426,0.104528463267653
0.0431,0.827080574274561,-0.900318771402194,0.0732381971276331
0.0432,0.844327925502016,-0.886203579231214,0.0418756537291994
0.0433,0.860742027003945,-0.871213811120188,0.010471784116244
0.0434,0.876306680043864,-0.855364260160506,-0.0209424198833568
0.0435,0.891006524188369,-0.838670567945422,-0.0523359562429453
0.0436,0.90482705246602,-0.821149209133704,-0.083677843332315
0.0437,0.917754625683982,-0.802817475191113,-0.114937150492868
0.0438,0.929776485888251,-0.78369345732584,-0.146083028562411
0.0439,0.940880768954226,-0.763796028634641,-0.177084740319584
0.044,0.951056516295154,-0.743144825477393,-0.20791169081776
0.0441,0.960293685676943,-0.721760228098361,-0.238533457578581
0.0442,0.968583161128631,-0.699663340513364,-0.268919820615266
0.0443,0.975916761938747,-0.676875969682661,-0.299040792256085
0.0444,0.982287250728689,-0.653420603990104,-0.328866646738583
0.0445,0.987688340595138,-0.629320391049835,-0.358367949545302
0.0446,0.992114701314478,-0.604599114862374,-0.387515586452102
0.0447,0.99556196460308,-0.579281172342677,-0.416280792260402
0.0448,0.998026728428272,-0.553391549243344,-0.444635179184927
0.0449,0.999506560365732,-0.526955795496676,-0.472550764869055
0.045,1,-0.499999999999998,-0.500000000000002
0.0451,0.999506560365731,-0.472550764869053,-0.526955795496678
0.0452,0.998026728428272,-0.444635179184926,-0.553391549243346
0.0453,0.99556196460308,-0.4162807922604,-0.579281172342679
0.0454,0.992114701314478,-0.387515586452102,-0.604599114862376
0.0455,0.987688340595138,-0.358367949545299,-0.629320391049837
0.0456,0.982287250728689,-0.328866646738582,-0.653420603990106
0.0457,0.975916761938747,-0.299040792256084,-0.676875969682663
0.0458,0.968583161128631,-0.268919820615265,-0.699663340513366
0.0459,0.960293685676943,-0.238533457578579,-0.721760228098364
0.046,0.951056516295154,-0.207911690817759,-0.743144825477395
0.0461,0.940880768954225,-0.177084740319582,-0.763796028634644
0.0462,0.929776485888251,-0.14608302856241,-0.78369345732584
0.0463,0.917754625683981,-0.114937150492865,-0.802817475191116
0.0464,0.904827052466019,-0.0836778433323143,-0.821149209133704
0.0465,0.891006524188368,-0.0523359562429428,-0.838670567945425
0.0466,0.876306680043864,-0.0209424198833561,-0.855364260160506
0.0467,0.860742027003943,0.0104717841162482,-0.87121381112019
0.0468,0.844327925502015,0.0418756537292001,-0.886203579231214
0.0469,0.827080574274561,0.0732381971276337,-0.900318771402194
0.047,0.809016994374948,0.104528463267654,-0.9135454576426
0.0471,0.79015501237569,0.135715572434306,-0.925870584809995
0.0472,0.77051324277579,0.166768746716102,-0.937281989491891
0.0473,0.750111069630459,0.197657340379127,-0.947768410009586
0.0474,0.72896862742141,0.228350870110659,-0.957319497532068
0.0475,0.707106781186547,0.258819045102522,-0.965925826289068
0.0476,0.684547105928687,0.289031796944474,-0.973578902873161
0.0477,0.661311865323652,0.318959309298071,-0.980271174621722
0.0478,0.637423989748689,0.348572047321817,-0.985996037070505
0.0479,0.612907053652975,0.377840786818469,-0.990747840471444
0.048,0.587785252292472,0.406736643075802,-0.994521895368273
0.0481,0.56208337785213,0.435231099372329,-0.997314477224458
0.0482,0.535826794978996,0.463296035119863,-0.999122830098858
0.0483,0.509041415750371,0.490903753615142,-0.999945169365512
0.0484,0.481753674101713,0.518027009373133,-0.999780683474845
0.0485,0.453990499739547,0.544639035015028,-0.998629534754574
0.0486,0.425779291565071,0.570713567684434,-0.996492859249504
0.0487,0.397147890634781,0.596224874965616,-0.993372765600396
0.0488,0.368124552684677,0.621147780278312,-0.989272332962988
0.0489,0.338737920245292,0.645457687723951,-0.984195607969242
0.049,0.309016994374946,0.66913060635886,-0.978147600733805
0.0491,0.278991106039228,0.692143173870408,-0.971134279909636
0.0492,0.248689887164854,0.714472679632804,-0.963162566797658
0.0493,0.218143241396542,0.736097087119735,-0.954240328516277
0.0494,0.187381314585724,0.756995055651757,-0.944376370237481
0.0495,0.156434465040231,0.777145961456971,-0.933580426497202
0.0496,0.125333233564302,0.796529918024198,-0.9218631515885
0.0497,0.0941083133185144,0.815127795728555,-0.909236109047069
0.0498,0.0627905195293119,0.832921240710101,-0.895711760239412
0.0499,0.0314107590781287,0.849892692986864,-0.881303452064993
0.05,-1.16403343982657e-15,0.86602540378444,-0.866025403784438
0.0501,-0.0314107590781293,0.881303452064993,-0.849892692986863
0.0502,-0.0627905195293142,0.895711760239414,-0.832921240710099
0.0503,-0.0941083133185149,0.909236109047069,-0.815127795728553
0.0504,-0.125333233564305,0.921863151588501,-0.796529918024196
0.0505,-0.156434465040231,0.933580426497202,-0.77714596145697
0.0506,-0.187381314585725,0.944376370237481,-0.756995055651757
0.0507,-0.218143241396542,0.954240328516277,-0.736097087119734
0.0508,-0.248689887164856,0.963162566797659,-0.714472679632802
0.0509,-0.278991106039229,0.971134279909636,-0.692143173870406
0.051,-0.309016994374949,0.978147600733806,-0.669130606358857
0.0511,-0.338737920245291,0.984195607969242,-0.64545768772395
0.0512,-0.368124552684679,0.989272332962989,-0.621147780278309
0.0513,-0.397147890634783,0.993372765600397,-0.596224874965613
0.0514,-0.425779291565073,0.996492859249504,-0.57071356768443
0.0515,-0.453990499739549,0.998629534754574,-0.544639035015024
0.0516,-0.481753674101715,0.999780683474845,-0.518027009373129
0.0517,-0.509041415750373,0.999945169365512,-0.490903753615138
0.0518,-0.535826794978999,0.999122830098858,-0.463296035119858
0.0519,-0.562083377852132,0.997314477224458,-0.435231099372325
0.052,-0.587785252292475,0.994521895368273,-0.406736643075797
0.0521,-0.612907053652977,0.990747840471443,-0.377840786818465
0.0522,-0.637423989748692,0.985996037070504,-0.348572047321812
0.0523,-0.661311865323652,0.980271174621722,-0.318959309298068
0.0524,-0.68454710592869,0.97357890287316,-0.289031796944468
0.0525,-0.707106781186548,0.965925826289068,-0.258819045102519
0.0526,-0.728968627421413,0.957319497532067,-0.228350870110653
0.0527,-0.750111069630459,0.947768410009586,-0.197657340379125
0.0528,-0.77051324277579,0.937281989491891,-0.1667687467161
0.0529,-0.79015501237569,0.925870584809995,-0.135715572434304
0.053,-0.809016994374948,0.9135454576426,-0.104528463267651
0.0531,-0.827080574274561,0.900318771402194,-0.0732381971276314
0.0532,-0.844327925502016,0.886203579231214,-0.0418756537291978
0.0533,-0.860742027003943,0.87121381112019,-0.0104717841162459
0.0534,-0.876306680043864,0.855364260160506,0.0209424198833585
0.0535,-0.891006524188369,0.838670567945423,0.0523359562429469
0.0536,-0.90482705246602,0.821149209133704,0.0836778433323166
0.0537,-0.917754625683982,0.802817475191113,0.114937150492869
0.0538,-0.929776485888251,0.78369345732584,0.146083028562412
0.0539,-0.940880768954226,0.763796028634641,0.177084740319586
0.054,-0.951056516295153,0.743144825477394,0.20791169081776
0.0541,-0.960293685676943,0.721760228098361,0.238533457578583
0.0542,-0.968583161128632,0.699663340513363,0.268919820615269
0.0543,-0.975916761938748,0.67687596968266,0.299040792256088
0.0544,-0.982287250728689,0.653420603990103,0.328866646738586
0.0545,-0.987688340595138,0.629320391049837,0.358367949545301
0.0546,-0.992114701314478,0.604599114862373,0.387515586452106
0.0547,-0.99556196460308,0.579281172342676,0.416280792260405
0.0548,-0.998026728428272,0.553391549243342,0.44463517918493
0.0549,-0.999506560365732,0.526955795496674,0.472550764869058
0.055,-1,0.499999999999998,0.500000000000002
0.0551,-0.999506560365731,0.472550764869051,0.526955795496681
0.0552,-0.998026728428272,0.444635179184926,0.553391549243346
0.0553,-0.99556196460308,0.416280792260398,0.579281172342682
0.0554,-0.992114701314478,0.387515586452102,0.604599114862376
0.0555,-0.987688340595137,0.358367949545298,0.62932039104984
0.0556,-0.982287250728689,0.328866646738583,0.653420603990106
0.0557,-0.975916761938747,0.299040792256084,0.676875969682663
0.0558,-0.968583161128631,0.268919820615265,0.699663340513366
0.0559,-0.960293685676943,0.238533457578579,0.721760228098364
0.056,-0.951056516295154,0.207911690817759,0.743144825477394
0.0561,-0.940880768954225,0.177084740319582,0.763796028634643
0.0562,-0.929776485888252,0.146083028562412,0.78369345732584
0.0563,-0.917754625683981,0.114937150492865,0.802817475191116
0.0564,-0.904827052466019,0.0836778433323127,0.821149209133706
0.0565,-0.891006524188368,0.052335956242943,0.838670567945425
0.0566,-0.876306680043863,0.0209424198833545,0.855364260160508
0.0567,-0.860742027003944,-0.0104717841162463,0.87121381112019
0.0568,-0.844327925502014,-0.0418756537292017,0.886203579231216
0.0569,-0.82708057427456,-0.0732381971276354,0.900318771402195
0.057,-0.809016994374947,-0.104528463267655,0.913545457642602
0.0571,-0.790155012375689,-0.135715572434308,0.925870584809996
0.0572,-0.770513242775789,-0.166768746716104,0.937281989491892
0.0573,-0.750111069630458,-0.197657340379129,0.947768410009587
0.0574,-0.728968627421411,-0.228350870110657,0.957319497532068
0.0575,-0.707106781186546,-0.258819045102523,0.965925826289069
0.0576,-0.684547105928686,-0.289031796944474,0.973578902873161
0.0577,-0.661311865323651,-0.31895930929807,0.980271174621722
0.0578,-0.63742398974869,-0.348572047321814,0.985996037070505
0.0579,-0.612907053652975,-0.377840786818467,0.990747840471444
0.058,-0.587785252292474,-0.406736643075799,0.994521895368273
0.0581,-0.56208337785213,-0.435231099372327,0.997314477224458
0.0582,-0.535826794978998,-0.46329603511986,0.999122830098858
0.0583,-0.509041415750371,-0.49090375361514,0.999945169365512
0.0584,-0.481753674101717,-0.518027009373128,0.999780683474845
0.0585,-0.453990499739547,-0.544639035015026,0.998629534754574
0.0586,-0.425779291565071,-0.570713567684432,0.996492859249504
0.0587,-0.397147890634781,-0.596224874965615,0.993372765600396
0.0588,-0.368124552684677,-0.621147780278311,0.989272332962988
0.0589,-0.338737920245292,-0.645457687723949,0.984195607969242
0.059,-0.309016994374946,-0.669130606358858,0.978147600733805
0.0591,-0.27899110603923,-0.692143173870405,0.971134279909636
0.0592,-0.248689887164854,-0.714472679632803,0.963162566797658
0.0593,-0.21814324139654,-0.736097087119735,0.954240328516276
0.0594,-0.187381314585724,-0.756995055651756,0.944376370237481
0.0595,-0.156434465040229,-0.777145961456971,0.933580426497201
0.0596,-0.125333233564304,-0.796529918024196,0.9218631515885
0.0597,-0.0941083133185127,-0.815127795728555,0.909236109047067
0.0598,-0.0627905195293102,-0.832921240710101,0.895711760239411
0.0599,-0.0314107590781271,-0.849892692986864,0.881303452064991
0.06,2.81792559931209e-15,-0.866025403784439,0.866025403784437
0.0601,0.0314107590781292,-0.881303452064992,0.849892692986863
0.0602,0.0627905195293158,-0.895711760239413,0.832921240710098
0.0603,0.0941083133185148,-0.909236109047068,0.815127795728553
0.0604,0.125333233564306,-0.921863151588501,0.796529918024194
0.0605,0.156434465040231,-0.933580426497201,0.77714596145697
0.0606,0.187381314585726,-0.944376370237481,0.756995055651755
0.0607,0.218143241396542,-0.954240328516276,0.736097087119734
0.0608,0.248689887164856,-0.963162566797658,0.714472679632802
0.0609,0.278991106039229,-0.971134279909636,0.692143173870406
0.061,0.309016994374948,-0.978147600733806,0.669130606358857
0.0611,0.338737920245291,-0.984195607969242,0.64545768772395
0.0612,0.368124552684679,-0.989272332962988,0.621147780278309
0.0613,0.397147890634779,-0.993372765600396,0.596224874965616
0.0614,0.425779291565073,-0.996492859249504,0.57071356768443
0.0615,0.453990499739549,-0.998629534754574,0.544639035015025
0.0616,0.481753674101715,-0.999780683474845,0.518027009373129
0.0617,0.509041415750373,-0.999945169365512,0.490903753615138
0.0618,0.535826794978996,-0.999122830098858,0.463296035119861
0.0619,0.562083377852132,-0.997314477224458,0.435231099372325
0.062,0.587785252292472,-0.994521895368274,0.4067366430758
0.0621,0.612907053652977,-0.990747840471444,0.377840786818465
0.0622,0.637423989748692,-0.985996037070505,0.348572047321812
0.0623,0.661311865323652,-0.980271174621722,0.318959309298068
0.0624,0.68454710592869,-0.97357890287316,0.289031796944469
0.0625,0.707106781186548,-0.965925826289069,0.25881904510252
0.0626,0.728968627421413,-0.957319497532067,0.228350870110653
0.0627,0.750111069630462,-0.947768410009585,0.197657340379122
0.0628,0.77051324277579,-0.937281989491891,0.1667687467161
0.0629,0.79015501237569,-0.925870584809995,0.135715572434304
0.063,0.809016994374948,-0.913545457642601,0.104528463267651
0.0631,0.827080574274563,-0.900318771402193,0.073238197127628
0.0632,0.844327925502015,-0.886203579231215,0.0418756537291979
0.0633,0.860742027003945,-0.871213811120189,0.0104717841162424
0.0634,0.876306680043864,-0.855364260160507,-0.0209424198833584
0.0635,0.891006524188369,-0.838670567945424,-0.0523359562429468
0.0636,0.904827052466019,-0.821149209133705,-0.0836778433323165
0.0637,0.917754625683982,-0.802817475191114,-0.114937150492869
0.0638,0.929776485888253,-0.783693457325839,-0.146083028562416
0.0639,0.940880768954226,-0.763796028634642,-0.177084740319586
0.064,0.951056516295153,-0.743144825477395,-0.20791169081776
0.0641,0.960293685676943,-0.721760228098362,-0.238533457578583
0.0642,0.968583161128632,-0.699663340513364,-0.268919820615269
0.0643,0.975916761938748,-0.676875969682659,-0.299040792256092
0.0644,0.982287250728688,-0.653420603990107,-0.328866646738583
0.0645,0.987688340595138,-0.629320391049838,-0.358367949545301
0.0646,0.992114701314478,-0.604599114862374,-0.387515586452106
0.0647,0.99556196460308,-0.579281172342677,-0.416280792260405
0.0648,0.998026728428271,-0.553391549243347,-0.444635179184927
0.0649,0.999506560365731,-0.526955795496679,-0.472550764869054
0.065,1,-0.5,-0.500000000000002
0.0651,0.999506560365731,-0.472550764869053,-0.526955795496681
0.0652,0.998026728428271,-0.444635179184925,-0.553391549243348
0.0653,0.99556196460308,-0.416280792260403,-0.579281172342679
0.0654,0.992114701314478,-0.387515586452104,-0.604599114862376
0.0655,0.987688340595137,-0.3583679495453,-0.62932039104984
0.0656,0.982287250728688,-0.328866646738581,-0.653420603990109
0.0657,0.975916761938747,-0.299040792256086,-0.676875969682663
0.0658,0.968583161128631,-0.268919820615267,-0.699663340513366
0.0659,0.960293685676943,-0.238533457578581,-0.721760228098364
0.066,0.951056516295153,-0.207911690817758,-0.743144825477397
0.0661,0.940880768954225,-0.177084740319584,-0.763796028634643
0.0662,0.929776485888251,-0.14608302856241,-0.783693457325842
0.0663,0.917754625683981,-0.114937150492867,-0.802817475191115
0.0664,0.904827052466019,-0.0836778433323146,-0.821149209133706
0.0665,0.891006524188368,-0.0523359562429449,-0.838670567945425
0.0666,0.876306680043863,-0.0209424198833564,-0.855364260160508
0.0667,0.860742027003942,0.010471784116248,-0.871213811120192
0.0668,0.844327925502014,0.0418756537291998,-0.886203579231216
0.0669,0.827080574274562,0.07323819712763,-0.900318771402194
0.067,0.809016994374947,0.104528463267653,-0.913545457642602
0.0671,0.790155012375689,0.135715572434306,-0.925870584809996
0.0672,0.770513242775787,0.166768746716105,-0.937281989491893
0.0673,0.75011106963046,0.197657340379124,-0.947768410009586
0.0674,0.728968627421411,0.228350870110655,-0.957319497532068
0.0675,0.707106781186546,0.258819045102521,-0.965925826289069
0.0676,0.684547105928686,0.289031796944474,-0.973578902873161
0.0677,0.661311865323648,0.318959309298074,-0.980271174621723
0.0678,0.63742398974869,0.348572047321814,-0.985996037070505
0.0679,0.612907053652976,0.377840786818467,-0.990747840471444
0.068,0.587785252292471,0.406736643075802,-0.994521895368274
0.0681,0.562083377852127,0.43523109937233,-0.997314477224459
0.0682,0.535826794978998,0.46329603511986,-0.999122830098858
0.0683,0.509041415750371,0.49090375361514,-0.999945169365512
0.0684,0.481753674101714,0.518027009373131,-0.999780683474845
0.0685,0.453990499739547,0.544639035015026,-0.998629534754574
0.0686,0.425779291565071,0.570713567684432,-0.996492859249504
0.0687,0.397147890634781,0.596224874965615,-0.993372765600396
0.0688,0.368124552684677,0.621147780278311,-0.989272332962988
0.0689,0.338737920245292,0.645457687723949,-0.984195607969242
0.069,0.309016994374947,0.669130606358858,-0.978147600733805
0.0691,0.278991106039227,0.692143173870408,-0.971134279909635
0.0692,0.248689887164854,0.714472679632803,-0.963162566797658
0.0693,0.218143241396544,0.736097087119733,-0.954240328516277
0.0694,0.187381314585724,0.756995055651756,-0.944376370237481
0.0695,0.156434465040229,0.777145961456971,-0.933580426497201
0.0696,0.125333233564301,0.796529918024198,-0.921863151588499
0.0697,0.0941083133185164,0.815127795728552,-0.909236109047069
0.0698,0.0627905195293139,0.832921240710099,-0.895711760239413
0.0699,0.0314107590781272,0.849892692986864,-0.881303452064991
0.07,-2.69546091939735e-15,0.866025403784439,-0.866025403784437
0.0701,-0.0314107590781326,0.881303452064994,-0.849892692986861
0.0702,-0.0627905195293122,0.895711760239412,-0.8329212407101
0.0703,-0.0941083133185147,0.909236109047068,-0.815127795728553
0.0704,-0.125333233564306,0.921863151588501,-0.796529918024194
0.0705,-0.156434465040234,0.933580426497203,-0.777145961456968
0.0706,-0.187381314585726,0.944376370237481,-0.756995055651755
0.0707,-0.218143241396542,0.954240328516276,-0.736097087119734
0.0708,-0.248689887164856,0.963162566797658,-0.714472679632802
0.0709,-0.278991106039232,0.971134279909637,-0.692143173870404
0.071,-0.309016994374948,0.978147600733806,-0.669130606358857
0.0711,-0.33873792024529,0.984195607969242,-0.645457687723951
0.0712,-0.368124552684678,0.989272332962988,-0.621147780278309
0.0713,-0.397147890634783,0.993372765600397,-0.596224874965613
0.0714,-0.425779291565073,0.996492859249504,-0.570713567684431
0.0715,-0.453990499739548,0.998629534754574,-0.544639035015025
0.0716,-0.481753674101715,0.999780683474845,-0.518027009373129
0.0717,-0.509041415750373,0.999945169365512,-0.490903753615139
0.0718,-0.535826794978996,0.999122830098858,-0.463296035119861
0.0719,-0.562083377852131,0.997314477224458,-0.435231099372326
0.072,-0.587785252292475,0.994521895368273,-0.406736643075797
0.0721,-0.612907053652977,0.990747840471444,-0.377840786818465
0.0722,-0.637423989748689,0.985996037070505,-0.348572047321815
0.0723,-0.661311865323652,0.980271174621722,-0.318959309298069
0.0724,-0.68454710592869,0.97357890287316,-0.289031796944469
0.0725,-0.70710678118655,0.965925826289068,-0.258819045102516
0.0726,-0.72896862742141,0.957319497532068,-0.228350870110657
0.0727,-0.750111069630459,0.947768410009586,-0.197657340379125
0.0728,-0.77051324277579,0.937281989491891,-0.1667687467161
0.0729,-0.790155012375692,0.925870584809994,-0.1357155724343
0.073,-0.80901699437495,0.9135454576426,-0.104528463267648
0.0731,-0.827080574274561,0.900318771402195,-0.0732381971276317
0.0732,-0.844327925502015,0.886203579231215,-0.041875653729198
0.0733,-0.860742027003945,0.871213811120189,-0.0104717841162426
0.0734,-0.876306680043865,0.855364260160505,0.0209424198833618
0.0735,-0.891006524188369,0.838670567945424,0.0523359562429467
0.0736,-0.904827052466019,0.821149209133705,0.0836778433323164
0.0737,-0.917754625683982,0.802817475191114,0.114937150492869
0.0738,-0.929776485888252,0.783693457325839,0.146083028562416
0.0739,-0.940880768954226,0.763796028634642,0.177084740319585
0.074,-0.951056516295154,0.743144825477393,0.207911690817763
0.0741,-0.960293685676943,0.721760228098362,0.238533457578583
0.0742,-0.968583161128632,0.699663340513365,0.268919820615269
0.0743,-0.975916761938747,0.676875969682661,0.299040792256088
0.0744,-0.982287250728689,0.653420603990105,0.328866646738586
0.0745,-0.987688340595138,0.629320391049838,0.358367949545301
0.0746,-0.992114701314478,0.604599114862374,0.387515586452105
0.0747,-0.99556196460308,0.57928117234268,0.416280792260402
0.0748,-0.998026728428272,0.553391549243344,0.44463517918493
0.0749,-0.999506560365732,0.526955795496676,0.472550764869057
0.075,-1,0.5,0.500000000000002
0.0751,-0.999506560365732,0.472550764869056,0.526955795496678
0.0752,-0.998026728428272,0.444635179184928,0.553391549243345
0.0753,-0.99556196460308,0.4162807922604,0.579281172342681
0.0754,-0.992114701314477,0.387515586452101,0.604599114862379
0.0755,-0.987688340595138,0.358367949545303,0.629320391049837
0.0756,-0.982287250728689,0.328866646738585,0.653420603990106
0.0757,-0.975916761938747,0.299040792256086,0.676875969682663
0.0758,-0.96858316112863,0.268919820615264,0.699663340513368
0.0759,-0.960293685676942,0.238533457578577,0.721760228098366
0.076,-0.951056516295154,0.207911690817761,0.743144825477394
0.0761,-0.940880768954225,0.177084740319584,0.763796028634643
0.0762,-0.929776485888251,0.14608302856241,0.783693457325842
0.0763,-0.91775462568398,0.114937150492864,0.802817475191117
0.0764,-0.904827052466019,0.0836778433323147,0.821149209133706
0.0765,-0.891006524188368,0.052335956242945,0.838670567945425
0.0766,-0.876306680043863,0.0209424198833565,0.855364260160508
0.0767,-0.860742027003942,-0.0104717841162478,0.871213811120191
0.0768,-0.844327925502014,-0.0418756537291997,0.886203579231216
0.0769,-0.82708057427456,-0.0732381971276334,0.900318771402195
0.077,-0.809016994374947,-0.104528463267653,0.913545457642602
0.0771,-0.790155012375689,-0.135715572434306,0.925870584809996
0.0772,-0.770513242775789,-0.166768746716102,0.937281989491892
0.0773,-0.750111069630458,-0.197657340379127,0.947768410009587
0.0774,-0.728968627421409,-0.228350870110658,0.957319497532069
0.0775,-0.707106781186546,-0.258819045102521,0.965925826289069
0.0776,-0.684547105928689,-0.28903179694447,0.973578902873161
0.0777,-0.661311865323651,-0.31895930929807,0.980271174621722
0.0778,-0.637423989748687,-0.348572047321817,0.985996037070506
0.0779,-0.612907053652978,-0.377840786818464,0.990747840471443
0.078,-0.587785252292474,-0.406736643075798,0.994521895368273
0.0781,-0.56208337785213,-0.435231099372327,0.997314477224458
0.0782,-0.535826794978995,-0.463296035119863,0.999122830098858
0.0783,-0.509041415750368,-0.490903753615143,0.999945169365512
0.0784,-0.481753674101717,-0.518027009373128,0.999780683474845
0.0785,-0.453990499739547,-0.544639035015026,0.998629534754574
0.0786,-0.425779291565071,-0.570713567684432,0.996492859249504
0.0787,-0.397147890634778,-0.596224874965617,0.993372765600396
0.0788,-0.368124552684674,-0.621147780278313,0.989272332962987
0.0789,-0.338737920245292,-0.645457687723949,0.984195607969242
0.079,-0.309016994374947,-0.669130606358858,0.978147600733805
0.0791,-0.278991106039227,-0.692143173870408,0.971134279909635
0.0792,-0.248689887164854,-0.714472679632803,0.963162566797658
0.0793,-0.218143241396541,-0.736097087119735,0.954240328516276
0.0794,-0.187381314585725,-0.756995055651756,0.944376370237481
0.0795,-0.156434465040229,-0.777145961456971,0.933580426497201
0.0796,-0.125333233564305,-0.796529918024195,0.9218631515885
0.0797,-0.094108313318513,-0.815127795728554,0.909236109047068
0.0798,-0.0627905195293104,-0.832921240710101,0.895711760239411
0.0799,-0.0314107590781273,-0.849892692986864,0.881303452064991
0.08,-9.79717439317883e-16,-0.866025403784438,0.866025403784439
0.0801,0.0314107590781289,-0.881303452064992,0.849892692986863
0.0802,0.0627905195293156,-0.895711760239413,0.832921240710098
0.0803,0.0941083133185181,-0.90923610904707,0.815127795728551
0.0804,0.125333233564303,-0.921863151588499,0.796529918024197
0.0805,0.156434465040231,-0.933580426497201,0.77714596145697
0.0806,0.187381314585726,-0.944376370237481,0.756995055651755
0.0807,0.218143241396546,-0.954240328516277,0.736097087119732
0.0808,0.248689887164859,-0.963162566797659,0.714472679632799
0.0809,0.278991106039228,-0.971134279909636,0.692143173870407
0.081,0.309016994374948,-0.978147600733806,0.669130606358857
0.0811,0.338737920245294,-0.984195607969242,0.645457687723948
0.0812,0.368124552684682,-0.989272332962989,0.621147780278306
0.0813,0.397147890634779,-0.993372765600396,0.596224874965616
0.0814,0.425779291565073,-0.996492859249504,0.570713567684431
0.0815,0.453990499739548,-0.998629534754574,0.544639035015025
0.0816,0.481753674101718,-0.999780683474845,0.518027009373127
0.0817,0.509041415750372,-0.999945169365512,0.490903753615139
0.0818,0.535826794978996,-0.999122830098858,0.463296035119861
0.0819,0.562083377852131,-0.997314477224458,0.435231099372326
0.082,0.587785252292475,-0.994521895368273,0.406736643075797
0.0821,0.612907053652977,-0.990747840471444,0.377840786818466
0.0822,0.637423989748691,-0.985996037070505,0.348572047321812
0.0823,0.661311865323652,-0.980271174621722,0.318959309298069
0.0824,0.68454710592869,-0.97357890287316,0.289031796944469
0.0825,0.707106781186547,-0.965925826289069,0.25881904510252
0.0826,0.728968627421413,-0.957319497532067,0.228350870110653
0.0827,0.750111069630462,-0.947768410009585,0.197657340379122
0.0828,0.77051324277579,-0.937281989491891,0.1667687467161
0.0829,0.79015501237569,-0.925870584809996,0.135715572434304
0.083,0.809016994374948,-0.913545457642601,0.104528463267652
0.0831,0.827080574274563,-0.900318771402193,0.0732381971276282
0.0832,0.844327925502017,-0.886203579231213,0.0418756537291946
0.0833,0.860742027003943,-0.871213811120191,0.0104717841162462
0.0834,0.876306680043864,-0.855364260160507,-0.0209424198833581
0.0835,0.891006524188369,-0.838670567945424,-0.0523359562429466
0.0836,0.904827052466021,-0.821149209133703,-0.0836778433323198
0.0837,0.917754625683983,-0.802817475191112,-0.114937150492873
0.0838,0.929776485888251,-0.783693457325841,-0.146083028562412
0.0839,0.940880768954226,-0.763796028634642,-0.177084740319585
0.084,0.951056516295154,-0.743144825477393,-0.207911690817763
0.0841,0.960293685676944,-0.72176022809836,-0.238533457578586
0.0842,0.968583161128632,-0.699663340513365,-0.268919820615269
0.0843,0.975916761938747,-0.676875969682661,-0.299040792256088
0.0844,0.982287250728689,-0.653420603990105,-0.328866646738586
0.0845,0.987688340595138,-0.629320391049836,-0.358367949545304
0.0846,0.992114701314478,-0.604599114862375,-0.387515586452105
0.0847,0.99556196460308,-0.57928117234268,-0.416280792260402
0.0848,0.998026728428272,-0.553391549243344,-0.444635179184929
0.0849,0.999506560365732,-0.526955795496676,-0.472550764869057
0.085,1,-0.5,-0.500000000000002
0.0851,0.999506560365731,-0.472550764869053,-0.52695579549668
0.0852,0.998026728428272,-0.444635179184928,-0.553391549243345
0.0853,0.99556196460308,-0.4162807922604,-0.579281172342681
0.0854,0.992114701314478,-0.387515586452104,-0.604599114862376
0.0855,0.987688340595137,-0.3583679495453,-0.62932039104984
0.0856,0.982287250728688,-0.328866646738581,-0.653420603990109
0.0857,0.975916761938747,-0.299040792256086,-0.676875969682663
0.0858,0.968583161128631,-0.268919820615267,-0.699663340513366
0.0859,0.960293685676943,-0.238533457578581,-0.721760228098364
0.086,0.951056516295153,-0.207911690817758,-0.743144825477397
0.0861,0.940880768954224,-0.17708474031958,-0.763796028634646
0.0862,0.929776485888252,-0.146083028562414,-0.78369345732584
0.0863,0.917754625683981,-0.114937150492868,-0.802817475191115
0.0864,0.904827052466019,-0.0836778433323148,-0.821149209133706
0.0865,0.891006524188366,-0.0523359562429416,-0.838670567945426
0.0866,0.876306680043861,-0.0209424198833531,-0.85536426016051
0.0867,0.860742027003944,0.0104717841162442,-0.87121381112019
0.0868,0.844327925502015,0.0418756537291996,-0.886203579231216
0.0869,0.82708057427456,0.0732381971276332,-0.900318771402195
0.087,0.809016994374945,0.104528463267657,-0.913545457642603
0.0871,0.790155012375689,0.135715572434306,-0.925870584809996
0.0872,0.770513242775789,0.166768746716102,-0.937281989491892
0.0873,0.750111069630458,0.197657340379127,-0.947768410009587
0.0874,0.728968627421409,0.228350870110658,-0.957319497532069
0.0875,0.707106781186546,0.258819045102521,-0.965925826289069
0.0876,0.684547105928689,0.28903179694447,-0.97357890287316
0.0877,0.661311865323651,0.31895930929807,-0.980271174621722
0.0878,0.637423989748688,0.348572047321817,-0.985996037070506
0.0879,0.612907053652976,0.377840786818467,-0.990747840471444
0.088,0.587785252292471,0.406736643075801,-0.994521895368274
0.0881,0.56208337785213,0.435231099372327,-0.997314477224458
0.0882,0.535826794978995,0.463296035119863,-0.999122830098858
0.0883,0.509041415750371,0.49090375361514,-0.999945169365512
0.0884,0.481753674101714,0.518027009373131,-0.999780683474845
0.0885,0.453990499739544,0.544639035015029,-0.998629534754574
0.0886,0.425779291565075,0.570713567684429,-0.996492859249504
0.0887,0.397147890634781,0.596224874965614,-0.993372765600396
0.0888,0.368124552684677,0.62114778027831,-0.989272332962988
0.0889,0.338737920245289,0.645457687723952,-0.984195607969241
0.089,0.309016994374943,0.669130606358861,-0.978147600733805
0.0891,0.27899110603923,0.692143173870405,-0.971134279909636
0.0892,0.248689887164854,0.714472679632803,-0.963162566797658
0.0893,0.218143241396541,0.736097087119735,-0.954240328516276
0.0894,0.187381314585721,0.756995055651758,-0.94437637023748
0.0895,0.156434465040226,0.777145961456973,-0.9335804264972
0.0896,0.125333233564305,0.796529918024195,-0.9218631515885
0.0897,0.0941083133185131,0.815127795728554,-0.909236109047068
0.0898,0.0627905195293106,0.8329212407101,-0.895711760239411
0.0899,0.0314107590781274,0.849892692986864,-0.881303452064991
0.09,-2.45053155956788e-15,0.866025403784439,-0.866025403784437
0.0901,-0.0314107590781288,0.881303452064992,-0.849892692986863
0.0902,-0.0627905195293155,0.895711760239413,-0.832921240710098
0.0903,-0.0941083133185144,0.909236109047068,-0.815127795728554
0.0904,-0.125333233564306,0.921863151588501,-0.796529918024195
0.0905,-0.156434465040234,0.933580426497203,-0.777145961456968
0.0906,-0.187381314585726,0.944376370237481,-0.756995055651755
0.0907,-0.218143241396542,0.954240328516276,-0.736097087119734
0.0908,-0.248689887164856,0.963162566797658,-0.714472679632802
0.0909,-0.278991106039232,0.971134279909636,-0.692143173870404
0.091,-0.309016994374948,0.978147600733806,-0.669130606358857
0.0911,-0.33873792024529,0.984195607969242,-0.645457687723951
0.0912,-0.368124552684678,0.989272332962988,-0.621147780278309
0.0913,-0.397147890634782,0.993372765600397,-0.596224874965613
0.0914,-0.425779291565076,0.996492859249505,-0.570713567684428
0.0915,-0.453990499739545,0.998629534754574,-0.544639035015028
0.0916,-0.481753674101715,0.999780683474845,-0.51802700937313
0.0917,-0.509041415750372,0.999945169365512,-0.490903753615139
0.0918,-0.535826794978999,0.999122830098858,-0.463296035119858
0.0919,-0.562083377852134,0.997314477224458,-0.435231099372323
0.092,-0.587785252292472,0.994521895368274,-0.4067366430758
0.0921,-0.612907053652977,0.990747840471444,-0.377840786818466
0.0922,-0.637423989748691,0.985996037070505,-0.348572047321812
0.0923,-0.661311865323655,0.980271174621721,-0.318959309298065
0.0924,-0.68454710592869,0.97357890287316,-0.289031796944469
0.0925,-0.707106781186547,0.965925826289069,-0.25881904510252
0.0926,-0.728968627421412,0.957319497532067,-0.228350870110653
0.0927,-0.750111069630461,0.947768410009585,-0.197657340379122
0.0928,-0.77051324277579,0.937281989491892,-0.1667687467161
0.0929,-0.790155012375692,0.925870584809994,-0.135715572434301
0.093,-0.809016994374948,0.913545457642601,-0.104528463267652
0.0931,-0.827080574274563,0.900318771402193,-0.0732381971276284
0.0932,-0.844327925502015,0.886203579231215,-0.0418756537291982
0.0933,-0.860742027003945,0.871213811120189,-0.0104717841162428
0.0934,-0.876306680043865,0.855364260160505,0.0209424198833615
0.0935,-0.891006524188369,0.838670567945424,0.0523359562429465
0.0936,-0.904827052466019,0.821149209133705,0.0836778433323162
0.0937,-0.917754625683982,0.802817475191114,0.114937150492869
0.0938,-0.929776485888252,0.783693457325839,0.146083028562415
0.0939,-0.940880768954227,0.76379602863464,0.177084740319589
0.094,-0.951056516295153,0.743144825477396,0.207911690817759
0.0941,-0.960293685676943,0.721760228098363,0.238533457578582
0.0942,-0.968583161128632,0.699663340513365,0.268919820615269
0.0943,-0.975916761938748,0.676875969682659,0.299040792256091
0.0944,-0.982287250728688,0.653420603990108,0.328866646738583
0.0945,-0.987688340595138,0.629320391049839,0.358367949545301
0.0946,-0.992114701314478,0.604599114862375,0.387515586452105
0.0947,-0.99556196460308,0.579281172342677,0.416280792260405
0.0948,-0.998026728428272,0.553391549243341,0.444635179184933
0.0949,-0.999506560365731,0.526955795496679,0.472550764869054
0.095,-1,0.5,0.500000000000001
0.0951,-0.999506560365731,0.472550764869053,0.52695579549668
0.0952,-0.998026728428271,0.444635179184925,0.553391549243348
0.0953,-0.99556196460308,0.4162807922604,0.579281172342678
0.0954,-0.992114701314478,0.387515586452104,0.604599114862376
0.0955,-0.987688340595138,0.3583679495453,0.62932039104984
0.0956,-0.982287250728688,0.328866646738581,0.653420603990109
0.0957,-0.975916761938747,0.299040792256087,0.67687596968266
0.0958,-0.96858316112863,0.268919820615264,0.699663340513366
0.0959,-0.960293685676943,0.238533457578581,0.721760228098363
0.096,-0.951056516295153,0.207911690817758,0.743144825477397
0.0961,-0.940880768954225,0.177084740319584,0.763796028634641
0.0962,-0.929776485888251,0.146083028562411,0.78369345732584
0.0963,-0.91775462568398,0.114937150492864,0.802817475191115
0.0964,-0.904827052466019,0.0836778433323149,0.821149209133706
0.0965,-0.891006524188368,0.0523359562429452,0.838670567945422
0.0966,-0.876306680043863,0.0209424198833568,0.855364260160506
0.0967,-0.860742027003942,-0.0104717841162476,0.87121381112019
0.0968,-0.844327925502013,-0.041875653729203,0.886203579231216
0.0969,-0.827080574274562,-0.0732381971276296,0.900318771402192
0.097,-0.809016994374947,-0.104528463267653,0.9135454576426
0.0971,-0.790155012375689,-0.135715572434305,0.925870584809995
0.0972,-0.770513242775787,-0.166768746716105,0.937281989491892
0.0973,-0.750111069630456,-0.19765734037913,0.947768410009587
0.0974,-0.728968627421412,-0.228350870110655,0.957319497532066
0.0975,-0.707106781186546,-0.258819045102521,0.965925826289068
0.0976,-0.684547105928686,-0.289031796944473,0.97357890287316
0.0977,-0.661311865323648,-0.318959309298073,0.980271174621722
0.0978,-0.63742398974869,-0.348572047321813,0.985996037070504
0.0979,-0.612907053652976,-0.377840786818467,0.990747840471443
0.098,-0.587785252292471,-0.406736643075801,0.994521895368273
0.0981,-0.562083377852127,-0.43523109937233,0.997314477224458
0.0982,-0.535826794978995,-0.463296035119863,0.999122830098858
0.0983,-0.509041415750371,-0.49090375361514,0.999945169365512
0.0984,-0.481753674101714,-0.518027009373131,0.999780683474845
0.0985,-0.453990499739544,-0.544639035015029,0.998629534754574
0.0986,-0.425779291565071,-0.570713567684432,0.996492859249504
0.0987,-0.397147890634778,-0.596224874965617,0.993372765600396
0.0988,-0.368124552684677,-0.62114778027831,0.989272332962989
0.0989,-0.338737920245289,-0.645457687723952,0.984195607969242
0.099,-0.309016994374947,-0.669130606358858,0.978147600733805
0.0991,-0.278991106039227,-0.692143173870408,0.971134279909635
0.0992,-0.248689887164851,-0.714472679632805,0.963162566797657
0.0993,-0.218143241396544,-0.736097087119732,0.954240328516277
0.0994,-0.187381314585725,-0.756995055651756,0.944376370237481
0.0995,-0.156434465040229,-0.777145961456971,0.933580426497201
0.0996,-0.125333233564301,-0.796529918024197,0.921863151588499
0.0997,-0.0941083133185097,-0.815127795728556,0.909236109047066
0.0998,-0.0627905195293142,-0.832921240710098,0.895711760239413
0.0999,-0.0314107590781276,-0.849892692986864,0.881303452064991
0.1,-0.25980762113533,-0.606217782649107,0.866025403784437
0.1001,-0.242403504264806,-0.607489188722056,0.849892692986861
0.1002,-0.224760164401303,-0.608161076308795,0.8329212407101
0.1003,-0.20689501339116,-0.608232782337393,0.815127795728554
0.1004,-0.188825681981536,-0.607704236042659,0.796529918024195
0.1005,-0.170570002420997,-0.606575959035972,0.777145961456968
0.1006,-0.152145990861236,-0.604849064790519,0.756995055651757
0.1007,-0.133571829577301,-0.602525257542431,0.736097087119734
0.1008,-0.114865849023898,-0.599606830608904,0.714472679632802
0.1009,-0.0960465097454287,-0.596096664124976,0.692143173870404
0.101,-0.0771323841576781,-0.591998222201179,0.66913060635886
0.1011,-0.0581421382190673,-0.587315549504881,0.645457687723951
0.1012,-0.0390945130096217,-0.582053267268688,0.621147780278309
0.1013,-0.0200083062357714,-0.576216568729843,0.596224874965613
0.1014,-0.000902353679300499,-0.569811214005131,0.570713567684434
0.1015,0.0182044893913115,-0.562843524406337,0.544639035015028
0.1016,0.0372933668287489,-0.555320376201877,0.51802700937313
0.1017,0.0563454402156069,-0.547249193830747,0.490903753615139
0.1018,0.0753419074556396,-0.538637942575502,0.463296035119865
0.1019,0.0942640213291544,-0.529495120701481,0.435231099372329
0.102,0.113093107994251,-0.519829751070049,0.4067366430758
0.1021,0.131810585415653,-0.509651372234116,0.377840786818466
0.1022,0.15039798170293,-0.498970029024747,0.348572047321819
0.1023,0.16883695334004,-0.48779626263811,0.318959309298072
0.1024,0.187109303288135,-0.476141100232605,0.289031796944472
0.1025,0.205196998943865,-0.464016044046383,0.25881904510252
0.1026,0.22308218993537,-0.451433060046022,0.228350870110653
0.1027,0.240747225738446,-0.438404566117573,0.197657340379129
0.1028,0.258174673095485,-0.424943419811587,0.166768746716104
0.1029,0.275347333219986,-0.411062905654288,0.135715572434304
0.103,0.292248258769685,-0.396776722037335,0.104528463267652
0.1031,0.308860770571538,-0.382098967699165,0.0732381971276285
0.1032,0.325168474082046,-0.367044127811246,0.0418756537292019
0.1033,0.341155275566704,-0.351627059682949,0.0104717841162465
0.1034,0.356805397982554,-0.335862978099194,-0.0209424198833579
0.1035,0.372103396548233,-0.319767440305284,-0.0523359562429463
0.1036,0.387034173986105,-0.303356330653784,-0.0836778433323196
0.1037,0.401582995421453,-0.286645844928586,-0.114937150492865
0.1038,0.415735502924025,-0.269652474361611,-0.146083028562412
0.1039,0.429477729677567,-0.25239298935798,-0.177084740319585
0.104,0.442796113763391,-0.234884422945627,-0.207911690817763
0.1041,0.455677511544351,-0.217144053965771,-0.238533457578579
0.1042,0.468109210636033,-0.199189390020766,-0.268919820615265
0.1043,0.480078942452326,-0.181038150196237,-0.299040792256088
0.1044,0.491574894313052,-0.162708247574465,-0.328866646738586
0.1045,0.502585721101647,-0.144217771556342,-0.358367949545304
0.1046,0.513100556461422,-0.125584970009319,-0.387515586452102
0.1047,0.523109023519353,-0.10682823125895,-0.416280792260401
0.1048,0.532601245126788,-0.0879660659418574,-0.444635179184929
0.1049,0.541567853607008,-0.0690170887379562,-0.472550764869051
0.105,0.55,-0.0500000000000004,-0.499999999999998
0.1051,0.557889362795296,-0.0309335672986178,-0.526955795496677
0.1052,0.565228156144312,-0.0118366069009662,-0.553391549243345
0.1053,0.572009137544035,0.00727203479864136,-0.579281172342675
0.1054,0.578225614984503,0.0263734998778704,-0.604599114862373
0.1055,0.583871453553006,0.0454489374968312,-0.629320391049837
0.1056,0.588941081488507,0.0644795225015994,-0.653420603990106
0.1057,0.593429495680297,0.0834464740023613,-0.676875969682657
0.1058,0.597332266605462,0.102331073907902,-0.699663340513363
0.1059,0.600645542700286,0.121114685398076,-0.721760228098361
0.106,0.60336605416128,0.139778771316115,-0.743144825477394
0.1061,0.605491116172082,0.158304912462557,-0.763796028634638
0.1062,0.607018631553052,0.176674825772786,-0.783693457325837
0.1063,0.607947092830927,0.194870382360187,-0.802817475191113
0.1064,0.608275583726519,0.212873625407185,-0.821149209133703
0.1065,0.608003780058974,0.230666787886451,-0.838670567945424
0.1066,0.607131950065697,0.248232310094807,-0.855364260160504
0.1067,0.605660954137634,0.265552856982554,-0.871213811120188
0.1068,0.60359224397017,0.282611335261044,-0.886203579231214
0.1069,0.600927861130482,0.299390910271711,-0.900318771402194
0.107,0.597670435042758,0.315875022599843,-0.913545457642602
0.1071,0.593823180393274,0.332047404416719,-0.925870584809993
0.1072,0.589389893957883,0.347892095534008,-0.937281989491891
0.1073,0.584374950855059,0.363393459154526,-0.947768410009585
0.1074,0.578783300228184,0.378536197303883,-0.957319497532067
0.1075,0.57262046036134,0.393305365927727,-0.965925826289067
0.1076,0.565892513233423,0.407686389639736,-0.97357890287316
0.1077,0.558606098515977,0.421665076105744,-0.980271174621722
0.1078,0.550768407020626,0.435227630049878,-0.985996037070505
0.1079,0.542387173602622,0.448360666868821,-0.990747840471444
0.108,0.533470669527471,0.461051225840801,-0.994521895368273
0.1081,0.524027694308189,0.473286782916268,-0.997314477224458
0.1082,0.514067567021255,0.485055263077602,-0.999122830098858
0.1083,0.503600117109801,0.496345052255711,-0.999945169365512
0.1084,0.492635674683138,0.507145008791707,-0.999780683474845
0.1085,0.481185060322191,0.517444474432382,-0.998629534754574
0.1086,0.469259574400881,0.527233284848626,-0.996492859249504
0.1087,0.456870985934031,0.536501779666367,-0.993372765600396
0.1088,0.444031520962766,0.545240812000223,-0.989272332962988
0.1089,0.430753850488887,0.553441757480356,-0.984195607969241
0.109,0.417051077970121,0.561096522763686,-0.978147600733806
0.1091,0.402936726388582,0.568197553521055,-0.971134279909636
0.1092,0.388424724905238,0.574737841892421,-0.963162566797658
0.1093,0.373529395113498,0.580710933402779,-0.954240328516276
0.1094,0.358265436905531,0.586110933331949,-0.94437637023748
0.1095,0.342647913965253,0.59093251253195,-0.933580426497202
0.1096,0.326692238902271,0.59517091268623,-0.9218631515885
0.1097,0.310414158041524,0.598821951005544,-0.909236109047068
0.1098,0.293829735883546,0.601882024355865,-0.895711760239411
0.1099,0.276955339250749,0.604348112814244,-0.881303452064993
0.11,0.259807621135331,0.606217782649108,-0.866025403784439
0.1101,0.242403504264806,0.607489188722057,-0.849892692986863
0.1102,0.224760164401302,0.608161076308796,-0.832921240710098
0.1103,0.206895013391161,0.608232782337394,-0.815127795728556
0.1104,0.188825681981537,0.60770423604266,-0.796529918024197
0.1105,0.170570002420997,0.606575959035973,-0.77714596145697
0.1106,0.152145990861235,0.60484906479052,-0.756995055651755
0.1107,0.133571829577304,0.602525257542432,-0.736097087119737
0.1108,0.114865849023899,0.599606830608905,-0.714472679632804
0.1109,0.096046509745429,0.596096664124977,-0.692143173870407
0.111,0.0771323841576762,0.59199822220118,-0.669130606358857
0.1111,0.0581421382190697,0.587315549504883,-0.645457687723954
0.1112,0.039094513009622,0.582053267268689,-0.621147780278312
0.1113,0.0200083062357715,0.576216568729843,-0.596224874965616
0.1114,0.000902353679298529,0.569811214005131,-0.570713567684431
0.1115,-0.0182044893913093,0.562843524406338,-0.544639035015031
0.1116,-0.0372933668287467,0.555320376201877,-0.518027009373133
0.1117,-0.0563454402156068,0.547249193830747,-0.490903753615142
0.1118,-0.0753419074556417,0.538637942575501,-0.463296035119862
0.1119,-0.0942640213291523,0.529495120701482,-0.435231099372332
0.112,-0.113093107994248,0.51982975107005,-0.406736643075804
0.1121,-0.131810585415651,0.509651372234117,-0.377840786818469
0.1122,-0.150397981702933,0.498970029024746,-0.348572047321816
0.1123,-0.168836953340042,0.487796262638108,-0.318959309298069
0.1124,-0.187109303288133,0.476141100232606,-0.289031796944476
0.1125,-0.205196998943863,0.464016044046383,-0.258819045102524
0.1126,-0.223082189935369,0.451433060046023,-0.228350870110657
0.1127,-0.240747225738448,0.43840456611757,-0.197657340379126
0.1128,-0.258174673095488,0.424943419811585,-0.1667687467161
0.1129,-0.275347333219984,0.411062905654289,-0.135715572434308
0.113,-0.292248258769683,0.396776722037336,-0.104528463267656
0.1131,-0.308860770571537,0.382098967699165,-0.0732381971276321
0.1132,-0.325168474082048,0.367044127811243,-0.0418756537291985
0.1133,-0.341155275566707,0.351627059682946,-0.0104717841162431
0.1134,-0.356805397982553,0.335862978099195,0.0209424198833542
0.1135,-0.372103396548231,0.319767440305285,0.0523359562429427
0.1136,-0.387034173986104,0.303356330653785,0.0836778433323159
0.1137,-0.401582995421455,0.286645844928582,0.114937150492869
0.1138,-0.415735502924027,0.269652474361608,0.146083028562415
0.1139,-0.429477729677566,0.25239298935798,0.177084740319581
0.114,-0.442796113763391,0.234884422945628,0.207911690817759
0.1141,-0.455677511544354,0.217144053965767,0.238533457578582
0.1142,-0.468109210636035,0.199189390020762,0.268919820615268
0.1143,-0.480078942452325,0.181038150196237,0.299040792256084
0.1144,-0.491574894313052,0.162708247574465,0.328866646738582
0.1145,-0.502585721101647,0.144217771556342,0.358367949545301
0.1146,-0.513100556461424,0.125584970009315,0.387515586452105
0.1147,-0.523109023519355,0.106828231258946,0.416280792260405
0.1148,-0.532601245126788,0.0879660659418575,0.444635179184926
0.1149,-0.54156785360701,0.069017088737952,0.472550764869054
0.115,-0.550000000000002,0.0499999999999962,0.500000000000001
0.1151,-0.557889362795298,0.0309335672986135,0.52695579549668
0.1152,-0.565228156144314,0.0118366069009619,0.553391549243348
0.1153,-0.572009137544037,-0.00727203479864569,0.579281172342678
0.1154,-0.578225614984505,-0.0263734998778748,0.604599114862375
0.1155,-0.583871453553008,-0.0454489374968357,0.629320391049839
0.1156,-0.588941081488508,-0.0644795225015995,0.653420603990103
0.1157,-0.593429495680298,-0.0834464740023657,0.67687596968266
0.1158,-0.597332266605463,-0.102331073907907,0.699663340513365
0.1159,-0.600645542700287,-0.12111468539808,0.721760228098363
0.116,-0.60336605416128,-0.139778771316115,0.743144825477392
0.1161,-0.605491116172084,-0.158304912462561,0.763796028634641
0.1162,-0.607018631553053,-0.17667482577279,0.783693457325839
0.1163,-0.607947092830928,-0.194870382360191,0.802817475191115
0.1164,-0.60827558372652,-0.212873625407186,0.821149209133701
0.1165,-0.608003780058975,-0.230666787886451,0.838670567945422
0.1166,-0.607131950065698,-0.248232310094812,0.855364260160506
0.1167,-0.605660954137635,-0.265552856982558,0.871213811120189
0.1168,-0.603592243970171,-0.282611335261044,0.886203579231212
0.1169,-0.600927861130484,-0.299390910271712,0.900318771402192
0.117,-0.59767043504276,-0.315875022599844,0.9135454576426
0.1171,-0.593823180393275,-0.332047404416723,0.925870584809995
0.1172,-0.589389893957883,-0.347892095534012,0.937281989491892
0.1173,-0.584374950855061,-0.363393459154527,0.947768410009584
0.1174,-0.578783300228186,-0.378536197303884,0.957319497532066
0.1175,-0.57262046036134,-0.393305365927731,0.965925826289068
0.1176,-0.565892513233424,-0.40768638963974,0.97357890287316
0.1177,-0.558606098515979,-0.421665076105745,0.980271174621721
0.1178,-0.550768407020628,-0.435227630049879,0.985996037070504
0.1179,-0.542387173602624,-0.448360666868822,0.990747840471443
0.118,-0.533470669527471,-0.461051225840804,0.994521895368273
0.1181,-0.524027694308189,-0.473286782916271,0.997314477224458
0.1182,-0.514067567021257,-0.485055263077603,0.999122830098858
0.1183,-0.503600117109803,-0.496345052255711,0.999945169365512
0.1184,-0.49263567468314,-0.507145008791708,0.999780683474845
0.1185,-0.48118506032219,-0.517444474432385,0.998629534754574
0.1186,-0.469259574400879,-0.527233284848627,0.996492859249504
0.1187,-0.456870985934032,-0.536501779666366,0.993372765600397
0.1188,-0.444031520962768,-0.545240812000222,0.989272332962989
0.1189,-0.430753850488889,-0.553441757480355,0.984195607969242
0.119,-0.417051077970119,-0.561096522763687,0.978147600733805
0.1191,-0.402936726388581,-0.568197553521056,0.971134279909635
0.1192,-0.38842472490524,-0.57473784189242,0.963162566797659
0.1193,-0.3735293951135,-0.580710933402778,0.954240328516277
0.1194,-0.358265436905533,-0.586110933331949,0.944376370237481
0.1195,-0.342647913965251,-0.590932512531951,0.933580426497201
0.1196,-0.326692238902269,-0.595170912686231,0.921863151588499
0.1197,-0.310414158041526,-0.598821951005543,0.909236109047069
0.1198,-0.293829735883548,-0.601882024355865,0.895711760239413
0.1199,-0.276955339250747,-0.604348112814244,0.881303452064991
0.12,-0.259807621135329,-0.606217782649108,0.866025403784437
0.1201,-0.242403504264804,-0.607489188722057,0.849892692986861
0.1202,-0.224760164401304,-0.608161076308796,0.8329212407101
0.1203,-0.206895013391159,-0.608232782337394,0.815127795728554
0.1204,-0.188825681981535,-0.60770423604266,0.796529918024195
0.1205,-0.170570002420995,-0.606575959035972,0.777145961456968
0.1206,-0.152145990861237,-0.60484906479052,0.756995055651757
0.1207,-0.133571829577302,-0.602525257542431,0.736097087119734
0.1208,-0.114865849023897,-0.599606830608904,0.714472679632802
0.1209,-0.096046509745427,-0.596096664124976,0.692143173870404
0.121,-0.0771323841576784,-0.59199822220118,0.66913060635886
0.1211,-0.0581421382190676,-0.587315549504882,0.645457687723951
0.1212,-0.0390945130096199,-0.582053267268688,0.62114778027831
0.1213,-0.0200083062357695,-0.576216568729843,0.596224874965614
0.1214,-0.000902353679300721,-0.569811214005131,0.570713567684434
0.1215,0.0182044893913113,-0.562843524406337,0.544639035015028
0.1216,0.0372933668287488,-0.555320376201877,0.51802700937313
0.1217,0.056345440215609,-0.547249193830746,0.490903753615139
0.1218,0.0753419074556395,-0.538637942575502,0.463296035119865
0.1219,0.0942640213291544,-0.529495120701481,0.435231099372329
0.122,0.113093107994251,-0.519829751070049,0.406736643075801
0.1221,0.131810585415653,-0.509651372234116,0.377840786818466
0.1222,0.15039798170293,-0.498970029024747,0.348572047321819
0.1223,0.16883695334004,-0.487796262638109,0.318959309298073
0.1224,0.187109303288135,-0.476141100232605,0.289031796944473
0.1225,0.205196998943865,-0.464016044046382,0.25881904510252
0.1226,0.223082189935367,-0.451433060046024,0.228350870110661
0.1227,0.240747225738446,-0.438404566117572,0.19765734037913
0.1228,0.258174673095486,-0.424943419811586,0.166768746716104
0.1229,0.275347333219986,-0.411062905654288,0.135715572434305
0.123,0.292248258769685,-0.396776722037334,0.104528463267652
0.1231,0.308860770571535,-0.382098967699167,0.0732381971276358
0.1232,0.325168474082047,-0.367044127811245,0.0418756537292022
0.1233,0.341155275566705,-0.351627059682948,0.0104717841162467
0.1234,0.356805397982555,-0.335862978099193,-0.0209424198833576
0.1235,0.372103396548233,-0.319767440305283,-0.0523359562429461
0.1236,0.387034173986103,-0.303356330653786,-0.0836778433323122
0.1237,0.401582995421453,-0.286645844928584,-0.114937150492865
0.1238,0.415735502924026,-0.26965247436161,-0.146083028562412
0.1239,0.429477729677567,-0.252392989357979,-0.177084740319585
0.124,0.442796113763389,-0.23488442294563,-0.207911690817755
0.1241,0.455677511544352,-0.217144053965769,-0.238533457578579
0.1242,0.468109210636033,-0.199189390020764,-0.268919820615265
0.1243,0.480078942452327,-0.181038150196235,-0.299040792256087
0.1244,0.491574894313053,-0.162708247574463,-0.328866646738586
0.1245,0.502585721101646,-0.144217771556344,-0.358367949545297
0.1246,0.513100556461423,-0.125584970009317,-0.387515586452102
0.1247,0.523109023519354,-0.106828231258948,-0.416280792260401
0.1248,0.532601245126789,-0.0879660659418555,-0.444635179184929
0.1249,0.541567853607011,-0.0690170887379499,-0.472550764869057
0.125,0.550000000000001,-0.0499999999999984,-0.499999999999998
0.1251,0.557889362795299,-0.0309335672986114,-0.526955795496683
0.1252,0.565228156144313,-0.0118366069009642,-0.553391549243345
0.1253,0.572009137544036,0.00727203479864347,-0.579281172342675
0.1254,0.578225614984506,0.0263734998778769,-0.604599114862378
0.1255,0.583871453553007,0.0454489374968334,-0.629320391049836
0.1256,0.588941081488508,0.0644795225016016,-0.653420603990106
0.1257,0.593429495680298,0.0834464740023678,-0.676875969682662
0.1258,0.597332266605463,0.102331073907904,-0.699663340513363
0.1259,0.600645542700287,0.121114685398082,-0.721760228098366
0.126,0.603366054161281,0.139778771316117,-0.743144825477394
0.1261,0.605491116172084,0.158304912462563,-0.763796028634643
0.1262,0.607018631553053,0.176674825772792,-0.783693457325842
0.1263,0.607947092830928,0.194870382360189,-0.802817475191113
0.1264,0.60827558372652,0.212873625407187,-0.821149209133703
0.1265,0.608003780058975,0.230666787886453,-0.838670567945424
0.1266,0.607131950065698,0.248232310094813,-0.855364260160508
0.1267,0.605660954137635,0.265552856982556,-0.871213811120188
0.1268,0.603592243970171,0.282611335261046,-0.886203579231214
0.1269,0.600927861130483,0.299390910271714,-0.900318771402193
0.127,0.59767043504276,0.315875022599845,-0.913545457642601
0.1271,0.593823180393275,0.332047404416725,-0.925870584809996
0.1272,0.589389893957884,0.34789209553401,-0.937281989491891
0.1273,0.58437495085506,0.363393459154529,-0.947768410009585
0.1274,0.578783300228185,0.378536197303886,-0.957319497532067
0.1275,0.572620460361341,0.393305365927729,-0.965925826289067
0.1276,0.565892513233423,0.407686389639741,-0.973578902873161
0.1277,0.558606098515978,0.421665076105746,-0.980271174621722
0.1278,0.550768407020627,0.43522763004988,-0.985996037070505
0.1279,0.542387173602623,0.448360666868823,-0.990747840471444
0.128,0.533470669527472,0.461051225840803,-0.994521895368273
0.1281,0.524027694308188,0.473286782916273,-0.997314477224458
0.1282,0.514067567021256,0.485055263077604,-0.999122830098858
0.1283,0.503600117109804,0.49634505225571,-0.999945169365512
0.1284,0.492635674683139,0.507145008791709,-0.999780683474845
0.1285,0.481185060322192,0.517444474432384,-0.998629534754574
0.1286,0.469259574400878,0.527233284848628,-0.996492859249504
0.1287,0.456870985934031,0.536501779666367,-0.993372765600396
0.1288,0.444031520962769,0.545240812000221,-0.989272332962989
0.1289,0.430753850488887,0.553441757480356,-0.984195607969241
0.129,0.417051077970121,0.561096522763686,-0.978147600733806
0.1291,0.402936726388585,0.568197553521053,-0.971134279909638
0.1292,0.388424724905238,0.574737841892421,-0.963162566797658
0.1293,0.373529395113502,0.580710933402778,-0.954240328516278
0.1294,0.358265436905531,0.586110933331949,-0.94437637023748
0.1295,0.342647913965253,0.59093251253195,-0.933580426497202
0.1296,0.326692238902275,0.595170912686229,-0.921863151588503
0.1297,0.310414158041525,0.598821951005544,-0.909236109047068
0.1298,0.29382973588355,0.601882024355864,-0.895711760239414
0.1299,0.276955339250745,0.604348112814245,-0.88130345206499
0.13,0.259807621135331,0.606217782649108,-0.866025403784439
0.1301,0.24240350426481,0.607489188722057,-0.849892692986867
0.1302,0.224760164401302,0.608161076308796,-0.832921240710098
0.1303,0.206895013391161,0.608232782337394,-0.815127795728556
0.1304,0.188825681981533,0.60770423604266,-0.796529918024193
0.1305,0.170570002420998,0.606575959035973,-0.777145961456971
0.1306,0.152145990861239,0.60484906479052,-0.75699505565176
0.1307,0.1335718295773,0.602525257542431,-0.736097087119732
0.1308,0.114865849023899,0.599606830608905,-0.714472679632805
0.1309,0.0960465097454293,0.596096664124977,-0.692143173870407
0.131,0.0771323841576764,0.59199822220118,-0.669130606358857
0.1311,0.0581421382190698,0.587315549504883,-0.645457687723954
0.1312,0.0390945130096178,0.582053267268687,-0.621147780278307
0.1313,0.0200083062357717,0.576216568729843,-0.596224874965617
0.1314,0.000902353679298667,0.569811214005131,-0.570713567684431
0.1315,-0.0182044893913134,0.562843524406337,-0.544639035015025
0.1316,-0.0372933668287465,0.555320376201877,-0.518027009373133
0.1317,-0.0563454402156067,0.547249193830747,-0.490903753615142
0.1318,-0.0753419074556415,0.538637942575501,-0.463296035119862
0.1319,-0.0942640213291564,0.52949512070148,-0.435231099372326
0.132,-0.113093107994253,0.519829751070047,-0.406736643075797
0.1321,-0.131810585415651,0.509651372234117,-0.377840786818469
0.1322,-0.150397981702932,0.498970029024746,-0.348572047321816
0.1323,-0.168836953340042,0.487796262638108,-0.318959309298069
0.1324,-0.187109303288137,0.476141100232603,-0.289031796944469
0.1325,-0.205196998943863,0.464016044046383,-0.258819045102524
0.1326,-0.223082189935369,0.451433060046023,-0.228350870110657
0.1327,-0.240747225738448,0.438404566117571,-0.197657340379126
0.1328,-0.258174673095488,0.424943419811585,-0.166768746716101
0.1329,-0.275347333219988,0.411062905654286,-0.135715572434301
0.133,-0.292248258769683,0.396776722037336,-0.104528463267656
0.1331,-0.308860770571537,0.382098967699165,-0.0732381971276324
0.1332,-0.325168474082048,0.367044127811243,-0.0418756537291987
0.1333,-0.341155275566703,0.35162705968295,-0.0104717841162504
0.1334,-0.356805397982556,0.335862978099191,0.020942419883361
0.1335,-0.372103396548231,0.319767440305285,0.0523359562429424
0.1336,-0.387034173986104,0.303356330653785,0.0836778433323157
0.1337,-0.401582995421455,0.286645844928583,0.114937150492868
0.1338,-0.415735502924024,0.269652474361612,0.146083028562408
0.1339,-0.429477729677569,0.252392989357977,0.177084740319588
0.134,-0.442796113763391,0.234884422945628,0.207911690817759
0.1341,-0.455677511544351,0.217144053965771,0.238533457578575
0.1342,-0.468109210636035,0.199189390020762,0.268919820615268
0.1343,-0.480078942452325,0.181038150196237,0.299040792256084
0.1344,-0.491574894313054,0.162708247574461,0.328866646738589
0.1345,-0.502585721101647,0.144217771556342,0.358367949545301
0.1346,-0.513100556461422,0.125584970009319,0.387515586452098
0.1347,-0.523109023519355,0.106828231258946,0.416280792260404
0.1348,-0.532601245126788,0.0879660659418577,0.444635179184926
0.1349,-0.541567853607012,0.0690170887379479,0.47255076486906
0.135,-0.550000000000002,0.0499999999999963,0.500000000000001
0.1351,-0.557889362795296,0.030933567298618,0.526955795496674
0.1352,-0.565228156144314,0.0118366069009621,0.553391549243348
0.1353,-0.572009137544037,-0.00727203479864555,0.579281172342678
0.1354,-0.578225614984506,-0.0263734998778789,0.604599114862381
0.1355,-0.583871453553008,-0.0454489374968355,0.629320391049839
0.1356,-0.588941081488508,-0.0644795225015993,0.653420603990103
0.1357,-0.593429495680299,-0.0834464740023698,0.676875969682665
0.1358,-0.597332266605463,-0.102331073907906,0.699663340513365
0.1359,-0.600645542700286,-0.121114685398076,0.721760228098358
0.136,-0.603366054161281,-0.139778771316119,0.743144825477396
0.1361,-0.605491116172084,-0.158304912462561,0.763796028634641
0.1362,-0.607018631553054,-0.176674825772794,0.783693457325844
0.1363,-0.607947092830928,-0.194870382360191,0.802817475191115
0.1364,-0.60827558372652,-0.212873625407185,0.821149209133701
0.1365,-0.608003780058975,-0.230666787886455,0.838670567945426
0.1366,-0.607131950065698,-0.248232310094811,0.855364260160506
0.1367,-0.605660954137635,-0.265552856982558,0.871213811120189
0.1368,-0.603592243970171,-0.282611335261048,0.886203579231215
0.1369,-0.600927861130484,-0.299390910271712,0.900318771402192
0.137,-0.59767043504276,-0.315875022599843,0.9135454576426
0.1371,-0.593823180393275,-0.332047404416723,0.925870584809995
0.1372,-0.589389893957883,-0.347892095534012,0.937281989491892
0.1373,-0.584374950855059,-0.36339345915453,0.947768410009586
0.1374,-0.578783300228186,-0.378536197303884,0.957319497532066
0.1375,-0.57262046036134,-0.393305365927731,0.965925826289068
0.1376,-0.565892513233424,-0.40768638963974,0.97357890287316
0.1377,-0.558606098515977,-0.421665076105748,0.980271174621722
0.1378,-0.550768407020628,-0.435227630049879,0.985996037070504
0.1379,-0.542387173602624,-0.448360666868822,0.990747840471443
0.138,-0.533470669527471,-0.461051225840804,0.994521895368273
0.1381,-0.524027694308189,-0.473286782916271,0.997314477224458
0.1382,-0.514067567021255,-0.485055263077606,0.999122830098858
0.1383,-0.503600117109803,-0.496345052255711,0.999945169365512
0.1384,-0.49263567468314,-0.507145008791708,0.999780683474845
0.1385,-0.48118506032219,-0.517444474432385,0.998629534754574
0.1386,-0.469259574400882,-0.527233284848625,0.996492859249505
0.1387,-0.456870985934029,-0.536501779666368,0.993372765600396
0.1388,-0.444031520962768,-0.545240812000222,0.989272332962989
0.1389,-0.430753850488889,-0.553441757480355,0.984195607969242
0.139,-0.41705107797012,-0.561096522763687,0.978147600733805
0.1391,-0.402936726388584,-0.568197553521054,0.971134279909637
0.1392,-0.388424724905237,-0.574737841892421,0.963162566797657
0.1393,-0.3735293951135,-0.580710933402778,0.954240328516277
0.1394,-0.358265436905537,-0.586110933331947,0.944376370237483
0.1395,-0.342647913965251,-0.590932512531951,0.933580426497201
0.1396,-0.326692238902273,-0.59517091268623,0.921863151588502
0.1397,-0.310414158041523,-0.598821951005544,0.909236109047066
0.1398,-0.293829735883548,-0.601882024355865,0.895711760239413
0.1399,-0.276955339250751,-0.604348112814244,0.881303452064995
0.14,-0.259807621135329,-0.606217782649108,0.866025403784437
0.1401,-0.242403504264808,-0.607489188722057,0.849892692986865
0.1402,-0.2247601644013,-0.608161076308796,0.832921240710096
0.1403,-0.206895013391159,-0.608232782337394,0.815127795728554
0.1404,-0.188825681981539,-0.60770423604266,0.796529918024199
0.1405,-0.170570002420996,-0.606575959035972,0.777145961456968
0.1406,-0.152145990861237,-0.60484906479052,0.756995055651758
0.1407,-0.133571829577298,-0.602525257542431,0.73609708711973
0.1408,-0.114865849023897,-0.599606830608904,0.714472679632802
0.1409,-0.0960465097454314,-0.596096664124977,0.69214317387041
0.141,-0.0771323841576743,-0.591998222201179,0.669130606358855
0.1411,-0.0581421382190677,-0.587315549504882,0.645457687723951
0.1412,-0.03909451300962,-0.582053267268688,0.62114778027831
0.1413,-0.0200083062357696,-0.576216568729843,0.596224874965614
0.1414,-0.00090235367930086,-0.569811214005131,0.570713567684434
0.1415,0.0182044893913155,-0.562843524406336,0.544639035015022
0.1416,0.0372933668287486,-0.555320376201877,0.51802700937313
0.1417,0.0563454402156088,-0.547249193830746,0.490903753615139
0.1418,0.0753419074556436,-0.5386379425755,0.463296035119859
0.1419,0.0942640213291542,-0.529495120701481,0.43523109937233
0.142,0.11309310799425,-0.519829751070049,0.406736643075801
0.1421,0.131810585415653,-0.509651372234116,0.377840786818466
0.1422,0.15039798170293,-0.498970029024747,0.348572047321819
0.1423,0.168836953340044,-0.487796262638107,0.318959309298066
0.1424,0.187109303288135,-0.476141100232605,0.289031796944473
0.1425,0.205196998943865,-0.464016044046382,0.258819045102521
0.1426,0.223082189935371,-0.451433060046021,0.228350870110654
0.1427,0.240747225738446,-0.438404566117572,0.19765734037913
0.1428,0.258174673095485,-0.424943419811587,0.166768746716104
0.1429,0.275347333219986,-0.411062905654288,0.135715572434305
0.143,0.292248258769685,-0.396776722037334,0.104528463267652
0.1431,0.308860770571538,-0.382098967699164,0.073238197127629
0.1432,0.325168474082046,-0.367044127811245,0.0418756537292024
0.1433,0.341155275566705,-0.351627059682948,0.010471784116247
0.1434,0.356805397982554,-0.335862978099193,-0.0209424198833574
0.1435,0.372103396548233,-0.319767440305283,-0.0523359562429458
0.1436,0.387034173986102,-0.303356330653787,-0.083677843332312
0.1437,0.401582995421453,-0.286645844928584,-0.114937150492865
0.1438,0.415735502924026,-0.26965247436161,-0.146083028562411
0.1439,0.429477729677567,-0.252392989357979,-0.177084740319585
0.144,0.442796113763392,-0.234884422945626,-0.207911690817762
0.1441,0.455677511544352,-0.21714405396577,-0.238533457578578
0.1442,0.468109210636033,-0.199189390020764,-0.268919820615265
0.1443,0.480078942452327,-0.181038150196235,-0.299040792256087
0.1444,0.49157489431305,-0.162708247574467,-0.328866646738579
0.1445,0.502585721101648,-0.14421777155634,-0.358367949545304
0.1446,0.513100556461423,-0.125584970009317,-0.387515586452101
0.1447,0.523109023519354,-0.106828231258948,-0.416280792260401
0.1448,0.532601245126789,-0.0879660659418556,-0.444635179184929
0.1449,0.541567853607009,-0.0690170887379543,-0.47255076486905
0.145,0.550000000000002,-0.0499999999999942,-0.500000000000004
0.1451,0.557889362795297,-0.0309335672986159,-0.526955795496677
0.1452,0.565228156144312,-0.0118366069009686,-0.553391549243339
0.1453,0.572009137544037,0.00727203479864763,-0.579281172342681
0.1454,0.578225614984504,0.0263734998778724,-0.604599114862372
0.1455,0.583871453553008,0.0454489374968376,-0.629320391049842
0.1456,0.588941081488508,0.0644795225016014,-0.653420603990105
0.1457,0.593429495680298,0.0834464740023634,-0.676875969682657
0.1458,0.597332266605463,0.102331073907908,-0.699663340513368
0.1459,0.600645542700287,0.121114685398078,-0.721760228098361
0.146,0.603366054161281,0.139778771316121,-0.743144825477399
0.1461,0.605491116172084,0.158304912462563,-0.763796028634643
0.1462,0.607018631553053,0.176674825772788,-0.783693457325837
0.1463,0.607947092830928,0.194870382360193,-0.802817475191117
0.1464,0.60827558372652,0.212873625407187,-0.821149209133703
0.1465,0.608003780058975,0.230666787886457,-0.838670567945428
0.1466,0.607131950065698,0.248232310094813,-0.855364260160508
0.1467,0.605660954137635,0.265552856982556,-0.871213811120188
0.1468,0.603592243970171,0.28261133526105,-0.886203579231217
0.1469,0.600927861130483,0.299390910271713,-0.900318771402193
0.147,0.59767043504276,0.315875022599845,-0.913545457642601
0.1471,0.593823180393275,0.332047404416724,-0.925870584809996
0.1472,0.589389893957884,0.34789209553401,-0.937281989491891
0.1473,0.58437495085506,0.363393459154528,-0.947768410009585
0.1474,0.578783300228185,0.378536197303885,-0.957319497532067
0.1475,0.572620460361339,0.393305365927732,-0.965925826289069
0.1476,0.565892513233423,0.407686389639741,-0.973578902873161
0.1477,0.558606098515978,0.421665076105746,-0.980271174621721
0.1478,0.550768407020628,0.43522763004988,-0.985996037070505
0.1479,0.542387173602623,0.448360666868823,-0.990747840471444
0.148,0.53347066952747,0.461051225840806,-0.994521895368274
0.1481,0.52402769430819,0.47328678291627,-0.997314477224458
0.1482,0.514067567021256,0.485055263077604,-0.999122830098858
0.1483,0.503600117109802,0.496345052255713,-0.999945169365512
0.1484,0.492635674683139,0.507145008791709,-0.999780683474845
0.1485,0.481185060322189,0.517444474432386,-0.998629534754574
0.1486,0.469259574400881,0.527233284848626,-0.996492859249504
0.1487,0.456870985934031,0.536501779666367,-0.993372765600396
0.1488,0.444031520962767,0.545240812000223,-0.989272332962988
0.1489,0.43075385048889,0.553441757480354,-0.984195607969243
0.149,0.417051077970121,0.561096522763686,-0.978147600733806
0.1491,0.402936726388582,0.568197553521055,-0.971134279909636
0.1492,0.388424724905238,0.574737841892421,-0.963162566797658
0.1493,0.373529395113498,0.580710933402779,-0.954240328516276
0.1494,0.358265436905535,0.586110933331948,-0.944376370237482
0.1495,0.342647913965253,0.59093251253195,-0.933580426497202
0.1496,0.326692238902271,0.59517091268623,-0.921863151588501
0.1497,0.310414158041528,0.598821951005543,-0.909236109047071
0.1498,0.293829735883547,0.601882024355865,-0.895711760239411
0.1499,0.276955339250749,0.604348112814244,-0.881303452064993
0.15,0.259807621135331,0.606217782649108,-0.866025403784439
0.1501,0.24240350426481,0.607489188722057,-0.849892692986867
0.1502,0.224760164401306,0.608161076308796,-0.832921240710102
0.1503,0.206895013391161,0.608232782337394,-0.815127795728556
0.1504,0.188825681981537,0.60770423604266,-0.796529918024197
0.1505,0.170570002421002,0.606575959035973,-0.777145961456975
0.1506,0.152145990861239,0.60484906479052,-0.75699505565176
0.1507,0.133571829577304,0.602525257542432,-0.736097087119737
0.1508,0.114865849023899,0.599606830608905,-0.714472679632805
0.1509,0.0960465097454294,0.596096664124977,-0.692143173870407
0.151,0.0771323841576808,0.591998222201181,-0.669130606358863
0.1511,0.05814213821907,0.587315549504883,-0.645457687723954
0.1512,0.0390945130096223,0.582053267268689,-0.621147780278313
0.1513,0.0200083062357762,0.576216568729845,-0.596224874965622
0.1514,0.000902353679303136,0.569811214005132,-0.570713567684437
0.1515,-0.0182044893913089,0.562843524406338,-0.544639035015031
0.1516,-0.0372933668287464,0.555320376201878,-0.518027009373133
0.1517,-0.0563454402156065,0.547249193830747,-0.490903753615143
0.1518,-0.0753419074556371,0.538637942575503,-0.463296035119868
0.1519,-0.094264021329152,0.529495120701482,-0.435231099372333
0.152,-0.113093107994248,0.51982975107005,-0.406736643075804
0.1521,-0.131810585415646,0.50965137223412,-0.377840786818476
0.1522,-0.150397981702932,0.498970029024746,-0.348572047321816
0.1523,-0.168836953340037,0.487796262638111,-0.318959309298076
0.1524,-0.187109303288133,0.476141100232606,-0.289031796944476
0.1525,-0.205196998943862,0.464016044046384,-0.258819045102524
0.1526,-0.223082189935364,0.451433060046026,-0.228350870110664
0.1527,-0.240747225738447,0.438404566117571,-0.197657340379126
0.1528,-0.258174673095483,0.424943419811588,-0.166768746716108
0.1529,-0.27534733321998,0.411062905654293,-0.135715572434316
0.153,-0.292248258769683,0.396776722037336,-0.104528463267656
0.1531,-0.308860770571533,0.382098967699169,-0.0732381971276397
0.1532,-0.325168474082048,0.367044127811244,-0.041875653729199
0.1533,-0.341155275566703,0.35162705968295,-0.0104717841162507
0.1534,-0.356805397982549,0.335862978099199,0.0209424198833466
0.1535,-0.372103396548231,0.319767440305285,0.0523359562429422
0.1536,-0.387034173986101,0.303356330653788,0.0836778433323083
0.1537,-0.401582995421455,0.286645844928583,0.114937150492868
0.1538,-0.415735502924024,0.269652474361612,0.146083028562408
0.1539,-0.429477729677563,0.252392989357985,0.177084740319574
0.154,-0.44279611376339,0.234884422945628,0.207911690817759
0.1541,-0.45567751154435,0.217144053965772,0.238533457578575
0.1542,-0.468109210636035,0.199189390020762,0.268919820615268
0.1543,-0.480078942452325,0.181038150196237,0.299040792256084
0.1544,-0.491574894313049,0.16270824757447,0.328866646738575
0.1545,-0.502585721101647,0.144217771556342,0.3583679495453
0.1546,-0.513100556461422,0.125584970009319,0.387515586452098
0.1547,-0.523109023519353,0.106828231258951,0.416280792260398
0.1548,-0.532601245126788,0.0879660659418579,0.444635179184926
0.1549,-0.541567853607008,0.0690170887379566,0.472550764869047
0.155,-0.550000000000002,0.0499999999999964,0.500000000000001
0.1551,-0.557889362795296,0.0309335672986181,0.526955795496674
0.1552,-0.565228156144312,0.0118366069009666,0.553391549243342
0.1553,-0.572009137544037,-0.00727203479864538,0.579281172342678
0.1554,-0.578225614984504,-0.0263734998778702,0.604599114862369
0.1555,-0.583871453553007,-0.045448937496831,0.629320391049833
0.1556,-0.588941081488508,-0.0644795225015992,0.653420603990103
0.1557,-0.593429495680298,-0.0834464740023654,0.676875969682659
0.1558,-0.597332266605462,-0.102331073907902,0.69966334051336
0.1559,-0.600645542700286,-0.121114685398076,0.721760228098358
0.156,-0.60336605416128,-0.139778771316115,0.743144825477391
0.1561,-0.605491116172084,-0.158304912462561,0.76379602863464
0.1562,-0.607018631553053,-0.17667482577279,0.783693457325839
0.1563,-0.607947092830928,-0.194870382360187,0.802817475191111
0.1564,-0.60827558372652,-0.212873625407185,0.821149209133701
0.1565,-0.608003780058975,-0.230666787886451,0.838670567945422
0.1566,-0.607131950065698,-0.248232310094807,0.855364260160502
0.1567,-0.605660954137635,-0.265552856982558,0.871213811120189
0.1568,-0.603592243970172,-0.282611335261044,0.886203579231212
0.1569,-0.600927861130484,-0.299390910271711,0.900318771402192
0.157,-0.59767043504276,-0.315875022599843,0.9135454576426
0.1571,-0.593823180393276,-0.332047404416719,0.925870584809992
0.1572,-0.589389893957883,-0.347892095534012,0.937281989491892
0.1573,-0.584374950855061,-0.363393459154527,0.947768410009584
0.1574,-0.578783300228187,-0.37853619730388,0.957319497532064
0.1575,-0.57262046036134,-0.393305365927731,0.965925826289068
0.1576,-0.565892513233425,-0.407686389639736,0.973578902873159
0.1577,-0.558606098515977,-0.421665076105748,0.980271174621722
0.1578,-0.550768407020628,-0.435227630049879,0.985996037070504
0.1579,-0.542387173602626,-0.448360666868819,0.990747840471442
0.158,-0.533470669527471,-0.461051225840804,0.994521895368273
0.1581,-0.524027694308192,-0.473286782916269,0.997314477224458
0.1582,-0.51406756702126,-0.4850552630776,0.999122830098858
0.1583,-0.503600117109803,-0.496345052255711,0.999945169365512
0.1584,-0.492635674683143,-0.507145008791705,0.999780683474846
0.1585,-0.481185060322191,-0.517444474432385,0.998629534754574
0.1586,-0.469259574400882,-0.527233284848625,0.996492859249505
0.1587,-0.456870985934035,-0.536501779666364,0.993372765600398
0.1588,-0.444031520962768,-0.545240812000222,0.989272332962989
0.1589,-0.430753850488892,-0.553441757480353,0.984195607969243
0.159,-0.41705107797012,-0.561096522763687,0.978147600733805
0.1591,-0.402936726388584,-0.568197553521054,0.971134279909637
0.1592,-0.388424724905243,-0.574737841892418,0.963162566797661
0.1593,-0.3735293951135,-0.580710933402778,0.954240328516277
0.1594,-0.358265436905537,-0.586110933331947,0.944376370237483
0.1595,-0.342647913965251,-0.590932512531951,0.933580426497201
0.1596,-0.326692238902273,-0.59517091268623,0.921863151588502
0.1597,-0.31041415804153,-0.598821951005543,0.909236109047072
0.1598,-0.293829735883549,-0.601882024355865,0.895711760239413
0.1599,-0.276955339250751,-0.604348112814244,0.881303452064995
0.16,-0.259807621135333,-0.606217782649108,0.866025403784441
0.1601,-0.242403504264808,-0.607489188722057,0.849892692986865
0.1602,-0.224760164401308,-0.608161076308796,0.832921240710104
0.1603,-0.206895013391159,-0.608232782337394,0.815127795728554
0.1604,-0.188825681981539,-0.60770423604266,0.796529918024199
0.1605,-0.170570002421,-0.606575959035973,0.777145961456973
0.1606,-0.152145990861237,-0.60484906479052,0.756995055651758
0.1607,-0.133571829577306,-0.602525257542432,0.736097087119739
0.1608,-0.114865849023901,-0.599606830608905,0.714472679632807
0.1609,-0.0960465097454316,-0.596096664124977,0.69214317387041
0.161,-0.0771323841576788,-0.59199822220118,0.66913060635886
0.1611,-0.0581421382190679,-0.587315549504882,0.645457687723951
0.1612,-0.0390945130096245,-0.582053267268689,0.621147780278316
0.1613,-0.0200083062357741,-0.576216568729844,0.59622487496562
0.1614,-0.000902353679301054,-0.569811214005132,0.570713567684434
0.1615,0.018204489391311,-0.562843524406338,0.544639035015029
0.1616,0.0372933668287442,-0.555320376201878,0.518027009373136
0.1617,0.0563454402156044,-0.547249193830748,0.490903753615146
0.1618,0.0753419074556392,-0.538637942575502,0.463296035119865
0.1619,0.094264021329154,-0.529495120701481,0.43523109937233
0.162,0.11309310799425,-0.519829751070049,0.406736643075801
0.1621,0.131810585415648,-0.509651372234119,0.377840786818473
0.1622,0.15039798170293,-0.498970029024747,0.34857204732182
0.1623,0.168836953340039,-0.48779626263811,0.318959309298073
0.1624,0.187109303288131,-0.476141100232608,0.28903179694448
0.1625,0.205196998943864,-0.464016044046382,0.258819045102521
0.1626,0.223082189935366,-0.451433060046024,0.228350870110661
0.1627,0.240747225738445,-0.438404566117572,0.19765734037913
0.1628,0.258174673095485,-0.424943419811587,0.166768746716105
0.1629,0.275347333219982,-0.411062905654291,0.135715572434312
0.163,0.292248258769685,-0.396776722037334,0.104528463267653
0.1631,0.308860770571534,-0.382098967699167,0.0732381971276363
0.1632,0.325168474082043,-0.367044127811249,0.0418756537292098
0.1633,0.341155275566705,-0.351627059682948,0.0104717841162472
0.1634,0.356805397982551,-0.335862978099197,-0.02094241988335
0.1635,0.372103396548233,-0.319767440305283,-0.0523359562429456
0.1636,0.387034173986102,-0.303356330653787,-0.0836778433323118
0.1637,0.40158299542145,-0.286645844928588,-0.114937150492857
0.1638,0.415735502924025,-0.26965247436161,-0.146083028562411
0.1639,0.429477729677564,-0.252392989357983,-0.177084740319577
0.164,0.442796113763392,-0.234884422945626,-0.207911690817762
0.1641,0.455677511544352,-0.21714405396577,-0.238533457578578
0.1642,0.46810921063603,-0.199189390020769,-0.268919820615258
0.1643,0.480078942452327,-0.181038150196235,-0.299040792256087
0.1644,0.49157489431305,-0.162708247574468,-0.328866646738578
0.1645,0.502585721101643,-0.144217771556348,-0.35836794954529
0.1646,0.513100556461423,-0.125584970009317,-0.387515586452101
0.1647,0.523109023519351,-0.106828231258953,-0.416280792260394
0.1648,0.532601245126789,-0.0879660659418558,-0.444635179184929
0.1649,0.541567853607009,-0.0690170887379545,-0.47255076486905
0.165,0.549999999999999,-0.050000000000003,-0.499999999999992
0.1651,0.557889362795297,-0.030933567298616,-0.526955795496677
0.1652,0.565228156144312,-0.0118366069009688,-0.553391549243339
0.1653,0.572009137544037,0.00727203479864746,-0.579281172342681
0.1654,0.578225614984504,0.0263734998778723,-0.604599114862372
0.1655,0.583871453553006,0.0454489374968288,-0.629320391049831
0.1656,0.588941081488508,0.0644795225016013,-0.653420603990105
0.1657,0.593429495680297,0.0834464740023632,-0.676875969682657
0.1658,0.597332266605463,0.102331073907904,-0.699663340513362
0.1659,0.600645542700287,0.121114685398078,-0.72176022809836
0.166,0.60336605416128,0.139778771316113,-0.743144825477389
0.1661,0.605491116172084,0.158304912462563,-0.763796028634643
0.1662,0.607018631553053,0.176674825772788,-0.783693457325837
0.1663,0.607947092830928,0.194870382360189,-0.802817475191113
0.1664,0.60827558372652,0.212873625407187,-0.821149209133703
0.1665,0.608003780058975,0.230666787886449,-0.83867056794542
0.1666,0.607131950065698,0.248232310094809,-0.855364260160504
0.1667,0.605660954137635,0.265552856982556,-0.871213811120187
0.1668,0.603592243970171,0.282611335261046,-0.886203579231214
0.1669,0.600927861130484,0.29939091027171,-0.90031877140219
0.167,0.59767043504276,0.315875022599841,-0.913545457642598
0.1671,0.593823180393276,0.332047404416721,-0.925870584809993
0.1672,0.589389893957884,0.34789209553401,-0.93728198949189
0.1673,0.58437495085506,0.363393459154528,-0.947768410009585
0.1674,0.578783300228186,0.378536197303882,-0.957319497532065
0.1675,0.572620460361341,0.393305365927729,-0.965925826289067
0.1676,0.565892513233424,0.407686389639738,-0.973578902873159
0.1677,0.55860609851598,0.421665076105743,-0.98027117462172
0.1678,0.550768407020628,0.43522763004988,-0.985996037070505
0.1679,0.542387173602625,0.44836066686882,-0.990747840471443
0.168,0.533470669527472,0.461051225840803,-0.994521895368273
0.1681,0.524027694308191,0.47328678291627,-0.997314477224458
0.1682,0.514067567021259,0.485055263077602,-0.999122830098858
0.1683,0.503600117109802,0.496345052255712,-0.999945169365512
0.1684,0.492635674683141,0.507145008791706,-0.999780683474846
0.1685,0.481185060322195,0.517444474432382,-0.998629534754574
0.1686,0.469259574400881,0.527233284848626,-0.996492859249504
0.1687,0.456870985934034,0.536501779666365,-0.993372765600397
0.1688,0.444031520962767,0.545240812000223,-0.989272332962988
0.1689,0.43075385048889,0.553441757480354,-0.984195607969243
0.169,0.417051077970124,0.561096522763685,-0.978147600733808
0.1691,0.402936726388582,0.568197553521055,-0.971134279909636
0.1692,0.388424724905242,0.574737841892419,-0.96316256679766
0.1693,0.373529395113498,0.580710933402779,-0.954240328516276
0.1694,0.358265436905535,0.586110933331948,-0.944376370237482
0.1695,0.342647913965257,0.590932512531949,-0.933580426497205
0.1696,0.326692238902271,0.59517091268623,-0.921863151588501
0.1697,0.310414158041528,0.598821951005543,-0.909236109047071
0.1698,0.293829735883547,0.601882024355865,-0.895711760239412
0.1699,0.276955339250749,0.604348112814244,-0.881303452064993
0.17,0.259807621135335,0.606217782649108,-0.866025403784443
0.1701,0.242403504264806,0.607489188722057,-0.849892692986864
0.1702,0.224760164401306,0.608161076308796,-0.832921240710102
0.1703,0.206895013391161,0.608232782337394,-0.815127795728556
0.1704,0.188825681981537,0.60770423604266,-0.796529918024197
0.1705,0.170570002421002,0.606575959035973,-0.777145961456975
0.1706,0.152145990861235,0.60484906479052,-0.756995055651756
0.1707,0.133571829577304,0.602525257542432,-0.736097087119737
0.1708,0.114865849023899,0.599606830608905,-0.714472679632805
0.1709,0.0960465097454295,0.596096664124977,-0.692143173870407
0.171,0.077132384157681,0.591998222201181,-0.669130606358863
0.1711,0.0581421382190701,0.587315549504883,-0.645457687723954
0.1712,0.0390945130096224,0.582053267268689,-0.621147780278313
0.1713,0.0200083062357763,0.576216568729845,-0.596224874965623
0.1714,0.000902353679298917,0.569811214005131,-0.570713567684432
0.1715,-0.0182044893913088,0.562843524406338,-0.544639035015032
0.1716,-0.0372933668287462,0.555320376201878,-0.518027009373134
0.1717,-0.0563454402156064,0.547249193830747,-0.490903753615143
0.1718,-0.075341907455637,0.538637942575503,-0.463296035119869
0.1719,-0.0942640213291518,0.529495120701483,-0.435231099372333
0.172,-0.113093107994248,0.51982975107005,-0.406736643075804
0.1721,-0.13181058541565,0.509651372234118,-0.37784078681847
0.1722,-0.150397981702932,0.498970029024746,-0.348572047321817
0.1723,-0.168836953340037,0.487796262638111,-0.318959309298076
0.1724,-0.187109303288133,0.476141100232606,-0.289031796944477
0.1725,-0.205196998943862,0.464016044046384,-0.258819045102524
0.1726,-0.223082189935368,0.451433060046023,-0.228350870110658
0.1727,-0.240747225738443,0.438404566117574,-0.197657340379134
0.1728,-0.258174673095483,0.424943419811588,-0.166768746716108
0.1729,-0.275347333219984,0.411062905654289,-0.135715572434309
0.173,-0.292248258769683,0.396776722037336,-0.104528463267656
0.1731,-0.308860770571536,0.382098967699166,-0.0732381971276329
0.1732,-0.325168474082044,0.367044127811247,-0.0418756537292063
0.1733,-0.341155275566703,0.35162705968295,-0.0104717841162509
0.1734,-0.356805397982552,0.335862978099195,0.0209424198833535
0.1735,-0.372103396548228,0.319767440305289,0.0523359562429348
0.1736,-0.387034173986104,0.303356330653785,0.0836778433323152
0.1737,-0.401582995421451,0.286645844928587,0.114937150492861
0.1738,-0.415735502924024,0.269652474361612,0.146083028562407
0.1739,-0.429477729677566,0.252392989357981,0.177084740319581
0.174,-0.442796113763387,0.234884422945632,0.207911690817751
0.1741,-0.455677511544353,0.217144053965768,0.238533457578581
0.1742,-0.468109210636032,0.199189390020767,0.268919820615261
0.1743,-0.480078942452323,0.181038150196242,0.299040792256077
0.1744,-0.491574894313051,0.162708247574466,0.328866646738582
0.1745,-0.502585721101644,0.144217771556346,0.358367949545293
0.1746,-0.513100556461424,0.125584970009315,0.387515586452104
0.1747,-0.523109023519353,0.106828231258951,0.416280792260397
0.1748,-0.532601245126785,0.0879660659418623,0.444635179184919
0.1749,-0.54156785360701,0.0690170887379524,0.472550764869053
0.175,-0.55,0.0500000000000009,0.499999999999995
0.1751,-0.557889362795294,0.0309335672986226,0.526955795496667
0.1752,-0.565228156144312,0.0118366069009667,0.553391549243341
0.1753,-0.572009137544036,-0.00727203479864524,0.579281172342678
0.1754,-0.578225614984505,-0.0263734998778743,0.604599114862375
0.1755,-0.583871453553007,-0.0454489374968309,0.629320391049833
0.1756,-0.588941081488507,-0.0644795225015948,0.653420603990097
0.1757,-0.593429495680298,-0.0834464740023653,0.676875969682659
0.1758,-0.597332266605463,-0.102331073907906,0.699663340513365
0.1759,-0.600645542700287,-0.12111468539808,0.721760228098363
0.176,-0.60336605416128,-0.139778771316115,0.743144825477391
0.1761,-0.605491116172083,-0.158304912462557,0.763796028634636
0.1762,-0.607018631553053,-0.17667482577279,0.783693457325839
0.1763,-0.607947092830928,-0.194870382360191,0.802817475191115
0.1764,-0.60827558372652,-0.212873625407189,0.821149209133705
0.1765,-0.608003780058975,-0.230666787886451,0.838670567945422
0.1766,-0.607131950065698,-0.248232310094807,0.855364260160502
0.1767,-0.605660954137635,-0.265552856982558,0.871213811120189
0.1768,-0.603592243970171,-0.282611335261048,0.886203579231215
0.1769,-0.600927861130484,-0.299390910271711,0.900318771402192
0.177,-0.59767043504276,-0.315875022599843,0.9135454576426
0.1771,-0.593823180393276,-0.332047404416719,0.925870584809992
0.1772,-0.589389893957885,-0.347892095534008,0.937281989491889
0.1773,-0.58437495085506,-0.36339345915453,0.947768410009586
0.1774,-0.578783300228186,-0.378536197303884,0.957319497532066
0.1775,-0.57262046036134,-0.393305365927731,0.965925826289068
0.1776,-0.565892513233425,-0.407686389639736,0.973578902873159
0.1777,-0.558606098515979,-0.421665076105745,0.980271174621721
0.1778,-0.550768407020627,-0.435227630049881,0.985996037070505
0.1779,-0.542387173602624,-0.448360666868821,0.990747840471443
0.178,-0.533470669527474,-0.461051225840801,0.994521895368273
0.1781,-0.524027694308192,-0.473286782916268,0.997314477224458
0.1782,-0.514067567021258,-0.485055263077603,0.999122830098858
0.1783,-0.503600117109801,-0.496345052255714,0.999945169365512
0.1784,-0.49263567468314,-0.507145008791707,0.999780683474845
0.1785,-0.481185060322193,-0.517444474432383,0.998629534754574
0.1786,-0.469259574400882,-0.527233284848624,0.996492859249505
0.1787,-0.456870985934032,-0.536501779666366,0.993372765600397
0.1788,-0.444031520962765,-0.545240812000224,0.989272332962988
0.1789,-0.430753850488889,-0.553441757480355,0.984195607969242
0.179,-0.417051077970123,-0.561096522763685,0.978147600733807
0.1791,-0.402936726388584,-0.568197553521054,0.971134279909637
0.1792,-0.38842472490524,-0.57473784189242,0.963162566797659
0.1793,-0.373529395113497,-0.580710933402779,0.954240328516275
0.1794,-0.358265436905533,-0.586110933331948,0.944376370237481
0.1795,-0.342647913965255,-0.59093251253195,0.933580426497204
0.1796,-0.326692238902277,-0.595170912686229,0.921863151588505
0.1797,-0.310414158041527,-0.598821951005543,0.90923610904707
0.1798,-0.293829735883552,-0.601882024355864,0.895711760239416
0.1799,-0.276955339250748,-0.604348112814244,0.881303452064992
0.18,-0.259807621135333,-0.606217782649108,0.866025403784441
0.1801,-0.242403504264812,-0.607489188722057,0.849892692986869
0.1802,-0.224760164401304,-0.608161076308796,0.8329212407101
0.1803,-0.206895013391163,-0.608232782337394,0.815127795728558
0.1804,-0.188825681981535,-0.60770423604266,0.796529918024195
0.1805,-0.170570002421,-0.606575959035973,0.777145961456973
0.1806,-0.152145990861241,-0.60484906479052,0.756995055651763
0.1807,-0.133571829577302,-0.602525257542431,0.736097087119735
0.1808,-0.114865849023901,-0.599606830608905,0.714472679632808
0.1809,-0.0960465097454275,-0.596096664124976,0.692143173870405
0.181,-0.0771323841576789,-0.59199822220118,0.66913060635886
0.1811,-0.0581421382190723,-0.587315549504883,0.645457687723957
0.1812,-0.0390945130096203,-0.582053267268688,0.62114778027831
0.1813,-0.0200083062357742,-0.576216568729844,0.59622487496562
0.1814,-0.000902353679301193,-0.569811214005132,0.570713567684435
0.1815,0.0182044893913108,-0.562843524406338,0.544639035015029
0.1816,0.037293366828744,-0.555320376201879,0.518027009373137
0.1817,0.0563454402156085,-0.547249193830746,0.49090375361514
0.1818,0.075341907455639,-0.538637942575502,0.463296035119866
0.1819,0.0942640213291539,-0.529495120701482,0.43523109937233
0.182,0.11309310799425,-0.519829751070049,0.406736643075801
0.1821,0.131810585415648,-0.509651372234119,0.377840786818473
0.1822,0.15039798170293,-0.498970029024747,0.34857204732182
0.1823,0.168836953340039,-0.48779626263811,0.318959309298073
0.1824,0.187109303288135,-0.476141100232605,0.289031796944473
0.1825,0.205196998943864,-0.464016044046382,0.258819045102521
0.1826,0.223082189935366,-0.451433060046024,0.228350870110661
0.1827,0.240747225738441,-0.438404566117575,0.197657340379137
0.1828,0.258174673095485,-0.424943419811587,0.166768746716105
0.1829,0.275347333219986,-0.411062905654288,0.135715572434305
0.183,0.292248258769681,-0.396776722037338,0.10452846326766
0.1831,0.308860770571534,-0.382098967699167,0.0732381971276365
0.1832,0.325168474082042,-0.367044127811249,0.04187565372921
0.1833,0.341155275566705,-0.351627059682948,0.0104717841162475
0.1834,0.356805397982554,-0.335862978099194,-0.0209424198833569
0.1835,0.372103396548229,-0.319767440305287,-0.0523359562429383
0.1836,0.387034173986102,-0.303356330653787,-0.0836778433323115
0.1837,0.40158299542145,-0.286645844928589,-0.114937150492857
0.1838,0.415735502924022,-0.269652474361614,-0.146083028562404
0.1839,0.429477729677567,-0.252392989357979,-0.177084740319584
0.184,0.442796113763389,-0.23488442294563,-0.207911690817755
0.1841,0.455677511544352,-0.21714405396577,-0.238533457578578
0.1842,0.46810921063603,-0.199189390020769,-0.268919820615257
0.1843,0.480078942452324,-0.18103815019624,-0.29904079225608
0.1844,0.491574894313053,-0.162708247574464,-0.328866646738585
0.1845,0.502585721101645,-0.144217771556344,-0.358367949545297
0.1846,0.51310055646142,-0.125584970009322,-0.387515586452094
0.1847,0.523109023519351,-0.106828231258953,-0.416280792260394
0.1848,0.532601245126786,-0.0879660659418602,-0.444635179184922
0.1849,0.541567853607011,-0.0690170887379504,-0.472550764869056
0.185,0.55,-0.0499999999999988,-0.499999999999997
0.1851,0.557889362795295,-0.0309335672986205,-0.52695579549667
0.1852,0.565228156144312,-0.0118366069009689,-0.553391549243338
0.1853,0.572009137544036,0.00727203479864305,-0.579281172342675
0.1854,0.578225614984505,0.0263734998778764,-0.604599114862378
0.1855,0.583871453553007,0.045448937496833,-0.629320391049836
0.1856,0.588941081488507,0.0644795225015968,-0.6534206039901
0.1857,0.593429495680297,0.0834464740023588,-0.676875969682651
0.1858,0.597332266605463,0.102331073907904,-0.699663340513362
0.1859,0.600645542700287,0.121114685398082,-0.721760228098365
0.186,0.603366054161281,0.139778771316117,-0.743144825477393
0.1861,0.605491116172083,0.158304912462559,-0.763796028634638
0.1862,0.607018631553053,0.176674825772783,-0.783693457325832
0.1863,0.607947092830928,0.194870382360189,-0.802817475191112
0.1864,0.60827558372652,0.212873625407187,-0.821149209133703
0.1865,0.608003780058975,0.230666787886453,-0.838670567945424
0.1866,0.607131950065698,0.248232310094809,-0.855364260160504
0.1867,0.605660954137636,0.265552856982552,-0.871213811120184
0.1868,0.603592243970171,0.282611335261046,-0.886203579231214
0.1869,0.600927861130483,0.299390910271713,-0.900318771402193
0.187,0.59767043504276,0.315875022599845,-0.913545457642601
0.1871,0.593823180393276,0.332047404416721,-0.925870584809993
0.1872,0.589389893957885,0.347892095534006,-0.937281989491888
0.1873,0.58437495085506,0.363393459154528,-0.947768410009585
0.1874,0.578783300228185,0.378536197303885,-0.957319497532067
0.1875,0.572620460361341,0.393305365927729,-0.965925826289067
0.1876,0.565892513233425,0.407686389639738,-0.973578902873159
0.1877,0.55860609851598,0.421665076105743,-0.98027117462172
0.1878,0.550768407020628,0.43522763004988,-0.985996037070505
0.1879,0.542387173602623,0.448360666868823,-0.990747840471444
0.188,0.533470669527473,0.461051225840803,-0.994521895368273
0.1881,0.524027694308191,0.47328678291627,-0.997314477224458
0.1882,0.514067567021259,0.485055263077601,-0.999122830098858
0.1883,0.503600117109804,0.49634505225571,-0.999945169365512
0.1884,0.492635674683139,0.507145008791709,-0.999780683474845
0.1885,0.481185060322192,0.517444474432384,-0.998629534754574
0.1886,0.469259574400881,0.527233284848625,-0.996492859249504
0.1887,0.456870985934034,0.536501779666365,-0.993372765600397
0.1888,0.44403152096277,0.545240812000221,-0.989272332962989
0.1889,0.430753850488888,0.553441757480355,-0.984195607969241
0.189,0.417051077970121,0.561096522763686,-0.978147600733806
0.1891,0.402936726388586,0.568197553521053,-0.971134279909638
0.1892,0.388424724905242,0.574737841892419,-0.96316256679766
0.1893,0.373529395113502,0.580710933402777,-0.954240328516278
0.1894,0.358265436905532,0.586110933331949,-0.94437637023748
0.1895,0.342647913965253,0.59093251253195,-0.933580426497203
0.1896,0.326692238902275,0.595170912686229,-0.921863151588504
0.1897,0.310414158041529,0.598821951005543,-0.909236109047071
0.1898,0.293829735883551,0.601882024355864,-0.895711760239415
0.1899,0.276955339250746,0.604348112814245,-0.88130345206499
0.19,0.259807621135331,0.606217782649108,-0.866025403784439
0.1901,0.242403504264811,0.607489188722057,-0.849892692986867
0.1902,0.224760164401306,0.608161076308796,-0.832921240710102
0.1903,0.206895013391161,0.608232782337394,-0.815127795728556
0.1904,0.188825681981533,0.60770423604266,-0.796529918024193
0.1905,0.170570002420998,0.606575959035973,-0.777145961456971
0.1906,0.152145990861239,0.60484906479052,-0.75699505565176
0.1907,0.133571829577309,0.602525257542432,-0.736097087119742
0.1908,0.114865849023899,0.599606830608905,-0.714472679632805
0.1909,0.0960465097454297,0.596096664124977,-0.692143173870408
0.191,0.0771323841576768,0.59199822220118,-0.669130606358858
0.1911,0.0581421382190702,0.587315549504883,-0.645457687723954
0.1912,0.0390945130096269,0.58205326726869,-0.621147780278319
0.1913,0.0200083062357722,0.576216568729843,-0.596224874965617
0.1914,0.000902353679299084,0.569811214005131,-0.570713567684432
0.1915,-0.0182044893913129,0.562843524406337,-0.544639035015026
0.1916,-0.0372933668287461,0.555320376201878,-0.518027009373134
0.1917,-0.0563454402156019,0.547249193830749,-0.490903753615149
0.1918,-0.0753419074556411,0.538637942575501,-0.463296035119863
0.1919,-0.094264021329156,0.52949512070148,-0.435231099372327
0.192,-0.113093107994252,0.519829751070048,-0.406736643075798
0.1921,-0.13181058541565,0.509651372234118,-0.37784078681847
0.1922,-0.150397981702928,0.498970029024748,-0.348572047321823
0.1923,-0.168836953340041,0.487796262638108,-0.31895930929807
0.1924,-0.187109303288137,0.476141100232604,-0.28903179694447
0.1925,-0.205196998943862,0.464016044046384,-0.258819045102525
0.1926,-0.223082189935368,0.451433060046023,-0.228350870110658
0.1927,-0.240747225738443,0.438404566117574,-0.197657340379134
0.1928,-0.258174673095487,0.424943419811585,-0.166768746716101
0.1929,-0.275347333219984,0.411062905654289,-0.135715572434309
0.193,-0.292248258769683,0.396776722037336,-0.104528463267656
0.1931,-0.308860770571536,0.382098967699166,-0.0732381971276331
0.1932,-0.325168474082044,0.367044127811247,-0.0418756537292066
0.1933,-0.341155275566703,0.35162705968295,-0.0104717841162511
0.1934,-0.356805397982552,0.335862978099195,0.0209424198833532
0.1935,-0.372103396548231,0.319767440305285,0.0523359562429417
0.1936,-0.387034173986104,0.303356330653785,0.0836778433323149
0.1937,-0.401582995421451,0.286645844928587,0.114937150492861
0.1938,-0.415735502924024,0.269652474361612,0.146083028562407
0.1939,-0.429477729677565,0.252392989357981,0.17708474031958
0.194,-0.44279611376339,0.234884422945628,0.207911690817758
0.1941,-0.45567751154435,0.217144053965772,0.238533457578574
0.1942,-0.468109210636032,0.199189390020767,0.268919820615261
0.1943,-0.480078942452325,0.181038150196238,0.299040792256083
0.1944,-0.491574894313051,0.162708247574466,0.328866646738581
0.1945,-0.502585721101646,0.144217771556342,0.3583679495453
0.1946,-0.513100556461421,0.12558497000932,0.387515586452098
0.1947,-0.523109023519352,0.106828231258951,0.416280792260397
0.1948,-0.532601245126787,0.0879660659418581,0.444635179184925
0.1949,-0.541567853607008,0.0690170887379569,0.472550764869047
0.195,-0.550000000000001,0.0499999999999968,0.5
0.1951,-0.557889362795296,0.0309335672986184,0.526955795496673
0.1952,-0.565228156144312,0.0118366069009669,0.553391549243341
0.1953,-0.572009137544036,-0.00727203479864513,0.579281172342677
0.1954,-0.578225614984503,-0.0263734998778699,0.604599114862369
0.1955,-0.583871453553008,-0.045448937496835,0.629320391049839
0.1956,-0.588941081488508,-0.0644795225015989,0.653420603990102
0.1957,-0.593429495680297,-0.0834464740023609,0.676875969682654
0.1958,-0.597332266605463,-0.102331073907906,0.699663340513365
0.1959,-0.600645542700286,-0.121114685398076,0.721760228098358
0.196,-0.603366054161281,-0.139778771316119,0.743144825477396
0.1961,-0.605491116172084,-0.158304912462561,0.76379602863464
0.1962,-0.607018631553053,-0.176674825772785,0.783693457325834
0.1963,-0.607947092830927,-0.194870382360187,0.80281747519111
0.1964,-0.60827558372652,-0.212873625407185,0.821149209133701
0.1965,-0.608003780058975,-0.230666787886455,0.838670567945426
0.1966,-0.607131950065698,-0.248232310094811,0.855364260160505
0.1967,-0.605660954137635,-0.265552856982554,0.871213811120186
0.1968,-0.603592243970172,-0.28261133526104,0.886203579231209
0.1969,-0.600927861130484,-0.299390910271711,0.900318771402192
0.197,-0.597670435042759,-0.315875022599847,0.913545457642603
0.1971,-0.593823180393275,-0.332047404416722,0.925870584809997
0.1972,-0.589389893957885,-0.347892095534008,0.937281989491889
0.1973,-0.584374950855062,-0.363393459154523,0.947768410009584
0.1974,-0.578783300228186,-0.378536197303883,0.957319497532066
0.1975,-0.57262046036134,-0.393305365927731,0.965925826289068
0.1976,-0.565892513233424,-0.407686389639739,0.97357890287316
0.1977,-0.558606098515979,-0.421665076105745,0.980271174621722
0.1978,-0.55076840702063,-0.435227630049875,0.985996037070503
0.1979,-0.542387173602624,-0.448360666868821,0.990747840471444
0.198,-0.533470669527472,-0.461051225840804,0.994521895368274
0.1981,-0.52402769430819,-0.473286782916271,0.997314477224459
0.1982,-0.514067567021258,-0.485055263077603,0.999122830098858
0.1983,-0.503600117109806,-0.496345052255709,0.999945169365512
0.1984,-0.49263567468314,-0.507145008791707,0.999780683474845
0.1985,-0.481185060322191,-0.517444474432385,0.998629534754574
0.1986,-0.469259574400882,-0.527233284848624,0.996492859249504
0.1987,-0.456870985934033,-0.536501779666366,0.993372765600396
0.1988,-0.444031520962771,-0.54524081200022,0.98927233296299
0.1989,-0.430753850488889,-0.553441757480355,0.984195607969241
0.199,-0.41705107797012,-0.561096522763687,0.978147600733804
0.1991,-0.402936726388584,-0.568197553521054,0.971134279909637
0.1992,-0.38842472490524,-0.57473784189242,0.963162566797659
0.1993,-0.373529395113504,-0.580710933402777,0.954240328516277
0.1994,-0.358265436905537,-0.586110933331947,0.944376370237481
0.1995,-0.342647913965251,-0.59093251253195,0.933580426497201
0.1996,-0.326692238902273,-0.595170912686229,0.921863151588499
0.1997,-0.310414158041527,-0.598821951005543,0.909236109047067
0.1998,-0.293829735883553,-0.601882024355864,0.895711760239416
0.1999,-0.276955339250752,-0.604348112814244,0.881303452064995
0.2,-0.259807621135329,-0.606217782649108,0.866025403784434
0.2001,0.0314107590781274,-0.881303452064993,0.849892692986866
0.2002,0.062790519529307,-0.895711760239411,0.8329212407101
0.2003,0.0941083133185096,-0.909236109047068,0.815127795728554
0.2004,0.125333233564301,-0.9218631515885,0.796529918024195
0.2005,0.156434465040236,-0.933580426497205,0.777145961456969
0.2006,0.187381314585725,-0.944376370237482,0.756995055651753
0.2007,0.218143241396537,-0.954240328516276,0.73609708711974
0.2008,0.248689887164851,-0.963162566797658,0.714472679632808
0.2009,0.278991106039227,-0.971134279909636,0.69214317387041
0.201,0.309016994374954,-0.978147600733807,0.66913060635885
0.2011,0.338737920245292,-0.984195607969243,0.645457687723952
0.2012,0.368124552684674,-0.989272332962988,0.62114778027831
0.2013,0.397147890634778,-0.993372765600396,0.596224874965614
0.2014,0.425779291565071,-0.996492859249504,0.570713567684429
0.2015,0.453990499739553,-0.998629534754574,0.544639035015023
0.2016,0.481753674101717,-0.999780683474846,0.518027009373125
0.2017,0.509041415750368,-0.999945169365512,0.490903753615146
0.2018,0.535826794978989,-0.999122830098859,0.463296035119866
0.2019,0.56208337785213,-0.997314477224458,0.43523109937233
0.202,0.587785252292474,-0.994521895368273,0.406736643075801
0.2021,0.612907053652979,-0.990747840471443,0.377840786818467
0.2022,0.637423989748688,-0.985996037070505,0.348572047321814
0.2023,0.661311865323646,-0.980271174621723,0.31895930929808
0.2024,0.684547105928689,-0.97357890287316,0.289031796944467
0.2025,0.707106781186549,-0.965925826289067,0.258819045102514
0.2026,0.728968627421414,-0.957319497532066,0.228350870110648
0.2027,0.750111069630458,-0.947768410009586,0.19765734037913
0.2028,0.770513242775784,-0.937281989491893,0.166768746716105
0.2029,0.790155012375691,-0.925870584809993,0.135715572434306
0.203,0.809016994374949,-0.913545457642599,0.104528463267653
0.2031,0.827080574274564,-0.900318771402191,0.0732381971276297
0.2032,0.844327925502015,-0.886203579231214,0.041875653729196
0.2033,0.86074202700394,-0.871213811120191,0.0104717841162548
0.2034,0.876306680043865,-0.855364260160504,-0.0209424198833637
0.2035,0.89100652418837,-0.838670567945421,-0.0523359562429522
0.2036,0.904827052466019,-0.821149209133704,-0.0836778433323113
0.2037,0.917754625683981,-0.802817475191113,-0.114937150492864
0.2038,0.929776485888252,-0.783693457325837,-0.146083028562411
0.2039,0.940880768954226,-0.763796028634639,-0.177084740319584
0.204,0.951056516295155,-0.743144825477389,-0.207911690817761
0.2041,0.960293685676945,-0.721760228098356,-0.238533457578585
0.2042,0.96858316112863,-0.699663340513368,-0.268919820615257
0.2043,0.975916761938746,-0.676875969682663,-0.29904079225608
0.2044,0.982287250728688,-0.653420603990106,-0.328866646738578
0.2045,0.987688340595137,-0.629320391049837,-0.358367949545296
0.2046,0.992114701314478,-0.604599114862373,-0.387515586452101
0.2047,0.99556196460308,-0.579281172342676,-0.4162807922604
0.2048,0.998026728428271,-0.553391549243351,-0.444635179184915
0.2049,0.999506560365732,-0.526955795496671,-0.472550764869056
0.205,1,-0.499999999999992,-0.500000000000003
0.2051,0.999506560365731,-0.472550764869045,-0.526955795496682
0.2052,0.998026728428272,-0.444635179184929,-0.553391549243338
0.2053,0.99556196460308,-0.416280792260402,-0.579281172342674
0.2054,0.992114701314478,-0.387515586452102,-0.604599114862372
0.2055,0.987688340595138,-0.358367949545298,-0.629320391049836
0.2056,0.982287250728688,-0.328866646738579,-0.653420603990105
0.2057,0.975916761938747,-0.299040792256081,-0.676875969682661
0.2058,0.968583161128633,-0.268919820615272,-0.699663340513357
0.2059,0.960293685676941,-0.238533457578572,-0.721760228098365
0.206,0.951056516295155,-0.207911690817763,-0.743144825477389
0.2061,0.940880768954227,-0.177084740319585,-0.763796028634638
0.2062,0.929776485888252,-0.146083028562412,-0.783693457325837
0.2063,0.917754625683982,-0.114937150492865,-0.802817475191112
0.2064,0.904827052466019,-0.0836778433323127,-0.821149209133703
0.2065,0.891006524188367,-0.0523359562429395,-0.838670567945424
0.2066,0.876306680043862,-0.020942419883351,-0.855364260160507
0.2067,0.860742027003941,0.0104717841162534,-0.871213811120191
0.2068,0.844327925502019,0.0418756537291946,-0.88620357923121
0.2069,0.827080574274565,0.0732381971276282,-0.90031877140219
0.207,0.80901699437495,0.104528463267652,-0.913545457642598
0.2071,0.790155012375692,0.135715572434304,-0.925870584809993
0.2072,0.77051324277579,0.166768746716104,-0.93728198949189
0.2073,0.750111069630459,0.197657340379129,-0.947768410009585
0.2074,0.72896862742141,0.22835087011066,-0.957319497532067
0.2075,0.707106781186545,0.258819045102527,-0.965925826289069
0.2076,0.684547105928685,0.289031796944479,-0.973578902873161
0.2077,0.661311865323657,0.318959309298065,-0.98027117462172
0.2078,0.637423989748694,0.348572047321812,-0.985996037070504
0.2079,0.61290705365298,0.377840786818466,-0.990747840471443
0.208,0.587785252292475,0.4067366430758,-0.994521895368273
0.2081,0.562083377852131,0.435231099372329,-0.997314477224458
0.2082,0.535826794978996,0.463296035119865,-0.999122830098858
0.2083,0.509041415750369,0.490903753615145,-0.999945169365512
0.2084,0.481753674101712,0.518027009373136,-0.999780683474845
0.2085,0.453990499739555,0.544639035015022,-0.998629534754574
0.2086,0.425779291565066,0.570713567684439,-0.996492859249504
0.2087,0.397147890634786,0.596224874965613,-0.993372765600397
0.2088,0.368124552684682,0.621147780278309,-0.989272332962989
0.2089,0.338737920245294,0.645457687723951,-0.984195607969243
0.209,0.309016994374948,0.669130606358859,-0.978147600733806
0.2091,0.278991106039228,0.692143173870409,-0.971134279909636
0.2092,0.248689887164852,0.714472679632807,-0.963162566797658
0.2093,0.218143241396553,0.736097087119729,-0.954240328516281
0.2094,0.187381314585733,0.756995055651752,-0.944376370237485
0.2095,0.156434465040238,0.777145961456968,-0.933580426497205
0.2096,0.125333233564296,0.796529918024203,-0.921863151588498
0.2097,0.0941083133185181,0.815127795728553,-0.909236109047071
0.2098,0.0627905195293156,0.8329212407101,-0.895711760239415
0.2099,0.0314107590781289,0.849892692986865,-0.881303452064994
0.21,-9.80955400591059e-16,0.86602540378444,-0.866025403784439
0.2101,-0.0314107590781309,0.881303452064995,-0.849892692986864
0.2102,-0.0627905195293175,0.895711760239416,-0.832921240710099
0.2103,-0.0941083133185059,0.909236109047066,-0.815127795728561
0.2104,-0.125333233564297,0.921863151588499,-0.796529918024202
0.2105,-0.156434465040226,0.933580426497201,-0.777145961456976
0.2106,-0.187381314585721,0.944376370237481,-0.75699505565176
0.2107,-0.218143241396541,0.954240328516277,-0.736097087119737
0.2108,-0.248689887164854,0.963162566797659,-0.714472679632805
0.2109,-0.278991106039217,0.971134279909634,-0.692143173870418
0.211,-0.30901699437495,0.978147600733807,-0.669130606358858
0.2111,-0.338737920245295,0.984195607969243,-0.645457687723949
0.2112,-0.368124552684683,0.98927233296299,-0.621147780278308
0.2113,-0.397147890634775,0.993372765600396,-0.596224874965623
0.2114,-0.425779291565068,0.996492859249504,-0.570713567684438
0.2115,-0.453990499739544,0.998629534754574,-0.544639035015032
0.2116,-0.481753674101714,0.999780683474845,-0.518027009373134
0.2117,-0.509041415750371,0.999945169365512,-0.490903753615143
0.2118,-0.535826794978998,0.999122830098858,-0.463296035119863
0.2119,-0.562083377852121,0.997314477224459,-0.43523109937234
0.212,-0.587785252292477,0.994521895368273,-0.406736643075798
0.2121,-0.612907053652981,0.990747840471442,-0.377840786818464
0.2122,-0.637423989748685,0.985996037070506,-0.348572047321824
0.2123,-0.661311865323648,0.980271174621722,-0.318959309298077
0.2124,-0.684547105928686,0.973578902873161,-0.289031796944477
0.2125,-0.707106781186546,0.965925826289068,-0.258819045102525
0.2126,-0.728968627421411,0.957319497532067,-0.228350870110658
0.2127,-0.75011106963046,0.947768410009584,-0.197657340379127
0.2128,-0.770513242775791,0.93728198949189,-0.166768746716102
0.2129,-0.790155012375685,0.925870584809997,-0.135715572434316
0.213,-0.809016994374943,0.913545457642603,-0.104528463267664
0.2131,-0.827080574274566,0.900318771402189,-0.0732381971276263
0.2132,-0.844327925502013,0.886203579231216,-0.0418756537292068
0.2133,-0.860742027003942,0.87121381112019,-0.0104717841162514
0.2134,-0.876306680043863,0.855364260160506,0.020942419883353
0.2135,-0.891006524188368,0.838670567945423,0.0523359562429414
0.2136,-0.90482705246602,0.821149209133702,0.0836778433323147
0.2137,-0.917754625683982,0.802817475191111,0.114937150492867
0.2138,-0.929776485888248,0.783693457325844,0.1460830285624
0.2139,-0.940880768954223,0.763796028634646,0.177084740319573
0.214,-0.951056516295152,0.743144825477397,0.207911690817751
0.2141,-0.960293685676946,0.721760228098354,0.238533457578588
0.2142,-0.96858316112863,0.699663340513366,0.26891982061526
0.2143,-0.975916761938747,0.67687596968266,0.299040792256083
0.2144,-0.982287250728689,0.653420603990103,0.328866646738581
0.2145,-0.987688340595138,0.629320391049834,0.3583679495453
0.2146,-0.992114701314478,0.60459911486237,0.387515586452104
0.2147,-0.99556196460308,0.579281172342673,0.416280792260403
0.2148,-0.998026728428271,0.553391549243348,0.444635179184918
0.2149,-0.999506560365731,0.526955795496681,0.472550764869047
0.215,-1,0.500000000000002,0.499999999999994
0.2151,-0.999506560365731,0.472550764869042,0.526955795496685
0.2152,-0.998026728428272,0.444635179184926,0.553391549243341
0.2153,-0.99556196460308,0.416280792260399,0.579281172342677
0.2154,-0.992114701314479,0.387515586452112,0.604599114862363
0.2155,-0.987688340595137,0.358367949545295,0.629320391049838
0.2156,-0.982287250728688,0.328866646738576,0.653420603990107
0.2157,-0.975916761938746,0.299040792256078,0.676875969682664
0.2158,-0.968583161128633,0.268919820615269,0.699663340513359
0.2159,-0.960293685676944,0.238533457578583,0.721760228098358
0.216,-0.951056516295154,0.20791169081776,0.743144825477391
0.2161,-0.940880768954226,0.177084740319582,0.76379602863464
0.2162,-0.929776485888251,0.146083028562409,0.783693457325839
0.2163,-0.91775462568398,0.114937150492862,0.802817475191114
0.2164,-0.904827052466024,0.0836778433323235,0.821149209133697
0.2165,-0.891006524188365,0.052335956242936,0.838670567945426
0.2166,-0.87630668004386,0.0209424198833476,0.855364260160509
0.2167,-0.860742027003939,-0.0104717841162568,0.871213811120192
0.2168,-0.844327925502017,-0.041875653729198,0.886203579231212
0.2169,-0.827080574274563,-0.0732381971276317,0.900318771402191
0.217,-0.809016994374948,-0.104528463267655,0.9135454576426
0.2171,-0.79015501237569,-0.135715572434308,0.925870584809994
0.2172,-0.770513242775788,-0.166768746716107,0.937281989491891
0.2173,-0.750111069630457,-0.197657340379132,0.947768410009586
0.2174,-0.728968627421418,-0.22835087011065,0.957319497532064
0.2175,-0.707106781186542,-0.25881904510253,0.96592582628907
0.2176,-0.684547105928682,-0.289031796944482,0.973578902873162
0.2177,-0.661311865323655,-0.318959309298069,0.980271174621721
0.2178,-0.637423989748692,-0.348572047321815,0.985996037070504
0.2179,-0.612907053652977,-0.377840786818469,0.990747840471443
0.218,-0.587785252292472,-0.406736643075803,0.994521895368273
0.2181,-0.562083377852129,-0.435231099372332,0.997314477224458
0.2182,-0.535826794978993,-0.463296035119867,0.999122830098858
0.2183,-0.509041415750379,-0.490903753615136,0.999945169365512
0.2184,-0.481753674101721,-0.518027009373126,0.999780683474846
0.2185,-0.453990499739552,-0.544639035015025,0.998629534754574
0.2186,-0.425779291565063,-0.570713567684442,0.996492859249504
0.2187,-0.397147890634783,-0.596224874965616,0.993372765600397
0.2188,-0.368124552684678,-0.621147780278312,0.989272332962989
0.2189,-0.33873792024529,-0.645457687723953,0.984195607969242
0.219,-0.309016994374945,-0.669130606358862,0.978147600733806
0.2191,-0.278991106039239,-0.692143173870401,0.971134279909639
0.2192,-0.248689887164849,-0.714472679632809,0.963162566797657
0.2193,-0.218143241396549,-0.736097087119731,0.95424032851628
0.2194,-0.18738131458573,-0.756995055651755,0.944376370237484
0.2195,-0.156434465040234,-0.77714596145697,0.933580426497204
0.2196,-0.125333233564306,-0.796529918024197,0.921863151588502
0.2197,-0.0941083133185147,-0.815127795728555,0.90923610904707
0.2198,-0.0627905195293122,-0.832921240710102,0.895711760239413
0.2199,-0.0314107590781397,-0.849892692986859,0.881303452064999
0.22,4.41120439947682e-15,-0.866025403784442,0.866025403784438
0.2201,0.0314107590781201,-0.88130345206499,0.84989269298687
0.2202,0.062790519529321,-0.895711760239417,0.832921240710097
0.2203,0.0941083133185093,-0.909236109047068,0.815127795728559
0.2204,0.125333233564301,-0.9218631515885,0.7965299180242
0.2205,0.156434465040229,-0.933580426497202,0.777145961456974
0.2206,0.187381314585724,-0.944376370237482,0.756995055651758
0.2207,0.218143241396544,-0.954240328516278,0.736097087119735
0.2208,0.248689887164858,-0.96316256679766,0.714472679632803
0.2209,0.27899110603922,-0.971134279909634,0.692143173870416
0.221,0.309016994374953,-0.978147600733807,0.669130606358855
0.2211,0.338737920245285,-0.984195607969241,0.645457687723957
0.2212,0.368124552684687,-0.98927233296299,0.621147780278305
0.2213,0.397147890634778,-0.993372765600396,0.59622487496562
0.2214,0.425779291565071,-0.996492859249504,0.570713567684435
0.2215,0.453990499739547,-0.998629534754574,0.544639035015029
0.2216,0.481753674101717,-0.999780683474846,0.518027009373131
0.2217,0.509041415750374,-0.999945169365512,0.49090375361514
0.2218,0.535826794979001,-0.999122830098858,0.46329603511986
0.2219,0.562083377852124,-0.997314477224459,0.435231099372337
0.222,0.58778525229248,-0.994521895368272,0.406736643075795
0.2221,0.612907053652973,-0.990747840471444,0.377840786818474
0.2222,0.637423989748687,-0.985996037070505,0.34857204732182
0.2223,0.661311865323651,-0.980271174621722,0.318959309298074
0.2224,0.684547105928689,-0.97357890287316,0.289031796944474
0.2225,0.707106781186539,-0.965925826289071,0.258819045102535
0.2226,0.728968627421414,-0.957319497532066,0.228350870110655
0.2227,0.750111069630463,-0.947768410009583,0.197657340379124
0.2228,0.770513242775793,-0.937281989491888,0.166768746716098
0.2229,0.790155012375687,-0.925870584809996,0.135715572434313
0.223,0.809016994374945,-0.913545457642602,0.10452846326766
0.2231,0.82708057427456,-0.900318771402194,0.073238197127637
0.2232,0.844327925502014,-0.886203579231214,0.0418756537292034
0.2233,0.860742027003944,-0.871213811120188,0.010471784116248
0.2234,0.876306680043864,-0.855364260160504,-0.0209424198833564
0.2235,0.891006524188363,-0.838670567945428,-0.0523359562429307
0.2236,0.904827052466022,-0.8211492091337,-0.0836778433323181
0.2237,0.917754625683984,-0.802817475191109,-0.114937150492871
0.2238,0.929776485888249,-0.783693457325842,-0.146083028562403
0.2239,0.940880768954224,-0.763796028634643,-0.177084740319577
0.224,0.951056516295153,-0.743144825477394,-0.207911690817754
0.2241,0.960293685676943,-0.721760228098361,-0.238533457578577
0.2242,0.968583161128631,-0.699663340513363,-0.268919820615264
0.2243,0.975916761938748,-0.676875969682657,-0.299040792256086
0.2244,0.982287250728689,-0.653420603990101,-0.328866646738584
0.2245,0.987688340595136,-0.629320391049842,-0.35836794954529
0.2246,0.992114701314477,-0.604599114862379,-0.387515586452094
0.2247,0.995561964603081,-0.57928117234267,-0.416280792260407
0.2248,0.998026728428271,-0.553391549243346,-0.444635179184922
0.2249,0.999506560365731,-0.526955795496678,-0.47255076486905
0.225,1,-0.499999999999999,-0.499999999999997
0.2251,0.999506560365731,-0.472550764869051,-0.526955795496676
0.2252,0.998026728428271,-0.444635179184923,-0.553391549243344
0.2253,0.99556196460308,-0.416280792260395,-0.57928117234268
0.2254,0.992114701314479,-0.387515586452109,-0.604599114862366
0.2255,0.987688340595139,-0.358367949545305,-0.62932039104983
0.2256,0.98228725072869,-0.328866646738586,-0.653420603990099
0.2257,0.975916761938745,-0.299040792256075,-0.676875969682666
0.2258,0.968583161128632,-0.268919820615266,-0.699663340513362
0.2259,0.960293685676943,-0.238533457578579,-0.72176022809836
0.226,0.951056516295153,-0.207911690817756,-0.743144825477393
0.2261,0.940880768954225,-0.177084740319579,-0.763796028634642
0.2262,0.92977648588825,-0.146083028562405,-0.783693457325841
0.2263,0.917754625683979,-0.114937150492859,-0.802817475191116
0.2264,0.904827052466023,-0.0836778433323201,-0.821149209133699
0.2265,0.89100652418837,-0.0523359562429468,-0.83867056794542
0.2266,0.876306680043865,-0.0209424198833583,-0.855364260160503
0.2267,0.860742027003945,0.010471784116246,-0.871213811120187
0.2268,0.844327925502015,0.0418756537292014,-0.886203579231213
0.2269,0.827080574274561,0.0732381971276351,-0.900318771402193
0.227,0.809016994374954,0.104528463267644,-0.913545457642595
0.2271,0.790155012375688,0.135715572434311,-0.925870584809995
0.2272,0.770513242775786,0.16676874671611,-0.937281989491893
0.2273,0.750111069630455,0.197657340379136,-0.947768410009587
0.2274,0.728968627421415,0.228350870110653,-0.957319497532065
0.2275,0.70710678118655,0.25881904510252,-0.965925826289067
0.2276,0.68454710592869,0.289031796944472,-0.973578902873159
0.2277,0.661311865323652,0.318959309298072,-0.980271174621721
0.2278,0.637423989748689,0.348572047321819,-0.985996037070505
0.2279,0.612907053652974,0.377840786818472,-0.990747840471444
0.228,0.587785252292481,0.406736643075793,-0.994521895368272
0.2281,0.562083377852126,0.435231099372335,-0.997314477224458
0.2282,0.53582679497899,0.463296035119871,-0.999122830098859
0.2283,0.509041415750376,0.490903753615138,-0.999945169365512
0.2284,0.481753674101718,0.518027009373129,-0.999780683474846
0.2285,0.453990499739548,0.544639035015028,-0.998629534754574
0.2286,0.425779291565073,0.570713567684433,-0.996492859249505
0.2287,0.397147890634779,0.596224874965619,-0.993372765600397
0.2288,0.368124552684675,0.621147780278315,-0.989272332962988
0.2289,0.338737920245287,0.645457687723956,-0.984195607969242
0.229,0.309016994374955,0.669130606358854,-0.978147600733808
0.2291,0.278991106039236,0.692143173870404,-0.971134279909638
0.2292,0.248689887164846,0.714472679632812,-0.963162566797656
0.2293,0.218143241396546,0.736097087119734,-0.954240328516279
0.2294,0.187381314585726,0.756995055651757,-0.944376370237482
0.2295,0.156434465040231,0.777145961456972,-0.933580426497203
0.2296,0.125333233564303,0.796529918024199,-0.921863151588501
0.2297,0.0941083133185113,0.815127795728557,-0.909236109047068
0.2298,0.0627905195293087,0.832921240710103,-0.895711760239412
0.2299,0.0314107590781363,0.849892692986861,-0.881303452064997
0.23,6.36940131683941e-15,0.866025403784437,-0.866025403784443
0.2301,-0.0314107590781235,0.881303452064991,-0.849892692986868
0.2302,-0.0627905195293244,0.895711760239419,-0.832921240710095
0.2303,-0.0941083133185127,0.909236109047069,-0.815127795728557
0.2304,-0.125333233564304,0.921863151588502,-0.796529918024198
0.2305,-0.156434465040232,0.933580426497203,-0.777145961456971
0.2306,-0.187381314585728,0.944376370237483,-0.756995055651756
0.2307,-0.218143241396547,0.954240328516279,-0.736097087119733
0.2308,-0.248689887164861,0.963162566797661,-0.714472679632801
0.2309,-0.278991106039223,0.971134279909635,-0.692143173870413
0.231,-0.309016994374943,0.978147600733805,-0.669130606358863
0.2311,-0.338737920245289,0.984195607969242,-0.645457687723955
0.2312,-0.368124552684677,0.989272332962988,-0.621147780278313
0.2313,-0.397147890634781,0.993372765600397,-0.596224874965618
0.2314,-0.425779291565074,0.996492859249505,-0.570713567684432
0.2315,-0.453990499739537,0.998629534754573,-0.544639035015038
0.2316,-0.48175367410172,0.999780683474846,-0.518027009373128
0.2317,-0.509041415750377,0.999945169365512,-0.490903753615137
0.2318,-0.535826794979004,0.999122830098858,-0.463296035119857
0.2319,-0.562083377852127,0.997314477224458,-0.435231099372334
0.232,-0.587785252292471,0.994521895368273,-0.406736643075805
0.2321,-0.612907053652975,0.990747840471443,-0.377840786818471
0.2322,-0.63742398974869,0.985996037070504,-0.348572047321817
0.2323,-0.661311865323653,0.980271174621721,-0.31895930929807
0.2324,-0.684547105928691,0.973578902873159,-0.289031796944471
0.2325,-0.707106781186541,0.96592582628907,-0.258819045102532
0.2326,-0.728968627421416,0.957319497532065,-0.228350870110652
0.2327,-0.750111069630456,0.947768410009587,-0.197657340379134
0.2328,-0.770513242775786,0.937281989491892,-0.166768746716109
0.2329,-0.790155012375689,0.925870584809995,-0.135715572434309
0.233,-0.809016994374947,0.9135454576426,-0.104528463267657
0.2331,-0.827080574274562,0.900318771402192,-0.0732381971276336
0.2332,-0.844327925502016,0.886203579231213,-0.0418756537292
0.2333,-0.860742027003946,0.871213811120186,-0.0104717841162445
0.2334,-0.876306680043866,0.855364260160503,0.0209424198833598
0.2335,-0.891006524188365,0.838670567945427,0.0523359562429341
0.2336,-0.904827052466017,0.821149209133706,0.0836778433323074
0.2337,-0.917754625683979,0.802817475191116,0.11493715049286
0.2338,-0.92977648588825,0.78369345732584,0.146083028562407
0.2339,-0.940880768954225,0.763796028634641,0.17708474031958
0.234,-0.951056516295154,0.743144825477392,0.207911690817758
0.2341,-0.960293685676944,0.721760228098359,0.238533457578581
0.2342,-0.968583161128632,0.699663340513361,0.268919820615267
0.2343,-0.975916761938749,0.676875969682655,0.29904079225609
0.2344,-0.982287250728687,0.653420603990109,0.328866646738574
0.2345,-0.987688340595137,0.62932039104984,0.358367949545293
0.2346,-0.992114701314477,0.604599114862376,0.387515586452097
0.2347,-0.99556196460308,0.579281172342679,0.416280792260397
0.2348,-0.998026728428272,0.553391549243343,0.444635179184925
0.2349,-0.999506560365732,0.526955795496675,0.472550764869053
0.235,-1,0.499999999999996,0.5
0.2351,-0.999506560365731,0.472550764869048,0.526955795496679
0.2352,-0.998026728428272,0.444635179184933,0.553391549243335
0.2353,-0.995561964603079,0.416280792260392,0.579281172342683
0.2354,-0.992114701314479,0.387515586452106,0.604599114862369
0.2355,-0.987688340595138,0.358367949545301,0.629320391049833
0.2356,-0.982287250728689,0.328866646738583,0.653420603990102
0.2357,-0.975916761938748,0.299040792256085,0.676875969682659
0.2358,-0.968583161128631,0.268919820615262,0.699663340513364
0.2359,-0.960293685676942,0.238533457578576,0.721760228098362
0.236,-0.951056516295157,0.207911690817767,0.743144825477386
0.2361,-0.940880768954228,0.177084740319589,0.763796028634635
0.2362,-0.929776485888254,0.146083028562416,0.783693457325834
0.2363,-0.917754625683978,0.114937150492855,0.802817475191118
0.2364,-0.904827052466021,0.0836778433323166,0.821149209133701
0.2365,-0.891006524188369,0.0523359562429434,0.838670567945422
0.2366,-0.876306680043864,0.0209424198833549,0.855364260160505
0.2367,-0.860742027003943,-0.0104717841162494,0.871213811120189
0.2368,-0.844327925502014,-0.0418756537292049,0.886203579231215
0.2369,-0.827080574274559,-0.0732381971276385,0.900318771402194
0.237,-0.809016994374952,-0.104528463267648,0.913545457642597
0.2371,-0.790155012375694,-0.1357155724343,0.925870584809991
0.2372,-0.770513242775792,-0.1667687467161,0.937281989491889
0.2373,-0.750111069630452,-0.197657340379139,0.947768410009588
0.2374,-0.728968627421413,-0.228350870110656,0.957319497532066
0.2375,-0.707106781186548,-0.258819045102523,0.965925826289068
0.2376,-0.684547105928688,-0.289031796944475,0.97357890287316
0.2377,-0.66131186532365,-0.318959309298075,0.980271174621722
0.2378,-0.637423989748686,-0.348572047321822,0.985996037070505
0.2379,-0.612907053652972,-0.377840786818475,0.990747840471444
0.238,-0.587785252292478,-0.406736643075797,0.994521895368272
0.2381,-0.562083377852123,-0.435231099372338,0.997314477224459
0.2382,-0.535826794978999,-0.463296035119861,0.999122830098858
0.2383,-0.509041415750373,-0.490903753615141,0.999945169365512
0.2384,-0.481753674101715,-0.518027009373132,0.999780683474845
0.2385,-0.453990499739545,-0.54463903501503,0.998629534754574
0.2386,-0.42577929156507,-0.570713567684436,0.996492859249504
0.2387,-0.397147890634776,-0.596224874965622,0.993372765600396
0.2388,-0.368124552684672,-0.621147780278317,0.989272332962988
0.2389,-0.338737920245284,-0.645457687723959,0.984195607969241
0.239,-0.309016994374952,-0.669130606358857,0.978147600733807
0.2391,-0.278991106039232,-0.692143173870406,0.971134279909637
0.2392,-0.248689887164856,-0.714472679632804,0.963162566797659
0.2393,-0.218143241396542,-0.736097087119736,0.954240328516278
0.2394,-0.187381314585723,-0.756995055651759,0.944376370237481
0.2395,-0.156434465040228,-0.777145961456974,0.933580426497201
0.2396,-0.125333233564299,-0.796529918024201,0.9218631515885
0.2397,-0.094108313318522,-0.815127795728551,0.909236109047073
0.2398,-0.0627905195293053,-0.832921240710105,0.89571176023941
0.2399,-0.0314107590781328,-0.849892692986863,0.881303452064995
0.24,-2.93915231795365e-15,-0.866025403784438,0.866025403784441
0.2401,0.031410759078127,-0.881303452064993,0.849892692986866
0.2402,0.0627905195293136,-0.895711760239414,0.832921240710101
0.2403,0.0941083133185162,-0.90923610904707,0.815127795728555
0.2404,0.125333233564308,-0.921863151588503,0.796529918024196
0.2405,0.156434465040222,-0.933580426497199,0.777145961456978
0.2406,0.187381314585717,-0.944376370237479,0.756995055651763
0.2407,0.218143241396537,-0.954240328516276,0.73609708711974
0.2408,0.248689887164864,-0.963162566797661,0.714472679632798
0.2409,0.278991106039227,-0.971134279909636,0.692143173870411
0.241,0.309016994374946,-0.978147600733806,0.669130606358861
0.2411,0.338737920245292,-0.984195607969242,0.645457687723952
0.2412,0.36812455268468,-0.989272332962989,0.621147780278311
0.2413,0.397147890634771,-0.993372765600395,0.596224874965626
0.2414,0.425779291565077,-0.996492859249505,0.570713567684429
0.2415,0.45399049973954,-0.998629534754574,0.544639035015035
0.2416,0.48175367410171,-0.999780683474845,0.518027009373137
0.2417,0.509041415750368,-0.999945169365512,0.490903753615147
0.2418,0.535826794978994,-0.999122830098858,0.463296035119866
0.2419,0.56208337785213,-0.997314477224458,0.435231099372331
0.242,0.587785252292474,-0.994521895368273,0.406736643075802
0.2421,0.612907053652967,-0.990747840471445,0.377840786818481
0.2422,0.637423989748693,-0.985996037070504,0.348572047321814
0.2423,0.661311865323645,-0.980271174621723,0.318959309298081
0.2424,0.684547105928694,-0.973578902873158,0.289031796944467
0.2425,0.707106781186544,-0.965925826289069,0.258819045102529
0.2426,0.728968627421409,-0.957319497532068,0.228350870110662
0.2427,0.750111069630458,-0.947768410009586,0.197657340379131
0.2428,0.770513242775789,-0.937281989491891,0.166768746716106
0.2429,0.790155012375691,-0.925870584809994,0.135715572434306
0.243,0.809016994374949,-0.913545457642599,0.104528463267654
0.2431,0.827080574274556,-0.900318771402197,0.0732381971276444
0.2432,0.844327925502018,-0.886203579231211,0.0418756537291965
0.2433,0.86074202700394,-0.871213811120192,0.0104717841162553
0.2434,0.876306680043868,-0.855364260160501,-0.0209424198833633
0.2435,0.891006524188366,-0.838670567945425,-0.0523359562429375
0.2436,0.904827052466019,-0.821149209133704,-0.0836778433323108
0.2437,0.917754625683981,-0.802817475191113,-0.114937150492864
0.2438,0.929776485888252,-0.783693457325838,-0.14608302856241
0.2439,0.940880768954226,-0.763796028634639,-0.177084740319583
0.244,0.951056516295155,-0.74314482547739,-0.207911690817761
0.2441,0.960293685676941,-0.721760228098366,-0.23853345757857
0.2442,0.968583161128633,-0.699663340513358,-0.26891982061527
0.2443,0.975916761938746,-0.676875969682663,-0.299040792256079
0.2444,0.982287250728688,-0.653420603990106,-0.328866646738577
0.2445,0.987688340595137,-0.629320391049837,-0.358367949545296
0.2446,0.992114701314478,-0.604599114862373,-0.3875155864521
0.2447,0.99556196460308,-0.579281172342676,-0.4162807922604
0.2448,0.998026728428272,-0.55339154924334,-0.444635179184928
0.2449,0.999506560365732,-0.526955795496672,-0.472550764869056
0.245,1,-0.499999999999993,-0.500000000000003
0.2451,0.999506560365732,-0.472550764869058,-0.52695579549667
0.2452,0.998026728428272,-0.44463517918493,-0.553391549243338
0.2453,0.99556196460308,-0.416280792260402,-0.579281172342674
0.2454,0.992114701314478,-0.387515586452102,-0.604599114862371
0.2455,0.987688340595138,-0.358367949545298,-0.629320391049835
0.2456,0.982287250728688,-0.32886664673858,-0.653420603990104
0.2457,0.975916761938747,-0.299040792256082,-0.676875969682661
0.2458,0.96858316112863,-0.268919820615259,-0.699663340513367
0.2459,0.960293685676941,-0.238533457578573,-0.721760228098365
0.246,0.951056516295156,-0.207911690817763,-0.743144825477388
0.2461,0.940880768954227,-0.177084740319586,-0.763796028634637
0.2462,0.929776485888253,-0.146083028562413,-0.783693457325836
0.2463,0.917754625683982,-0.114937150492866,-0.802817475191112
0.2464,0.90482705246602,-0.0836778433323132,-0.821149209133702
0.2465,0.891006524188367,-0.05233595624294,-0.838670567945423
0.2466,0.876306680043862,-0.0209424198833515,-0.855364260160507
0.2467,0.860742027003941,0.0104717841162529,-0.87121381112019
0.2468,0.844327925502019,0.0418756537291941,-0.88620357923121
0.2469,0.827080574274557,0.0732381971276419,-0.900318771402196
0.247,0.80901699437495,0.104528463267651,-0.913545457642598
0.2471,0.790155012375692,0.135715572434304,-0.925870584809993
0.2472,0.77051324277579,0.166768746716103,-0.93728198949189
0.2473,0.750111069630459,0.197657340379129,-0.947768410009585
0.2474,0.72896862742141,0.22835087011066,-0.957319497532067
0.2475,0.707106781186545,0.258819045102526,-0.965925826289068
0.2476,0.684547105928695,0.289031796944465,-0.973578902873158
0.2477,0.661311865323647,0.318959309298078,-0.980271174621723
0.2478,0.637423989748695,0.348572047321812,-0.985996037070503
0.2479,0.612907053652969,0.377840786818478,-0.990747840471445
0.248,0.587785252292476,0.4067366430758,-0.994521895368273
0.2481,0.562083377852132,0.435231099372328,-0.997314477224458
0.2482,0.535826794978996,0.463296035119864,-0.999122830098858
0.2483,0.50904141575037,0.490903753615144,-0.999945169365512
0.2484,0.481753674101712,0.518027009373135,-0.999780683474845
0.2485,0.453990499739542,0.544639035015033,-0.998629534754574
0.2486,0.42577929156508,0.570713567684427,-0.996492859249505
0.2487,0.397147890634773,0.596224874965624,-0.993372765600396
0.2488,0.368124552684682,0.621147780278309,-0.989272332962989
0.2489,0.338737920245294,0.64545768772395,-0.984195607969243
0.249,0.309016994374949,0.669130606358859,-0.978147600733806
0.2491,0.278991106039229,0.692143173870409,-0.971134279909637
0.2492,0.248689887164853,0.714472679632806,-0.963162566797658
0.2493,0.218143241396539,0.736097087119738,-0.954240328516277
0.2494,0.18738131458572,0.756995055651761,-0.94437637023748
0.2495,0.156434465040224,0.777145961456977,-0.9335804264972
0.2496,0.12533323356431,0.796529918024194,-0.921863151588504
0.2497,0.0941083133185186,0.815127795728553,-0.909236109047071
0.2498,0.0627905195293161,0.832921240710099,-0.895711760239415
0.2499,0.0314107590781294,0.849892692986865,-0.881303452064994
0.25,-4.91096680932118e-16,0.86602540378444,-0.86602540378444
0.2501,-0.0314107590781304,0.881303452064994,-0.849892692986864
0.2502,-0.0627905195293029,0.895711760239409,-0.832921240710107
0.2503,-0.0941083133185054,0.909236109047066,-0.815127795728561
0.2504,-0.125333233564311,0.921863151588504,-0.796529918024194
0.2505,-0.156434465040225,0.933580426497201,-0.777145961456976
0.2506,-0.187381314585721,0.944376370237481,-0.756995055651761
0.2507,-0.21814324139654,0.954240328516277,-0.736097087119738
0.2508,-0.248689887164868,0.963162566797662,-0.714472679632796
0.2509,-0.27899110603923,0.971134279909637,-0.692143173870408
0.251,-0.30901699437495,0.978147600733807,-0.669130606358858
0.2511,-0.338737920245295,0.984195607969243,-0.64545768772395
0.2512,-0.36812455268467,0.989272332962987,-0.621147780278319
0.2513,-0.397147890634774,0.993372765600396,-0.596224874965623
0.2514,-0.42577929156508,0.996492859249505,-0.570713567684427
0.2515,-0.453990499739543,0.998629534754574,-0.544639035015032
0.2516,-0.481753674101713,0.999780683474845,-0.518027009373134
0.2517,-0.509041415750371,0.999945169365512,-0.490903753615144
0.2518,-0.535826794979009,0.999122830098858,-0.463296035119851
0.2519,-0.562083377852133,0.997314477224458,-0.435231099372328
0.252,-0.587785252292476,0.994521895368273,-0.406736643075799
0.2521,-0.61290705365297,0.990747840471444,-0.377840786818477
0.2522,-0.637423989748684,0.985996037070506,-0.348572047321824
0.2523,-0.661311865323648,0.980271174621722,-0.318959309298077
0.2524,-0.684547105928696,0.973578902873157,-0.289031796944464
0.2525,-0.707106781186546,0.965925826289068,-0.258819045102525
0.2526,-0.728968627421411,0.957319497532067,-0.228350870110659
0.2527,-0.75011106963046,0.947768410009585,-0.197657340379128
0.2528,-0.770513242775791,0.93728198949189,-0.166768746716102
0.2529,-0.790155012375693,0.925870584809992,-0.135715572434303
0.253,-0.809016994374951,0.913545457642598,-0.10452846326765
0.2531,-0.827080574274558,0.900318771402195,-0.0732381971276409
0.2532,-0.844327925502012,0.886203579231216,-0.0418756537292073
0.2533,-0.860742027003942,0.87121381112019,-0.0104717841162519
0.2534,-0.876306680043863,0.855364260160506,0.0209424198833525
0.2535,-0.891006524188368,0.838670567945423,0.0523359562429409
0.2536,-0.90482705246602,0.821149209133702,0.0836778433323142
0.2537,-0.917754625683977,0.80281747519112,0.114937150492853
0.2538,-0.929776485888253,0.783693457325836,0.146083028562414
0.2539,-0.940880768954227,0.763796028634637,0.177084740319587
0.254,-0.951056516295156,0.743144825477388,0.207911690817764
0.2541,-0.960293685676942,0.721760228098364,0.238533457578574
0.2542,-0.96858316112863,0.699663340513366,0.26891982061526
0.2543,-0.975916761938747,0.67687596968266,0.299040792256083
0.2544,-0.982287250728689,0.653420603990104,0.328866646738581
0.2545,-0.987688340595138,0.629320391049835,0.358367949545299
0.2546,-0.992114701314478,0.604599114862371,0.387515586452103
0.2547,-0.995561964603079,0.579281172342685,0.41628079226039
0.2548,-0.998026728428272,0.553391549243337,0.444635179184931
0.2549,-0.999506560365732,0.526955795496669,0.472550764869059
0.255,-1,0.500000000000002,0.499999999999994
0.2551,-0.999506560365732,0.472550764869055,0.526955795496673
0.2552,-0.998026728428272,0.444635179184927,0.553391549243341
0.2553,-0.995561964603081,0.416280792260412,0.579281172342665
0.2554,-0.992114701314478,0.387515586452099,0.604599114862374
0.2555,-0.987688340595137,0.358367949545295,0.629320391049838
0.2556,-0.982287250728688,0.328866646738577,0.653420603990107
0.2557,-0.975916761938749,0.299040792256092,0.676875969682653
0.2558,-0.968583161128629,0.268919820615256,0.699663340513369
0.2559,-0.96029368567694,0.238533457578569,0.721760228098367
0.256,-0.951056516295155,0.20791169081776,0.74314482547739
0.2561,-0.940880768954226,0.177084740319582,0.76379602863464
0.2562,-0.929776485888251,0.146083028562409,0.783693457325838
0.2563,-0.917754625683986,0.114937150492877,0.802817475191106
0.2564,-0.904827052466018,0.0836778433323098,0.821149209133704
0.2565,-0.891006524188366,0.0523359562429365,0.838670567945425
0.2566,-0.876306680043867,0.0209424198833623,0.855364260160501
0.2567,-0.860742027003947,-0.0104717841162421,0.871213811120185
0.2568,-0.84432792550201,-0.0418756537292117,0.886203579231218
0.2569,-0.827080574274556,-0.0732381971276453,0.900318771402197
0.257,-0.809016994374948,-0.104528463267655,0.913545457642599
0.2571,-0.79015501237569,-0.135715572434307,0.925870584809994
0.2572,-0.770513242775788,-0.166768746716106,0.937281989491891
0.2573,-0.750111069630467,-0.197657340379118,0.947768410009581
0.2574,-0.728968627421408,-0.228350870110663,0.957319497532068
0.2575,-0.707106781186543,-0.25881904510253,0.965925826289069
0.2576,-0.684547105928693,-0.289031796944468,0.973578902873158
0.2577,-0.661311865323655,-0.318959309298068,0.980271174621721
0.2578,-0.637423989748692,-0.348572047321815,0.985996037070504
0.2579,-0.612907053652966,-0.377840786818481,0.990747840471445
0.258,-0.587785252292473,-0.406736643075803,0.994521895368273
0.2581,-0.562083377852129,-0.435231099372332,0.997314477224458
0.2582,-0.535826794979006,-0.463296035119855,0.999122830098858
0.2583,-0.509041415750379,-0.490903753615135,0.999945169365512
0.2584,-0.481753674101709,-0.518027009373138,0.999780683474845
0.2585,-0.453990499739539,-0.544639035015036,0.998629534754574
0.2586,-0.425779291565076,-0.57071356768443,0.996492859249505
0.2587,-0.397147890634783,-0.596224874965616,0.993372765600397
0.2588,-0.368124552684679,-0.621147780278312,0.989272332962989
0.2589,-0.338737920245291,-0.645457687723953,0.984195607969242
0.259,-0.309016994374945,-0.669130606358862,0.978147600733806
0.2591,-0.278991106039226,-0.692143173870411,0.971134279909636
0.2592,-0.248689887164863,-0.714472679632799,0.963162566797661
0.2593,-0.21814324139655,-0.736097087119731,0.95424032851628
0.2594,-0.187381314585716,-0.756995055651764,0.944376370237479
0.2595,-0.156434465040221,-0.777145961456979,0.933580426497199
0.2596,-0.125333233564307,-0.796529918024196,0.921863151588502
0.2597,-0.0941083133185152,-0.815127795728555,0.90923610904707
0.2598,-0.0627905195293268,-0.832921240710093,0.89571176023942
0.2599,-0.031410759078126,-0.849892692986866,0.881303452064992
0.26,3.92134567981788e-15,-0.866025403784442,0.866025403784438
0.2601,0.0314107590781338,-0.881303452064996,0.849892692986862
0.2602,0.0627905195293063,-0.895711760239411,0.832921240710105
0.2603,0.0941083133185088,-0.909236109047067,0.815127795728559
0.2604,0.125333233564314,-0.921863151588506,0.796529918024192
0.2605,0.156434465040229,-0.933580426497202,0.777145961456974
0.2606,0.187381314585724,-0.944376370237482,0.756995055651759
0.2607,0.218143241396543,-0.954240328516278,0.736097087119735
0.2608,0.248689887164843,-0.963162566797656,0.714472679632813
0.2609,0.278991106039233,-0.971134279909638,0.692143173870406
0.261,0.309016994374953,-0.978147600733807,0.669130606358856
0.2611,0.338737920245285,-0.984195607969241,0.645457687723958
0.2612,0.368124552684673,-0.989272332962988,0.621147780278317
0.2613,0.397147890634777,-0.993372765600396,0.596224874965621
0.2614,0.425779291565084,-0.996492859249506,0.570713567684424
0.2615,0.453990499739546,-0.998629534754574,0.54463903501503
0.2616,0.481753674101716,-0.999780683474846,0.518027009373131
0.2617,0.509041415750374,-0.999945169365512,0.490903753615141
0.2618,0.535826794978988,-0.999122830098859,0.463296035119873
0.2619,0.562083377852135,-0.997314477224458,0.435231099372324
0.262,0.587785252292479,-0.994521895368272,0.406736643075796
0.2621,0.612907053652972,-0.990747840471444,0.377840786818474
0.2622,0.637423989748687,-0.985996037070505,0.348572047321821
0.2623,0.66131186532365,-0.980271174621722,0.318959309298074
0.2624,0.684547105928699,-0.973578902873157,0.289031796944461
0.2625,0.707106781186548,-0.965925826289067,0.258819045102522
0.2626,0.728968627421413,-0.957319497532066,0.228350870110655
0.2627,0.750111069630453,-0.947768410009588,0.197657340379138
0.2628,0.770513242775784,-0.937281989491893,0.166768746716113
0.2629,0.790155012375695,-0.925870584809991,0.135715572434299
0.263,0.809016994374953,-0.913545457642596,0.104528463267647
0.2631,0.82708057427456,-0.900318771402194,0.0732381971276375
0.2632,0.844327925502014,-0.886203579231214,0.0418756537292039
0.2633,0.860742027003944,-0.871213811120188,0.0104717841162484
0.2634,0.876306680043857,-0.855364260160512,-0.0209424198833417
0.2635,0.891006524188369,-0.838670567945421,-0.0523359562429444
0.2636,0.904827052466021,-0.8211492091337,-0.0836778433323176
0.2637,0.917754625683978,-0.802817475191118,-0.114937150492856
0.2638,0.929776485888249,-0.783693457325842,-0.146083028562403
0.2639,0.940880768954229,-0.763796028634635,-0.17708474031959
0.264,0.951056516295157,-0.743144825477385,-0.207911690817768
0.2641,0.960293685676943,-0.721760228098362,-0.238533457578577
0.2642,0.968583161128631,-0.699663340513364,-0.268919820615263
0.2643,0.975916761938745,-0.676875969682668,-0.299040792256072
0.2644,0.982287250728687,-0.653420603990112,-0.32886664673857
0.2645,0.987688340595138,-0.629320391049832,-0.358367949545302
0.2646,0.992114701314479,-0.604599114862368,-0.387515586452107
0.2647,0.995561964603079,-0.579281172342682,-0.416280792260393
0.2648,0.998026728428271,-0.553391549243346,-0.444635179184921
0.2649,0.999506560365732,-0.526955795496666,-0.472550764869062
0.265,1,-0.499999999999999,-0.499999999999997
0.2651,0.999506560365732,-0.472550764869052,-0.526955795496676
0.2652,0.998026728428271,-0.444635179184924,-0.553391549243343
0.2653,0.995561964603081,-0.416280792260409,-0.579281172342668
0.2654,0.992114701314479,-0.387515586452109,-0.604599114862366
0.2655,0.987688340595137,-0.358367949545292,-0.629320391049841
0.2656,0.982287250728687,-0.328866646738573,-0.65342060399011
0.2657,0.975916761938748,-0.299040792256089,-0.676875969682656
0.2658,0.968583161128632,-0.268919820615266,-0.699663340513362
0.2659,0.96029368567694,-0.238533457578566,-0.721760228098369
0.266,0.951056516295154,-0.207911690817757,-0.743144825477393
0.2661,0.940880768954225,-0.177084740319579,-0.763796028634642
0.2662,0.92977648588825,-0.146083028562406,-0.78369345732584
0.2663,0.917754625683985,-0.114937150492873,-0.802817475191108
0.2664,0.904827052466023,-0.0836778433323205,-0.821149209133698
0.2665,0.891006524188364,-0.0523359562429331,-0.838670567945427
0.2666,0.876306680043866,-0.0209424198833588,-0.855364260160503
0.2667,0.860742027003945,0.0104717841162455,-0.871213811120187
0.2668,0.844327925502016,0.0418756537292009,-0.886203579231213
0.2669,0.827080574274554,0.0732381971276488,-0.900318771402199
0.267,0.809016994374946,0.104528463267658,-0.913545457642601
0.2671,0.790155012375688,0.13571557243431,-0.925870584809995
0.2672,0.770513242775786,0.16676874671611,-0.937281989491892
0.2673,0.750111069630464,0.197657340379121,-0.947768410009583
0.2674,0.728968627421415,0.228350870110653,-0.957319497532065
0.2675,0.70710678118654,0.258819045102533,-0.96592582628907
0.2676,0.684547105928691,0.289031796944471,-0.973578902873159
0.2677,0.661311865323653,0.318959309298071,-0.980271174621721
0.2678,0.637423989748689,0.348572047321818,-0.985996037070505
0.2679,0.612907053652975,0.377840786818471,-0.990747840471444
0.268,0.58778525229247,0.406736643075806,-0.994521895368274
0.2681,0.562083377852126,0.435231099372335,-0.997314477224458
0.2682,0.535826794979003,0.463296035119858,-0.999122830098858
0.2683,0.509041415750376,0.490903753615138,-0.999945169365512
0.2684,0.481753674101719,0.518027009373129,-0.999780683474846
0.2685,0.453990499739536,0.544639035015039,-0.998629534754573
0.2686,0.425779291565073,0.570713567684433,-0.996492859249505
0.2687,0.39714789063478,0.596224874965618,-0.993372765600397
0.2688,0.368124552684676,0.621147780278314,-0.989272332962988
0.2689,0.338737920245288,0.645457687723956,-0.984195607969242
0.269,0.309016994374942,0.669130606358864,-0.978147600733805
0.2691,0.278991106039222,0.692143173870414,-0.971134279909635
0.2692,0.24868988716486,0.714472679632801,-0.96316256679766
0.2693,0.218143241396546,0.736097087119733,-0.954240328516279
0.2694,0.187381314585727,0.756995055651757,-0.944376370237483
0.2695,0.156434465040232,0.777145961456972,-0.933580426497203
0.2696,0.125333233564303,0.796529918024198,-0.921863151588501
0.2697,0.0941083133185118,0.815127795728557,-0.909236109047069
0.2698,0.0627905195293234,0.832921240710095,-0.895711760239418
0.2699,0.0314107590781367,0.849892692986861,-0.881303452064997
0.27,-7.35159467870365e-15,0.866025403784444,-0.866025403784436
0.2701,-0.0314107590781372,0.881303452064998,-0.849892692986861
0.2702,-0.0627905195293097,0.895711760239412,-0.832921240710103
0.2703,-0.0941083133185123,0.909236109047069,-0.815127795728557
0.2704,-0.12533323356429,0.921863151588496,-0.796529918024207
0.2705,-0.156434465040232,0.933580426497203,-0.777145961456972
0.2706,-0.187381314585727,0.944376370237483,-0.756995055651756
0.2707,-0.218143241396547,0.954240328516279,-0.736097087119733
0.2708,-0.248689887164847,0.963162566797657,-0.714472679632811
0.2709,-0.278991106039223,0.971134279909635,-0.692143173870413
0.271,-0.309016994374956,0.978147600733808,-0.669130606358853
0.2711,-0.338737920245288,0.984195607969242,-0.645457687723955
0.2712,-0.368124552684676,0.989272332962988,-0.621147780278314
0.2713,-0.39714789063478,0.993372765600397,-0.596224874965618
0.2714,-0.425779291565061,0.996492859249503,-0.570713567684444
0.2715,-0.453990499739549,0.998629534754574,-0.544639035015027
0.2716,-0.481753674101719,0.999780683474846,-0.518027009373129
0.2717,-0.509041415750377,0.999945169365512,-0.490903753615138
0.2718,-0.535826794978991,0.999122830098858,-0.46329603511987
0.2719,-0.562083377852126,0.997314477224458,-0.435231099372334
0.272,-0.587785252292482,0.994521895368272,-0.406736643075792
0.2721,-0.612907053652975,0.990747840471443,-0.377840786818471
0.2722,-0.63742398974869,0.985996037070505,-0.348572047321818
0.2723,-0.661311865323653,0.980271174621721,-0.318959309298071
0.2724,-0.684547105928681,0.973578902873162,-0.289031796944485
0.2725,-0.707106781186551,0.965925826289066,-0.258819045102519
0.2726,-0.728968627421416,0.957319497532065,-0.228350870110652
0.2727,-0.750111069630455,0.947768410009587,-0.197657340379135
0.2728,-0.770513242775786,0.937281989491892,-0.166768746716109
0.2729,-0.790155012375688,0.925870584809995,-0.13571557243431
0.273,-0.809016994374955,0.913545457642595,-0.104528463267643
0.2731,-0.827080574274562,0.900318771402192,-0.0732381971276341
0.2732,-0.844327925502016,0.886203579231213,-0.0418756537292004
0.2733,-0.860742027003945,0.871213811120187,-0.010471784116245
0.2734,-0.876306680043859,0.85536426016051,0.0209424198833451
0.2735,-0.891006524188371,0.838670567945419,0.0523359562429478
0.2736,-0.904827052466023,0.821149209133698,0.083677843332321
0.2737,-0.917754625683979,0.802817475191116,0.11493715049286
0.2738,-0.92977648588825,0.78369345732584,0.146083028562406
0.2739,-0.940880768954225,0.763796028634641,0.177084740319579
0.274,-0.951056516295154,0.743144825477392,0.207911690817757
0.2741,-0.960293685676944,0.721760228098359,0.23853345757858
0.2742,-0.968583161128632,0.699663340513361,0.268919820615267
0.2743,-0.975916761938745,0.676875969682666,0.299040792256076
0.2744,-0.982287250728687,0.653420603990109,0.328866646738574
0.2745,-0.987688340595139,0.629320391049829,0.358367949545306
0.2746,-0.992114701314479,0.604599114862365,0.38751558645211
0.2747,-0.99556196460308,0.579281172342679,0.416280792260396
0.2748,-0.998026728428271,0.553391549243343,0.444635179184924
0.2749,-0.999506560365732,0.526955795496675,0.472550764869052
0.275,-1,0.499999999999996,0.5
0.2751,-0.999506560365731,0.472550764869049,0.526955795496678
0.2752,-0.998026728428271,0.444635179184921,0.553391549243346
0.2753,-0.995561964603081,0.416280792260406,0.579281172342671
0.2754,-0.992114701314479,0.387515586452106,0.604599114862368
0.2755,-0.987688340595136,0.358367949545289,0.629320391049843
0.2756,-0.982287250728689,0.328866646738583,0.653420603990102
0.2757,-0.975916761938748,0.299040792256085,0.676875969682658
0.2758,-0.968583161128631,0.268919820615263,0.699663340513364
0.2759,-0.960293685676946,0.23853345757859,0.721760228098352
0.276,-0.951056516295152,0.207911690817753,0.743144825477395
0.2761,-0.940880768954224,0.177084740319576,0.763796028634644
0.2762,-0.929776485888249,0.146083028562402,0.783693457325843
0.2763,-0.917754625683983,0.11493715049287,0.80281747519111
0.2764,-0.904827052466021,0.0836778433323171,0.8211492091337
0.2765,-0.891006524188363,0.0523359562429297,0.838670567945429
0.2766,-0.876306680043864,0.0209424198833554,0.855364260160505
0.2767,-0.860742027003943,-0.0104717841162489,0.871213811120189
0.2768,-0.844327925502014,-0.0418756537292044,0.886203579231215
0.2769,-0.827080574274568,-0.0732381971276238,0.900318771402188
0.277,-0.809016994374944,-0.104528463267661,0.913545457642602
0.2771,-0.790155012375686,-0.135715572434314,0.925870584809997
0.2772,-0.770513242775793,-0.166768746716099,0.937281989491889
0.2773,-0.750111069630462,-0.197657340379125,0.947768410009584
0.2774,-0.728968627421413,-0.228350870110656,0.957319497532066
0.2775,-0.707106781186538,-0.258819045102536,0.965925826289071
0.2776,-0.684547105928688,-0.289031796944475,0.97357890287316
0.2777,-0.66131186532365,-0.318959309298075,0.980271174621722
0.2778,-0.637423989748687,-0.348572047321821,0.985996037070505
0.2779,-0.612907053652983,-0.377840786818461,0.990747840471442
0.278,-0.587785252292467,-0.406736643075809,0.994521895368274
0.2781,-0.562083377852123,-0.435231099372338,0.997314477224459
0.2782,-0.535826794979,-0.463296035119861,0.999122830098858
0.2783,-0.509041415750373,-0.490903753615141,0.999945169365512
0.2784,-0.481753674101716,-0.518027009373132,0.999780683474845
0.2785,-0.453990499739559,-0.544639035015018,0.998629534754575
0.2786,-0.42577929156507,-0.570713567684436,0.996492859249504
0.2787,-0.397147890634777,-0.596224874965621,0.993372765600396
0.2788,-0.368124552684686,-0.621147780278306,0.98927233296299
0.2789,-0.338737920245298,-0.645457687723947,0.984195607969244
0.279,-0.309016994374939,-0.669130606358867,0.978147600733804
0.2791,-0.278991106039219,-0.692143173870416,0.971134279909634
0.2792,-0.248689887164857,-0.714472679632804,0.963162566797659
0.2793,-0.218143241396543,-0.736097087119736,0.954240328516278
0.2794,-0.187381314585723,-0.756995055651759,0.944376370237481
0.2795,-0.156434465040242,-0.777145961456965,0.933580426497207
0.2796,-0.1253332335643,-0.7965299180242,0.9218631515885
0.2797,-0.0941083133185084,-0.815127795728559,0.909236109047067
0.2798,-0.06279051952932,-0.832921240710097,0.895711760239417
0.2799,-0.0314107590781333,-0.849892692986863,0.881303452064996
0.28,1.07818436775894e-14,-0.866025403784445,0.866025403784434
0.2801,0.0314107590781407,-0.881303452064999,0.849892692986859
0.2802,0.0627905195293131,-0.895711760239414,0.832921240710101
0.2803,0.0941083133185157,-0.90923610904707,0.815127795728555
0.2804,0.125333233564293,-0.921863151588497,0.796529918024205
0.2805,0.156434465040221,-0.933580426497199,0.777145961456978
0.2806,0.187381314585731,-0.944376370237484,0.756995055651754
0.2807,0.21814324139655,-0.95424032851628,0.736097087119731
0.2808,0.24868988716485,-0.963162566797658,0.714472679632808
0.2809,0.278991106039226,-0.971134279909636,0.692143173870411
0.281,0.309016994374959,-0.978147600733809,0.669130606358851
0.2811,0.338737920245291,-0.984195607969242,0.645457687723953
0.2812,0.368124552684679,-0.989272332962989,0.621147780278311
0.2813,0.397147890634784,-0.993372765600397,0.596224874965615
0.2814,0.425779291565064,-0.996492859249504,0.570713567684441
0.2815,0.45399049973954,-0.998629534754574,0.544639035015036
0.2816,0.481753674101722,-0.999780683474846,0.518027009373126
0.2817,0.50904141575038,-0.999945169365512,0.490903753615135
0.2818,0.535826794978994,-0.999122830098858,0.463296035119867
0.2819,0.562083377852129,-0.997314477224458,0.435231099372331
0.282,0.587785252292485,-0.994521895368272,0.406736643075789
0.2821,0.612907053652978,-0.990747840471443,0.377840786818468
0.2822,0.637423989748692,-0.985996037070504,0.348572047321814
0.2823,0.661311865323656,-0.98027117462172,0.318959309298068
0.2824,0.684547105928683,-0.973578902873162,0.289031796944481
0.2825,0.707106781186543,-0.965925826289069,0.258819045102529
0.2826,0.728968627421418,-0.957319497532064,0.228350870110649
0.2827,0.750111069630458,-0.947768410009586,0.197657340379131
0.2828,0.770513242775788,-0.937281989491891,0.166768746716106
0.2829,0.790155012375691,-0.925870584809994,0.135715572434307
0.283,0.80901699437494,-0.913545457642605,0.104528463267668
0.2831,0.827080574274564,-0.900318771402191,0.0732381971276307
0.2832,0.844327925502018,-0.886203579231211,0.041875653729197
0.2833,0.86074202700394,-0.871213811120192,0.0104717841162558
0.2834,0.876306680043861,-0.855364260160508,-0.0209424198833486
0.2835,0.891006524188366,-0.838670567945425,-0.052335956242937
0.2836,0.904827052466024,-0.821149209133696,-0.0836778433323245
0.2837,0.917754625683981,-0.802817475191114,-0.114937150492863
0.2838,0.929776485888252,-0.783693457325838,-0.14608302856241
0.2839,0.940880768954226,-0.763796028634639,-0.177084740319583
0.284,0.95105651629515,-0.7431448254774,-0.207911690817747
0.2841,0.960293685676945,-0.721760228098357,-0.238533457578584
0.2842,0.968583161128633,-0.699663340513359,-0.26891982061527
0.2843,0.975916761938746,-0.676875969682663,-0.299040792256079
0.2844,0.982287250728688,-0.653420603990107,-0.328866646738577
0.2845,0.987688340595137,-0.629320391049838,-0.358367949545296
0.2846,0.99211470131448,-0.604599114862362,-0.387515586452113
0.2847,0.99556196460308,-0.579281172342676,-0.416280792260399
0.2848,0.998026728428272,-0.55339154924334,-0.444635179184927
0.2849,0.999506560365731,-0.526955795496684,-0.472550764869043
0.285,1,-0.500000000000006,-0.49999999999999
0.2851,0.999506560365731,-0.472550764869046,-0.526955795496681
0.2852,0.998026728428271,-0.444635179184918,-0.553391549243349
0.2853,0.99556196460308,-0.416280792260403,-0.579281172342674
0.2854,0.992114701314478,-0.387515586452103,-0.604599114862371
0.2855,0.987688340595138,-0.358367949545299,-0.629320391049835
0.2856,0.982287250728688,-0.32886664673858,-0.653420603990104
0.2857,0.975916761938747,-0.299040792256082,-0.676875969682661
0.2858,0.96858316112863,-0.26891982061526,-0.699663340513366
0.2859,0.960293685676946,-0.238533457578587,-0.721760228098354
0.286,0.951056516295156,-0.207911690817764,-0.743144825477388
0.2861,0.940880768954222,-0.177084740319572,-0.763796028634646
0.2862,0.929776485888248,-0.146083028562399,-0.783693457325845
0.2863,0.917754625683982,-0.114937150492866,-0.802817475191112
0.2864,0.90482705246602,-0.0836778433323137,-0.821149209133702
0.2865,0.891006524188374,-0.0523359562429546,-0.838670567945416
0.2866,0.876306680043862,-0.020942419883352,-0.855364260160507
0.2867,0.860742027003942,0.0104717841162524,-0.87121381112019
0.2868,0.844327925502012,0.0418756537292078,-0.886203579231216
0.2869,0.827080574274566,0.0732381971276273,-0.900318771402189
0.287,0.809016994374951,0.104528463267651,-0.913545457642598
0.2871,0.790155012375684,0.135715572434317,-0.925870584809998
0.2872,0.770513242775791,0.166768746716103,-0.93728198949189
0.2873,0.75011106963046,0.197657340379128,-0.947768410009585
0.2874,0.728968627421411,0.228350870110659,-0.957319497532067
0.2875,0.707106781186556,0.258819045102512,-0.965925826289065
0.2876,0.684547105928686,0.289031796944478,-0.973578902873161
0.2877,0.661311865323647,0.318959309298078,-0.980271174621723
0.2878,0.637423989748684,0.348572047321825,-0.985996037070506
0.2879,0.612907053652981,0.377840786818465,-0.990747840471443
0.288,0.587785252292476,0.406736643075799,-0.994521895368273
0.2881,0.56208337785212,0.435231099372341,-0.997314477224459
0.2882,0.535826794978997,0.463296035119864,-0.999122830098858
0.2883,0.50904141575037,0.490903753615144,-0.999945169365512
0.2884,0.481753674101713,0.518027009373135,-0.999780683474845
0.2885,0.453990499739555,0.544639035015021,-0.998629534754574
0.2886,0.425779291565067,0.570713567684439,-0.996492859249504
0.2887,0.397147890634774,0.596224874965624,-0.993372765600396
0.2888,0.368124552684683,0.621147780278308,-0.989272332962989
0.2889,0.338737920245295,0.64545768772395,-0.984195607969243
0.289,0.309016994374949,0.669130606358859,-0.978147600733806
0.2891,0.278991106039216,0.692143173870419,-0.971134279909633
0.2892,0.248689887164853,0.714472679632806,-0.963162566797658
0.2893,0.21814324139654,0.736097087119738,-0.954240328516277
0.2894,0.18738131458572,0.756995055651761,-0.94437637023748
0.2895,0.156434465040239,0.777145961456967,-0.933580426497206
0.2896,0.125333233564296,0.796529918024202,-0.921863151588498
0.2897,0.0941083133185049,0.815127795728561,-0.909236109047066
0.2898,0.0627905195293166,0.832921240710099,-0.895711760239415
0.2899,0.0314107590781299,0.849892692986864,-0.881303452064994
0.29,-1.23796127317672e-18,0.86602540378444,-0.86602540378444
0.2901,-0.0314107590781299,0.881303452064994,-0.849892692986864
0.2902,-0.0627905195293166,0.895711760239415,-0.832921240710099
0.2903,-0.0941083133185191,0.909236109047072,-0.815127795728553
0.2904,-0.125333233564296,0.921863151588498,-0.796529918024202
0.2905,-0.156434465040225,0.9335804264972,-0.777145961456976
0.2906,-0.187381314585734,0.944376370237485,-0.756995055651752
0.2907,-0.218143241396553,0.954240328516281,-0.736097087119728
0.2908,-0.248689887164853,0.963162566797658,-0.714472679632806
0.2909,-0.278991106039229,0.971134279909637,-0.692143173870408
0.291,-0.309016994374936,0.978147600733804,-0.669130606358869
0.2911,-0.338737920245295,0.984195607969243,-0.64545768772395
0.2912,-0.368124552684683,0.989272332962989,-0.621147780278308
0.2913,-0.397147890634787,0.993372765600397,-0.596224874965612
0.2914,-0.425779291565067,0.996492859249504,-0.570713567684439
0.2915,-0.453990499739543,0.998629534754574,-0.544639035015033
0.2916,-0.481753674101725,0.999780683474846,-0.518027009373123
0.2917,-0.50904141575037,0.999945169365512,-0.490903753615144
0.2918,-0.535826794978997,0.999122830098858,-0.463296035119864
0.2919,-0.562083377852132,0.997314477224458,-0.435231099372328
0.292,-0.587785252292464,0.994521895368274,-0.406736643075812
0.2921,-0.612907053652981,0.990747840471443,-0.377840786818465
0.2922,-0.637423989748695,0.985996037070503,-0.348572047321811
0.2923,-0.661311865323658,0.98027117462172,-0.318959309298064
0.2924,-0.684547105928686,0.973578902873161,-0.289031796944478
0.2925,-0.707106781186546,0.965925826289068,-0.258819045102526
0.2926,-0.72896862742142,0.957319497532063,-0.228350870110645
0.2927,-0.75011106963046,0.947768410009585,-0.197657340379128
0.2928,-0.770513242775791,0.93728198949189,-0.166768746716103
0.2929,-0.790155012375693,0.925870584809992,-0.135715572434303
0.293,-0.809016994374942,0.913545457642604,-0.104528463267665
0.2931,-0.827080574274566,0.900318771402189,-0.0732381971276273
0.2932,-0.84432792550202,0.88620357923121,-0.0418756537291936
0.2933,-0.860742027003942,0.87121381112019,-0.0104717841162524
0.2934,-0.876306680043862,0.855364260160507,0.020942419883352
0.2935,-0.891006524188367,0.838670567945423,0.0523359562429405
0.2936,-0.904827052466014,0.82114920913371,0.0836778433322996
0.2937,-0.917754625683982,0.802817475191112,0.114937150492866
0.2938,-0.929776485888253,0.783693457325836,0.146083028562413
0.2939,-0.940880768954227,0.763796028634637,0.177084740319586
0.294,-0.951056516295151,0.743144825477397,0.20791169081775
0.2941,-0.960293685676942,0.721760228098364,0.238533457578573
0.2942,-0.968583161128634,0.699663340513356,0.268919820615273
0.2943,-0.975916761938747,0.676875969682661,0.299040792256082
0.2944,-0.982287250728688,0.653420603990104,0.32886664673858
0.2945,-0.987688340595138,0.629320391049835,0.358367949545299
0.2946,-0.992114701314476,0.604599114862382,0.38751558645209
0.2947,-0.99556196460308,0.579281172342674,0.416280792260403
0.2948,-0.998026728428272,0.553391549243337,0.44463517918493
0.2949,-0.999506560365731,0.526955795496681,0.472550764869046
0.295,-1,0.500000000000003,0.499999999999993
0.2951,-0.999506560365732,0.472550764869055,0.526955795496672
0.2952,-0.998026728428271,0.444635179184915,0.553391549243352
0.2953,-0.99556196460308,0.416280792260399,0.579281172342676
0.2954,-0.992114701314478,0.3875155864521,0.604599114862374
0.2955,-0.987688340595137,0.358367949545296,0.629320391049838
0.2956,-0.982287250728691,0.32886664673859,0.653420603990096
0.2957,-0.975916761938746,0.299040792256079,0.676875969682663
0.2958,-0.968583161128629,0.268919820615256,0.699663340513369
0.2959,-0.960293685676945,0.238533457578584,0.721760228098357
0.296,-0.951056516295155,0.20791169081776,0.74314482547739
0.2961,-0.940880768954226,0.177084740319583,0.763796028634639
0.2962,-0.929776485888252,0.14608302856241,0.783693457325838
0.2963,-0.917754625683981,0.114937150492863,0.802817475191114
0.2964,-0.904827052466018,0.0836778433323103,0.821149209133704
0.2965,-0.891006524188372,0.0523359562429512,0.838670567945417
0.2966,-0.876306680043868,0.0209424198833628,0.855364260160501
0.2967,-0.86074202700394,-0.0104717841162558,0.871213811120192
0.2968,-0.84432792550201,-0.0418756537292112,0.886203579231218
0.2969,-0.827080574274564,-0.0732381971276307,0.900318771402191
0.297,-0.809016994374949,-0.104528463267654,0.913545457642599
0.2971,-0.790155012375691,-0.135715572434307,0.925870584809994
0.2972,-0.770513242775788,-0.166768746716106,0.937281989491891
0.2973,-0.750111069630458,-0.197657340379131,0.947768410009586
0.2974,-0.728968627421408,-0.228350870110663,0.957319497532068
0.2975,-0.707106781186553,-0.258819045102515,0.965925826289066
0.2976,-0.684547105928693,-0.289031796944468,0.973578902873158
0.2977,-0.661311865323645,-0.318959309298081,0.980271174621723
0.2978,-0.637423989748692,-0.348572047321814,0.985996037070504
0.2979,-0.612907053652978,-0.377840786818468,0.990747840471443
0.298,-0.587785252292473,-0.406736643075802,0.994521895368273
0.2981,-0.562083377852141,-0.435231099372318,0.997314477224457
0.2982,-0.535826794978994,-0.463296035119867,0.999122830098858
0.2983,-0.509041415750367,-0.490903753615147,0.999945169365512
0.2984,-0.48175367410171,-0.518027009373138,0.999780683474845
0.2985,-0.453990499739552,-0.544639035015024,0.998629534754574
0.2986,-0.425779291565077,-0.57071356768443,0.996492859249505
0.2987,-0.39714789063477,-0.596224874965627,0.993372765600395
0.2988,-0.368124552684679,-0.621147780278311,0.989272332962989
0.2989,-0.338737920245291,-0.645457687723953,0.984195607969242
0.299,-0.309016994374946,-0.669130606358861,0.978147600733806
0.2991,-0.27899110603924,-0.692143173870401,0.971134279909639
0.2992,-0.24868988716485,-0.714472679632808,0.963162566797658
0.2993,-0.218143241396536,-0.73609708711974,0.954240328516276
0.2994,-0.187381314585731,-0.756995055651754,0.944376370237484
0.2995,-0.156434465040235,-0.77714596145697,0.933580426497204
0.2996,-0.125333233564307,-0.796529918024196,0.921863151588503
0.2997,-0.0941083133185015,-0.815127795728563,0.909236109047064
0.2998,-0.0627905195293131,-0.832921240710101,0.895711760239414
0.2999,-0.0314107590781265,-0.849892692986866,0.881303452064992

